On the importance of smoothness, interface resolution and numerical sensitivities in shape and topological sensitivity analysis

In this paper we investigate the influence of the discretization of PDE constraints on shape and topological derivatives. To this end, we study a tracking-type functional and a two-material Poisson problem in one spatial dimension. We consider the discretization by a standard method and an enriched method. In the standard method we use splines of degree $p$ such that we can control the smoothness of the basis functions easily, but do not take any interface location into consideration. This includes for p=1 the usual hat basis functions. In the enriched method we additionally capture the interface locations in the ansatz space by enrichment functions. For both discretization methods shape and topological sensitivity analysis is performed. It turns out that the regularity of the shape derivative depends on the regularity of the basis functions. Furthermore, for point-wise convergence of the shape derivative the interface has to be considered in the ansatz space. For the topological derivative we show that only the enriched method converges.

==> pic/error_convergence_FEM.txt <==
n,L2 p1,L2 p2,L2 p3,H1 p1,H1 p2,H1 p3
2.0000000000000000,0.0625608268428867,0.0055732490827283,0.0073087779623061,0.0787852821289300,0.0184254262648858,0.0237717463930485
4.0000000000000000,0.0165371188721355,0.0056082958498858,0.0023369339953954,0.0421448150430341,0.0184938240784419,0.0152576758973378
8.0000000000000000,0.0055820596571491,0.0017606305375222,0.0017917347418794,0.0253793236449072,0.0105342426883057,0.0135016407108266
16.0000000000000000,0.0022300804741176,0.0005635531711328,0.0009699313395454,0.0154411105387883,0.0080347963356707,0.0090753465472192
32.0000000000000000,0.0004105534014297,0.0004812135486814,0.0002934098834433,0.0074257653936614,0.0064288717483836,0.0058542368766275
64.0000000000000000,0.0002383161385127,0.0002119288945723,0.0001595474681167,0.0057018140273324,0.0042469467251341,0.0043902412170536
128.0000000000000000,0.0001718857085422,0.0000842190066747,0.0000953819826237,0.0046252188432161,0.0026572320086429,0.0033751015341350
256.0000000000000000,0.0001065915666290,0.0000318904866863,0.0000557116082516,0.0033608017959579,0.0018196213306141,0.0024180133440946
512.0000000000000000,0.0000259066297941,0.0000290370729061,0.0000174440834433,0.0014682770078206,0.0018462827970575,0.0012874040848034
1024.0000000000000000,0.0000219281917893,0.0000106788259896,0.0000115886435859,0.0014125138858499,0.0011612273653889,0.0010323429258280
2048.0000000000000000,0.0000117169217658,0.0000045581029976,0.0000063924289550,0.0011716207340343,0.0006333439075574,0.0008651454978014
4096.0000000000000000,0.0000062542858156,0.0000021892686745,0.0000032755114201,0.0007788821079153,0.0005135956311645,0.0005647230658668


==> pic/error_convergence_XFEM.txt <==
n,L2 p1,L2 p2,L2 p3,H1 p1,H1 p2,H1 p3
2.0000000000000000,0.0607117505619256,0.0041817877125801,0.0003214442864067,0.0779385770833226,0.0122161186949016,0.0023202374214160
4.0000000000000000,0.0158613067970877,0.0003693378356323,0.0003093490121143,0.0407624215911405,0.0023986624304849,0.0012515887966879
8.0000000000000000,0.0040290222123338,0.0000722714793141,0.0000431374611106,0.0205914995728417,0.0010154361343566,0.0003326467420873
16.0000000000000000,0.0010155123984963,0.0000203160336874,0.0000045442635865,0.0103544080179882,0.0003453905790661,0.0001379694688953
32.0000000000000000,0.0002549245222698,0.0000007740085467,0.0000026902118847,0.0052047988009653,0.0000372339490950,0.0000774264853598
64.0000000000000000,0.0000637437649679,0.0000001039768292,0.0000004307801689,0.0026027221180184,0.0000129043587775,0.0000242671150786
128.0000000000000000,0.0000159388450879,0.0000000329303241,0.0000000572992707,0.0013014743635981,0.0000086802590229,0.0000065731842010
256.0000000000000000,0.0000039855894687,0.0000000182965906,0.0000000049495295,0.0006508191714439,0.0000052941905470,0.0000016552633826
512.0000000000000000,0.0000009966234751,0.0000000007004068,0.0000000021839267,0.0003254863652869,0.0000004891646999,0.0000014271652394
1024.0000000000000000,0.0000002491589705,0.0000000004208523,0.0000000001886282,0.0001627470845388,0.0000004244746929,0.0000003418616811
2048.0000000000000000,0.0000000622912280,0.0000000000500826,0.0000000000467745,0.0000813774397008,0.0000001739248627,0.0000000888073466
4096.0000000000000000,0.0000000155731318,0.0000000000231836,0.0000000000293655,0.0000406892118864,0.0000000716945353,0.0000000314918524


==> pic/shape_FEM_1_n16_1000000.txt <==
pos,G,dGDP,dGCP
6.25e-05,0.00220032432348812,0.00468900326885812,-0.0022499070330602
0.00166185897435897,0.00220060759742666,6.69015202315899e-06,0.0024610154825778
0.00326121794871795,0.00220061305038875,1.73754901804172e-06,0.00247040230762831
0.00486057692307692,0.00220061491499611,7.82250451375939e-07,0.00247549325714116
0.0064599358974359,0.00220061585636021,4.42871304632097e-07,0.00247990099445783
0.00805929487179487,0.00220061642411189,2.84542669881978e-07,0.00248410812952245
0.00965865384615385,0.00220061680384312,1.98113162383875e-07,0.00248823997492752
0.0112580128205128,0.00220061707568474,1.45823213385241e-07,0.00249234130358637
0.0128573717948718,0.0022006172798978,1.11801710301403e-07,0.00249643154194381
0.0144567307692308,0.00220061743892725,8.84330851999064e-08,0.00250052031592034
0.0160560897435897,0.00220061756627518,7.16930537177081e-08,0.0025046128848606
0.0176554487179487,0.00220061767055127,5.92926031167999e-08,0.00250871234889286
0.0192548076923077,0.00220061775750468,4.98517972622969e-08,0.0025128206513698
0.0208541666666667,0.00220061783112092,4.24985867151599e-08,0.00251693907520587
0.0224535256410256,0.00220061789424995,3.66599542920897e-08,0.00252106850621685
0.0240528846153846,0.00220061794898375,3.19468024708396e-08,0.00252520958098151
0.0256522435897436,0.00220061799689258,2.80874076601042e-08,0.00252936277388683
0.0272516025641026,0.00220061803917805,2.48873603554227e-08,0.00253352845047004
0.0288509615384615,0.00220061807677536,2.22045944094405e-08,0.00253770690125514
0.0304503205128205,0.00220061811042322,1.99333429298759e-08,0.00254189836386937
0.0320496794871795,0.00220061814071289,1.79935516753227e-08,0.00254610303788687
0.0336490384615385,0.0022006181681232,1.63237270224822e-08,0.00255032109502218
0.0352483974358974,0.00220061819304611,1.48760016607763e-08,0.00255455268628133
0.0368477564102564,0.0022006182158055,1.36126655424429e-08,0.00255879794707016
0.0384471153846154,0.00220061823667138,1.25036851193217e-08,0.00256305700090673
0.0400464743589744,0.0022006182558706,1.1524901717343e-08,0.00256732996216021
0.0416458333333333,0.00220061827359518,1.06567045876777e-08,0.0025716169380996
0.0432451923076923,0.00220061829000873,9.883040904141e-09,0.00257591803044762
0.0448445512820513,0.00220061830525153,9.19066835725172e-09,0.00258023333657015
0.0464439102564103,0.00220061831944453,8.5685847091174e-09,0.00258456295040061
0.0480432692307692,0.00220061833269256,8.00758799594546e-09,0.00258890696316127
0.0496426282051282,0.00220061834508696,7.49993426788268e-09,0.00259326546393645
0.0512419871794872,0.00220061835670766,7.0390689053927e-09,0.00259763854012623
0.0528413461538461,0.00220061836762491,6.61941397556991e-09,0.00260202627781437
0.0544407051282051,0.00220061837790071,6.23619865764385e-09,0.00260642876206501
0.0560400641025641,0.00220061838758998,5.88532304917453e-09,0.00261084607716519
0.0576394230769231,0.00220061839674155,5.56324804910693e-09,0.00261527830682463
0.0592387820512821,0.00220061840539895,5.266905763757e-09,0.0026197255343394
0.060838141025641,0.00220061841360119,4.99362617798428e-09,0.00262418784273455
0.0624375,0.00220061842138321,4.74107680234604e-09,0.00262866531487267
0.0624375,NaN,NaN,NaN
0.0625625,0.00306920818246902,0.0305135571622065,0.0230870136851351
0.064161858974359,0.00307104642013993,4.32930776338888e-05,0.023177047568664
0.0657612179487179,0.00307108170527101,1.12427643199398e-05,0.0232176984965802
0.0673605769230769,0.00307109376994246,5.0613455602617e-06,0.0232578472885701
0.0689599358974359,0.00307109986073481,2.86542928379572e-06,0.0232979686760401
0.0705592948717949,0.00307110353413429,1.84100395954844e-06,0.0233381611191485
0.0721586538461538,0.00307110599100342,1.28179159183932e-06,0.0233784583364081
0.0737580128205128,0.00307110774981323,9.43470745004206e-07,0.0234188752948751
0.0753573717948718,0.00307110907106145,7.23349995297724e-07,0.0234594198757949
0.0769567307692308,0.00307111009997034,5.72154685359138e-07,0.0235000967968829
0.0785560897435897,0.00307111092389977,4.63846920150144e-07,0.0235409091904448
0.0801554487179487,0.00307111159855503,3.8361645527216e-07,0.0235818593237844
0.0817548076923077,0.0030711121611333,3.22534956433919e-07,0.0236229489605997
0.0833541666666667,0.00307111263742088,2.74960197831932e-07,0.0236641795561062
0.0849535256410256,0.00307111304585709,2.37184729940355e-07,0.0237055523687865
0.0865528846153846,0.00307111339997688,2.06691081164846e-07,0.0237470685275758
0.0881522435897436,0.0030711137099397,1.81721197624851e-07,0.0237887290739333
0.0897516025641026,0.0030711139835201,1.61017251436977e-07,0.0238305349891145
0.0913509615384615,0.00307111422676861,1.4366007786591e-07,0.0238724872123884
0.0929503205128205,0.00307111444446466,1.28965368886132e-07,0.0239145866535308
0.0945496794871795,0.0030711146404336,1.16415177321961e-07,0.0239568342015907
0.0961490384615385,0.0030711148177736,1.05611642953442e-07,0.023999230731171
0.0977483974358974,0.0030711149790204,9.62450674652196e-08,0.0240417771070123
0.0993477564102564,0.00307111512626955,8.80714696722066e-08,0.0240844741873985
0.100947115384615,0.00307111526126793,8.08965349956371e-08,0.0241273228267237
0.102546474358974,0.00307111538548332,7.45639589756663e-08,0.0241703238774569
0.104145833333333,0.00307111550015803,6.89468619472302e-08,0.0242134781916667
0.105745192307692,0.00307111560635062,6.39413837582244e-08,0.0242567866222187
0.107344551282051,0.00307111570496861,5.94618480857204e-08,0.0243002500237298
0.10894391025641,0.00307111579679454,5.54370716853435e-08,0.0243438692533358
0.110543269230769,0.0030711158825067,5.18075189272464e-08,0.0243876451713156
0.112142628205128,0.00307111596269602,4.8523087395122e-08,0.0244315786416094
0.113741987179487,0.00307111603787965,4.5541369522325e-08,0.0244756705322464
0.115341346153846,0.0030711161085121,4.28262768035734e-08,0.0245199217157077
0.116940705128205,0.00307111617499445,4.03469426619334e-08,0.0245643330692352
0.118540064102564,0.00307111623768205,3.80768412868071e-08,0.0246089054750976
0.120139423076923,0.00307111629689082,3.59930751874431e-08,0.0246536398208234
0.121738782051282,0.00307111635290245,3.40757955283293e-08,0.0246985369994018
0.123338141025641,0.00307111640596917,3.23077276990401e-08,0.0247435979094689
0.1249375,0.00307111645631723,3.0673780837702e-08,0.0247888234554671
0.1249375,NaN,NaN,NaN
0.1250625,0.00519763009970537,0.0520557737830205,0.0395279882869851
0.126661858974359,0.00520076543627558,7.3825685012263e-05,0.0396417964774404
0.128261217948718,0.00520082560613098,1.91716082769325e-05,0.0397153238901633
0.129860576923077,0.0052008461792589,8.63078312358124e-06,0.0397885961594984
0.131459935897436,0.00520085656548323,4.88622307457312e-06,0.0398620028411228
0.133059294871795,0.00520086282948064,3.13933704379927e-06,0.0399356254519641
0.134658653846154,0.00520086701900885,2.18574951616415e-06,0.0400094925135684
0.136258012820513,0.00520087001818355,1.60883398598283e-06,0.0400836172032367
0.137857371794872,0.00520087227121441,1.23347724627167e-06,0.0401580069044549
0.139456730769231,0.00520087402573929,9.75654414116573e-07,0.0402326664180268
0.14105608974359,0.00520087543072699,7.90964785343783e-07,0.0403075992541069
0.142655448717949,0.00520087658116799,6.54153441852569e-07,0.0403828082220493
0.144254807692308,0.00520087754049204,5.49995499935697e-07,0.0404582957263425
0.145854166666667,0.00520087835267071,4.68869657698087e-07,0.0405340639264239
0.147453525641026,0.00520087904914728,4.04453856919165e-07,0.0406101148282397
0.149052884615385,0.00520087965300194,3.52455227887219e-07,0.0406864503393216
0.150652243589744,0.00520088018155893,3.09875883930298e-07,0.040763072303304
0.152251602564103,0.00520088064807555,2.74570939306104e-07,0.040839982522327
0.153850961538462,0.00520088106286947,2.44973007077052e-07,0.0409171827720284
0.155450320512821,0.00520088143409056,2.1991518510356e-07,0.0409946748118468
0.157049679487179,0.00520088176826204,1.98514254772764e-07,0.0410724603922796
0.158649038461538,0.00520088207066691,1.80091773330014e-07,0.0411505412601023
0.160248397435897,0.00520088234562921,1.64119634308552e-07,0.0412289191622032
0.161847756410256,0.00520088259672236,1.50181794022128e-07,0.0413075958484518
0.163447115384615,0.00520088282692515,1.37946901730464e-07,0.0413865730738831
0.165046474358974,0.00520088303874049,1.2714842265011e-07,0.0414658526003892
0.166645833333333,0.00520088323428684,1.17569998005981e-07,0.0415454361980521
0.168245192307692,0.00520088341536922,1.09034522556677e-07,0.041625325646209
0.169844551282051,0.00520088358353521,1.01395898645285e-07,0.0417055227343205
0.17144391025641,0.00520088374011917,9.45327426242188e-08,0.041786029262685
0.173043269230769,0.00520088388627778,8.8343532687738e-08,0.0418668470430402
0.174642628205128,0.00520088402301875,8.2742832811675e-08,0.0419479778990752
0.176241987179487,0.00520088415122378,7.76583284455685e-08,0.0420294236668709
0.177841346153846,0.00520088427166806,7.30284804792167e-08,0.0421111861952912
0.179440705128205,0.0052008843850355,6.88006543802839e-08,0.0421932673463255
0.181040064102564,0.00520088449193203,6.49296176118916e-08,0.0422756689954023
0.182639423076923,0.00520088459289634,6.13763247487614e-08,0.0423583930316737
0.184238782051282,0.00520088468840885,5.81069290168316e-08,0.0424414413582776
0.185838141025641,0.0052008847788996,5.50919732816499e-08,0.0425248158925856
0.1874375,0.00520088486475442,5.23057241968777e-08,0.0426085185664331
0.1874375,NaN,NaN,NaN
0.1875625,0.00828633919286702,0.0681773678983986,0.0509879051336063
0.189161858974359,0.00829044522687571,9.66747212326199e-05,0.0511211250105232
0.190761217948718,0.00829052401917593,2.51051445683082e-05,0.0512227884311204
0.192360576923077,0.00829055095959149,1.13019648352392e-05,0.0513244402039257
0.193959935897436,0.00829056456029387,6.39848005108476e-06,0.0514263885693852
0.195559294871795,0.00829057276295999,4.11094194019904e-06,0.0515286990021507
0.197158653846154,0.00829057824912005,2.86222454351978e-06,0.05163139521974
0.198758012820513,0.0082905821765192,2.10675716476831e-06,0.0517344888568801
0.200357371794872,0.00829058512684762,1.61522989059309e-06,0.0518379869926669
0.201956730769231,0.00829058742438567,1.27761257346687e-06,0.0519418946814926
0.20355608974359,0.0082905892642071,1.03576273696431e-06,0.0520462159714606
0.205155448717949,0.00829059077070133,8.56609212199396e-07,0.0521509543693826
0.206754807692308,0.00829059202692924,7.20215105392559e-07,0.0522561130741355
0.208354166666667,0.00829059309047124,6.13981381151488e-07,0.0523616951027341
0.209953525641026,0.00829059400250221,5.29629344203054e-07,0.0524677033626156
0.211552884615385,0.00829059479324543,4.61537509322392e-07,0.0525741406951677
0.213152243589744,0.00829059548538688,4.05780163544959e-07,0.0526810099030582
0.214751602564103,0.00829059609628692,3.5954859323294e-07,0.0527883137680164
0.216350961538462,0.00829059663945643,3.20790315724008e-07,0.0528960550627758
0.217950320512821,0.00829059712556768,2.87977280590106e-07,0.0530042365593229
0.219549679487179,0.00829059756316273,2.59952919110657e-07,0.0531128610347482
0.221149038461538,0.00829059795915959,2.35828815186283e-07,0.053221931275491
0.222748397435897,0.00829059831922066,2.14913417074677e-07,0.0533314500804967
0.224347756410256,0.00829059864802524,1.96661918483748e-07,0.0534414202636114
0.225947115384615,0.00829059894947403,1.80640417954651e-07,0.0535518446554421
0.227546474358974,0.00829059922684462,1.66499890077366e-07,0.0536627261048283
0.229145833333333,0.00829059948291106,1.53957014576853e-07,0.0537740674800335
0.230745192307692,0.00829059972003706,1.42779873406603e-07,0.053885871669728
0.232344551282051,0.0082905999402491,1.32777152734527e-07,0.0539981415838167
0.23394391025641,0.00829060014529463,1.23789901549568e-07,0.054110880154151
0.235543269230769,0.00829060033668823,1.15685177781929e-07,0.0542240903351488
0.237142628205128,0.00829060051574944,1.08351103578413e-07,0.0543377751043502
0.238741987179487,0.00829060068363295,1.01692983561977e-07,0.0544519374629174
0.240341346153846,0.00829060084135382,9.56302327173966e-08,0.0545665804360965
0.241940705128205,0.00829060098980757,9.00939265101471e-08,0.0546817070736446
0.243540064102564,0.00829060112978777,8.50248332653746e-08,0.0547973204502366
0.245139423076923,0.00829060126199977,8.03718232861078e-08,0.0549134236658489
0.246738782051282,0.00829060138707266,7.60905744714338e-08,0.0550300198461296
0.248338141025641,0.00829060150556957,7.21425129215794e-08,0.0551471121427596
0.2499375,0.0082906016179958,6.84939410101558e-08,0.0552647037338015
0.2499375,NaN,NaN,NaN
0.2500625,0.0120004774480477,0.0782984788427549,0.0572245594598692
0.251661858974359,0.012005192864999,0.000111018398545421,0.0573706469339858
0.253261217948718,0.0120052833476906,2.88299680314488e-05,0.0574939814760039
0.254860576923077,0.0120053142852195,1.29788191901679e-05,0.0576175434554287
0.256459935897436,0.0120053299038345,7.34781051131774e-06,0.0577415591273239
0.258059294871795,0.012005339323514,4.72087399595056e-06,0.0578660778812419
0.259658653846154,0.0120053456236442,3.28688663676082e-06,0.0579911186976769
0.261258012820513,0.0120053501337429,2.41933202413259e-06,0.0581166917693292
0.262857371794872,0.0120053535218049,1.85487784986206e-06,0.0582428039856878
0.264456730769231,0.0120053561602233,1.46716896601395e-06,0.0583694607772897
0.26605608974359,0.0120053582730148,1.18943639622968e-06,0.0584966668579446
0.267655448717949,0.0120053600030239,9.8370226235812e-07,0.0586244265637311
0.269254807692308,0.0120053614456354,8.27071671630032e-07,0.0587527440232206
0.270854166666667,0.0120053626669725,7.0507629464567e-07,0.0588816232495332
0.272453525641026,0.0120053637143192,6.08209142951151e-07,0.0590110681932061
0.274052884615385,0.0120053646223831,5.30014683275344e-07,0.0591410827741122
0.275652243589744,0.0120053654172158,4.65984752973578e-07,0.0592716709015789
0.277251602564103,0.0120053661187536,4.12893915647287e-07,0.0594028364875533
0.278850961538462,0.0120053667425118,3.68385166293584e-07,0.0595345834555152
0.28045032051282,0.0120053673007461,3.30703741046213e-07,0.059666915746703
0.28204967948718,0.0120053678032661,2.98521473689923e-07,0.0597998373245938
0.283649038461538,0.012005368258016,2.70818135851504e-07,0.0599333521782183
0.285248397435897,0.0120053686714983,2.46799571845764e-07,0.060067464324685
0.286847756410256,0.0120053690490869,2.25840143733358e-07,0.0602021778111528
0.288447115384615,0.0120053693952608,2.07441573108851e-07,0.0603374967164159
0.290046474358974,0.0120053697137842,1.91203050482408e-07,0.0604734251522115
0.291645833333333,0.0120053700078425,1.76799220019758e-07,0.060609967264324
0.293245192307692,0.0120053702801503,1.63963754545364e-07,0.0607471272335428
0.294844551282051,0.0120053705330346,1.52476955451212e-07,0.0608849092765093
0.29644391025641,0.0120053707685022,1.42156288546536e-07,0.0610233176464831
0.298043269230769,0.0120053709882924,1.32849087467393e-07,0.0611623566340455
0.299642628205128,0.0120053711939205,1.24426875314547e-07,0.0613020305677592
0.301241987179487,0.0120053713867124,1.16780906988156e-07,0.0614423438147913
0.302841346153846,0.0120053715678339,1.09818641270964e-07,0.061583300781512
0.304440705128205,0.0120053717383134,1.03460927464044e-07,0.0617249059140734
0.306040064102564,0.0120053718990621,9.76397458344449e-08,0.061867163698974
0.307639423076923,0.01200537205089,9.22963806980241e-08,0.0620100786636138
0.309238782051282,0.0120053721945196,8.73799339932553e-08,0.062153655376843
0.310838141025641,0.0120053723305976,8.28461087064036e-08,0.0622978984495055
0.3124375,0.0120053724597043,7.86562075779258e-08,0.0624428125349816
0.3124375,NaN,NaN,NaN
0.3125625,0.0160001872710962,0.0823619869348685,0.0584472192315506
0.314161858974359,0.0160051473184082,0.00011677581560352,0.0585987315125378
0.315761217948718,0.0160052424935019,3.03250701245275e-05,0.0587359955408078
0.317360576923077,0.0160052750354258,1.36518885252986e-05,0.0588737094146709
0.318959935897436,0.0160052914640064,7.72886012640504e-06,0.0590120202394923
0.320559294871795,0.0160053013721802,4.96569313090169e-06,0.0591509619836272
0.322158653846154,0.0160053079990277,3.457340659501e-06,0.059290549183116
0.323758012820513,0.0160053127430147,2.54479561183986e-06,0.0594307907757295
0.325357371794872,0.0160053163067774,1.95106948715173e-06,0.059571693610454
0.326956730769231,0.0160053190820209,1.54325447631818e-06,0.0597132636278145
0.32855608974359,0.0160053213043789,1.25111902984149e-06,0.0598555063350901
0.330155448717949,0.0160053231241042,1.03471577622187e-06,0.0599984270235381
0.331754807692308,0.0160053246415275,8.69962518221766e-07,0.0601420308776351
0.333354166666667,0.0160053259262015,7.41640614941562e-07,0.0602863230343112
0.334953525641026,0.0160053270278623,6.39750056320036e-07,0.0604313086171143
0.336552884615385,0.0160053279830171,5.57500532622886e-07,0.060576992756975
0.338152243589744,0.0160053288190689,4.90150093212426e-07,0.0607233806054284
0.339751602564103,0.0160053295569874,4.34306034421667e-07,0.0608704773433899
0.341350961538462,0.0160053302130929,3.87489119827011e-07,0.0610182881872183
0.34295032051282,0.0160053308002765,3.47853585659881e-07,0.0611668183930627
0.34454967948718,0.0160053313288564,3.14002388649609e-07,0.0613160732600992
0.346149038461538,0.016005331807189,2.84862392653672e-07,0.0614660581330286
0.347748397435897,0.016005332242114,2.5959825807248e-07,0.0616167784040713
0.349347756410256,0.0160053326392837,2.37551902175979e-07,0.0617682395146193
0.350947115384615,0.0160053330034098,2.18199206476016e-07,0.0619204469566426
0.352546474358974,0.0160053333384513,2.01118576016627e-07,0.0620734062739252
0.354145833333333,0.0160053336477591,1.85967782429391e-07,0.0622271230631791
0.355745192307692,0.0160053339341884,1.7246668715641e-07,0.0623816029750691
0.357344551282051,0.016005334200187,1.6038419830567e-07,0.0625368517151732
0.35894391025641,0.0160053344478656,1.49528315701695e-07,0.0626928750448994
0.360543269230769,0.0160053346790538,1.39738455903067e-07,0.0628496787823675
0.362142628205128,0.0160053348953454,1.30879479367584e-07,0.0630072688032709
0.363741987179487,0.0160053350981353,1.22837001618058e-07,0.0631656510417215
0.365341346153846,0.0160053352886495,1.15513682372222e-07,0.063324831491086
0.366940705128205,0.0160053354679698,1.08826266280983e-07,0.0634848162048171
0.368540064102564,0.0160053356370547,1.02703206198584e-07,0.0636456112972825
0.370139423076923,0.0160053357967562,9.70827415238567e-08,0.0638072229445965
0.371738782051282,0.0160053359478343,9.19113346898837e-08,0.0639696573854535
0.373338141025641,0.0160053360909691,8.71423914991794e-08,0.0641329209219672
0.3749375,0.016005336226771,8.27352079043048e-08,0.0642970199205173
0.3749375,NaN,NaN,NaN
0.3750625,0.0199682397961489,0.0807819670139177,0.0552591411802795
0.376661858974359,0.0199731046543985,0.000114533899065735,0.0554083172402438
0.378261217948718,0.0199731980022631,2.97428667974714e-05,0.0555509926187427
0.379860576923077,0.0199732299194213,1.33897880736078e-05,0.0556943098068875
0.381459935897436,0.0199732460325917,7.58047458773151e-06,0.0558383438637118
0.383059294871795,0.0199732557505394,4.87035718777234e-06,0.0559831148547709
0.384658653846154,0.0199732622501585,3.39096338674257e-06,0.0561286334319029
0.386258012820513,0.019973266903066,2.49593820033835e-06,0.0562749075631488
0.387857371794872,0.0199732703984081,1.91361097518215e-06,0.0564219442404722
0.389456730769231,0.0199732731203698,1.51362557727022e-06,0.0565697500544812
0.39105608974359,0.0199732753000608,1.22709882278456e-06,0.05671833142616
0.392655448717949,0.0199732770848492,1.01485028498456e-06,0.0568676947131088
0.394254807692308,0.0199732785731396,8.53260118200084e-07,0.0570178462632625
0.395854166666667,0.0199732798331492,7.27401862807477e-07,0.0571687924442941
0.397453525641026,0.0199732809136592,6.27467498117619e-07,0.0573205396608329
0.399052884615385,0.019973281850476,5.46797081056229e-07,0.0574730943651709
0.400652243589744,0.0199732826704763,4.80739701385735e-07,0.0576264630643141
0.402251602564103,0.0199732833942276,4.25967791757664e-07,0.0577806523248792
0.403850961538462,0.0199732840377365,3.80049714477525e-07,0.0579356687766802
0.40545032051282,0.0199732846136467,3.41175142507409e-07,0.0580915191154934
0.40704967948718,0.0199732851320785,3.07973854350316e-07,0.0582482101052913
0.408649038461538,0.0199732856012276,2.79393316962821e-07,0.0584057485801293
0.410248397435897,0.0199732860278025,2.54614228400971e-07,0.0585641414457981
0.411847756410256,0.0199732864173469,2.3299114044416e-07,0.058723395681322
0.413447115384615,0.0199732867744821,2.14009997140078e-07,0.0588835183403487
0.415046474358974,0.0199732871030912,1.97257297723432e-07,0.0590445165524697
0.416645833333333,0.0199732874064606,1.82397384260297e-07,0.0592063975244915
0.418245192307692,0.0199732876873907,1.69155496567103e-07,0.0593691685416777
0.419844551282051,0.0199732879482824,1.57304979480764e-07,0.0595328369689716
0.42144391025641,0.0199732881912058,1.46657519033986e-07,0.0596974102522124
0.423043269230769,0.0199732884179554,1.37055614824479e-07,0.0598628959193447
0.424642628205128,0.0199732886300945,1.28366721852365e-07,0.0600293015816349
0.426241987179487,0.019973288828991,1.20478651706745e-07,0.060196634934891
0.427841346153846,0.0199732890158474,1.13295932940481e-07,0.0603649037606942
0.429440705128205,0.019973289191725,1.0673690862324e-07,0.0605341159276418
0.431040064102564,0.0199732893575636,1.0073140524242e-07,0.0607042793926026
0.432639423076923,0.019973289514199,9.52188479382883e-08,0.0608754022019902
0.434238782051282,0.0199732896623766,9.01467270114377e-08,0.0610474924930521
0.435838141025641,0.0199732898027633,8.5469342826228e-08,0.0612205584951774
0.4374375,0.019973289935958,8.11467728121376e-08,0.0613946085312236
0.4374375,NaN,NaN,NaN
0.4375625,0.0236336905406208,0.0743762790798938,0.0485835280417002
0.439161858974359,0.0236381696360193,0.000105451865565288,0.048722810471994
0.440761217948718,0.0236382555818099,2.73843887679999e-05,0.0488621671555327
0.442360576923077,0.0236382849680784,1.23280370298048e-05,0.0490023136181002
0.443959935897436,0.0236382998035456,6.97937645105609e-06,0.0491432638175111
0.445559294871795,0.023638308750903,4.48415938908253e-06,0.049285026187671
0.447158653846154,0.0236383147351312,3.12207497970779e-06,0.0494276082782091
0.448758012820513,0.0236383190190836,2.29802133521105e-06,0.0495710174410036
0.450357371794872,0.0236383222372605,1.76187008522172e-06,0.0497152610052845
0.451956730769231,0.0236383247433827,1.39360176133077e-06,0.0498603463373308
0.45355608974359,0.0236383267502339,1.12979531186401e-06,0.0500062808652395
0.455155448717949,0.0236383283934964,9.34377144795926e-07,0.0501530720909257
0.456754807692308,0.0236383297637719,7.85600363838971e-07,0.0503007275967905
0.458354166666667,0.0236383309238684,6.69722111650168e-07,0.050449255049931
0.459953525641026,0.0236383319186987,5.77712100231445e-07,0.050598662205131
0.461552884615385,0.02363833278123,5.03438490556875e-07,0.050748956907209
0.463152243589744,0.023638333536208,4.42619169012287e-07,0.0509001470930162
0.464751602564103,0.023638334202569,3.92190429630434e-07,0.0510522407932397
0.466350961538462,0.0236383347950504,3.49913452836524e-07,0.0512052461340924
0.46795032051282,0.0236383353252936,3.14121462523615e-07,0.0513591713389467
0.46954967948718,0.023638335802616,2.83552889701719e-07,0.0515140247299367
0.471149038461538,0.0236383362345636,2.57238662544418e-07,0.0516698147295501
0.472748397435897,0.023638336627313,2.34424446129622e-07,0.0518265498622232
0.474347756410256,0.0236383369859683,2.14515973426904e-07,0.0519842387559448
0.475947115384615,0.0236383373147842,1.9703995084813e-07,0.0521428901438767
0.477546474358974,0.0236383376173361,1.81615666410415e-07,0.0523025128659948
0.479145833333333,0.0236383378966496,1.67934078369868e-07,0.0524631158707526
0.480745192307692,0.0236383381553032,1.55742213810594e-07,0.0526247082167695
0.482344551282051,0.0236383383955074,1.44831390321741e-07,0.0527872990745486
0.48394391025641,0.023638338619168,1.35028226400945e-07,0.0529508977282213
0.485543269230769,0.0236383388279374,1.26187710731387e-07,0.0531155135773229
0.487142628205128,0.0236383390232548,1.18187808545583e-07,0.0532811561385998
0.488741987179487,0.0236383392063796,1.10925227477532e-07,0.0534478350478491
0.490341346153846,0.0236383393784192,1.04312066543685e-07,0.0536155600617911
0.491940705128205,0.0236383395403505,9.82731438472012e-08,0.0537843410599778
0.493540064102564,0.0236383396930388,9.27438503247165e-08,0.0539541880467348
0.495139423076923,0.0236383398372537,8.76684144350093e-08,0.054125111153141
0.496738782051282,0.0236383399736815,8.29984902656331e-08,0.0542971206390453
0.498338141025641,0.0236383401029362,7.86920019599637e-08,0.0544702268951209
0.4999375,0.023638340225569,7.47121926307776e-08,0.0546444404449598
0.4999375,NaN,NaN,NaN
0.5000625,0.0267905689959072,0.0642832960033683,0.0395735081002279
0.501661858974359,0.0267944402989454,9.11432040162201e-05,0.0396960860061502
0.503261217948718,0.0267945145828453,2.36686341958759e-05,0.039823811713835
0.504860576923077,0.0267945399817278,1.06552616245894e-05,0.0399524186238782
0.506459935897436,0.0267945528041899,6.03235417591792e-06,0.0400818735238366
0.508059294871795,0.0267945605374925,3.87570989966988e-06,0.0402121760421605
0.509658653846154,0.0267945657097288,2.69844492409961e-06,0.040343331545501
0.511258012820513,0.0267945694123977,1.98620601181677e-06,0.0404753471397796
0.512857371794872,0.0267945721939047,1.52280439628034e-06,0.0406082306572486
0.514456730769231,0.0267945743599746,1.20450589629157e-06,0.0407419903171427
0.51605608974359,0.026794576094519,9.76494979701108e-07,0.0408766345902638
0.517655448717949,0.0267945775148096,8.07592832387559e-07,0.0410121721382054
0.519254807692308,0.0267945786991543,6.79003365315522e-07,0.0411486117838399
0.520854166666667,0.026794579701839,5.78848470911567e-07,0.0412859624963054
0.522453525641026,0.0267945805616821,4.99323168688858e-07,0.041424233383283
0.524052884615385,0.0267945813071779,4.35127640481528e-07,0.0415634336871906
0.525652243589744,0.0267945819597139,3.82560806792888e-07,0.0417035727836017
0.527251602564103,0.0267945825356573,3.38974671694566e-07,0.0418446601809941
0.528850961538462,0.0267945830477458,3.02434197941908e-07,0.0419867055213278
0.53045032051282,0.0267945835060411,2.71498771964053e-07,0.0421297185811664
0.53204967948718,0.0267945839185963,2.45078005310859e-07,0.0422737092731672
0.533649038461538,0.0267945842919336,2.22334318159392e-07,0.042418687647834
0.535248397435897,0.0267945846313913,2.02615730237782e-07,0.0425646638954639
0.536847756410256,0.0267945849413812,1.85408609775814e-07,0.0427116483482467
0.538447115384615,0.0267945852255806,1.7030388372752e-07,0.0428596514824866
0.540046474358974,0.0267945854870796,1.56972498383278e-07,0.0430086839209252
0.541645833333333,0.0267945857284935,1.45147345437886e-07,0.0431587564351588
0.543245192307692,0.0267945859520508,1.3460977751337e-07,0.0433098799481335
0.544844551282051,0.0267945861596619,1.25179428020276e-07,0.0434620655367196
0.54644391025641,0.0267945863529744,1.16706441346952e-07,0.0436153244343568
0.548043269230769,0.0267945865334162,1.09065482556723e-07,0.0437696680337682
0.549642628205128,0.0267945867022312,1.02151075606632e-07,0.0439251078897456
0.551241987179487,0.0267945868605081,9.58739437251834e-08,0.0440816557220011
0.552841346153846,0.0267945870092039,9.01581130883786e-08,0.0442393234180853
0.554440705128205,0.0267945871491629,8.49386031240323e-08,0.0443981230363764
0.556040064102564,0.0267945872811333,8.01595714806226e-08,0.044558066809136
0.557639423076923,0.0267945874057799,7.57728141779081e-08,0.0447191671456355
0.559238782051282,0.0267945875236959,7.17365452913814e-08,0.0448814366353531
0.560838141025641,0.0267945876354122,6.80143981773788e-08,0.0450448880512427
0.5624375,0.0267945877414052,6.45746034382338e-08,0.045209534353078
0.5624375,NaN,NaN,NaN
0.5625625,0.029310608743057,0.0518627682245942,0.0295062016437697
0.564161858974359,0.0293137320982496,7.3535178195236e-05,0.0296065906888927
0.565761217948718,0.0293137920312033,1.90960837393648e-05,0.0297154843963641
0.567360576923077,0.0293138125232702,8.59677020031933e-06,0.0298252833611952
0.568959935897436,0.0293138228685597,4.86696335628104e-06,0.0299359229948805
0.570559294871795,0.0293138291078653,3.12696149220219e-06,0.0300473972367801
0.572158653846154,0.0293138332808774,2.17713242998704e-06,0.0301597102094879
0.573758012820513,0.0293138362682278,1.60249097879431e-06,0.0302728690847421
0.575357371794872,0.0293138385123757,1.22861392357771e-06,0.0303868822758758
0.576956730769231,0.0293138402599827,9.71807504753867e-07,0.0305017588318869
0.57855608974359,0.0293138416594307,7.87846008536025e-07,0.0306175081953103
0.580155448717949,0.0293138428053354,6.51574058131354e-07,0.0307341400932401
0.581754807692308,0.0293138437608767,5.47826781797039e-07,0.0308516644841216
0.583354166666667,0.0293138445698528,4.67020803845328e-07,0.0309700915304088
0.584953525641026,0.029313845263583,4.02858988016128e-07,0.0310894315842254
0.586552884615385,0.0293138458650565,3.51065387966058e-07,0.03120969518001
0.588152243589744,0.0293138463915292,3.08653935663857e-07,0.0313308930311301
0.589751602564103,0.0293138468562062,2.73488201425462e-07,0.0314530360288644
0.591350961538462,0.0293138472693644,2.44006977767164e-07,0.0315761352428669
0.59295032051282,0.0293138476391216,2.19047963178382e-07,0.031700201922595
0.59454967948718,0.0293138479719753,1.97731421287993e-07,0.0318252474993967
0.596149038461538,0.0293138482731877,1.79381584262735e-07,0.0319512835890656
0.597748397435897,0.0293138485470656,1.63472427851489e-07,0.0320783219947407
0.599347756410256,0.0293138487971686,1.49589548764995e-07,0.0322063747100789
0.600947115384615,0.0293138490264636,1.37402902744454e-07,0.0323354539226439
0.602546474358974,0.0293138492374436,1.26647005937019e-07,0.032465572017481
0.604145833333333,0.0293138494322188,1.17106352665944e-07,0.0325967415808541
0.605745192307692,0.0293138496125871,1.08604536018839e-07,0.0327289754041295
0.607344551282051,0.0293138497800899,1.00996034409365e-07,0.0328622864877974
0.60894391025641,0.0293138499360564,9.41599428157659e-08,0.0329966880456246
0.610543269230769,0.0293138500816386,8.79951397442269e-08,0.033132193508933
0.612142628205128,0.0293138502178403,8.24165260568102e-08,0.0332688165310056
0.613741987179487,0.0293138503455398,7.73520723513351e-08,0.0334065709916156
0.615341346153846,0.029313850465509,7.27404821780062e-08,0.0335454710016803
0.616940705128205,0.0293138505784294,6.85293285536454e-08,0.0336855309080422
0.618540064102564,0.0293138506849044,6.46735573038474e-08,0.0338267652983774
0.620139423076923,0.0293138507854705,6.11342769693607e-08,0.0339691890062346
0.621738782051282,0.0293138508806064,5.78777742431873e-08,0.0341128171162065
0.623338141025641,0.0293138509707402,5.48747081489171e-08,0.0342576649692374
0.6249375,0.0293138510562565,5.20994468147089e-08,0.0344037481680709
0.6249375,NaN,NaN,NaN
0.6250625,0.0311490246826812,0.0385808252365377,0.0196608872068644
0.626661858974359,0.0311513482143344,5.47058494362299e-05,0.0197355482964956
0.628261217948718,0.0311513928009509,1.42063779523166e-05,0.0198202741454493
0.629860576923077,0.031151408045862,6.39550026945428e-06,0.0199058538726969
0.631459935897436,0.0311514157421602,3.62074013190178e-06,0.0199922078220445
0.633059294871795,0.0311514203838441,2.32627930893915e-06,0.0200793273177945
0.634658653846154,0.0311514234883249,1.61966128862409e-06,0.020167216038641
0.636258012820513,0.0311514257107419,1.19216116497958e-06,0.0202558813667336
0.637857371794872,0.0311514273802589,9.14018163642814e-07,0.0203453321962959
0.639456730769231,0.0311514286803781,7.22968965234094e-07,0.020435578199499
0.64105608974359,0.0311514297214871,5.86112192143882e-07,0.0205266295335594
0.642655448717949,0.0311514305739744,4.84733695129939e-07,0.0206184967093453
0.644254807692308,0.0311514312848423,4.07551683776673e-07,0.0207111905276504
0.645854166666667,0.0311514318866741,3.47436678669907e-07,0.0208047220468715
0.647453525641026,0.0311514324027695,2.99703973031334e-07,0.0208991025664945
0.649052884615385,0.0311514328502313,2.61172508894618e-07,0.0209943436190878
0.650652243589744,0.0311514332418968,2.29620823453738e-07,0.0210904569671502
0.652251602564103,0.0311514335875898,2.03459535909086e-07,0.0211874546028742
0.653850961538462,0.0311514338949558,1.81527197667354e-07,0.0212853487497475
0.65545032051282,0.031151434170034,1.62959123224682e-07,0.0213841518653736
0.65704967948718,0.0311514344176581,1.47100839285574e-07,0.0214838766451369
0.658649038461538,0.0311514346417428,1.33449613415697e-07,0.0215845360264846
0.660248397435897,0.0311514348454923,1.21614113795426e-07,0.0216861431936826
0.661847756410256,0.0311514350315545,1.11286048183712e-07,0.0217887115829525
0.663447115384615,0.0311514352021369,1.02219882609285e-07,0.0218922548879304
0.665046474358974,0.0311514353590939,9.42181123326443e-08,0.0219967870654092
0.666645833333333,0.0311514355039955,8.71204135055128e-08,0.0221023223413401
0.668245192307692,0.0311514356381792,8.07955495139589e-08,0.0222088752170766
0.669844551282051,0.0311514357627917,7.513526065241e-08,0.0223164604758524
0.67144391025641,0.0311514358788217,7.00496005253963e-08,0.0224250931894889
0.673043269230769,0.0311514359871266,6.54633405460268e-08,0.02253478872533
0.674642628205128,0.0311514360884528,6.13131718400719e-08,0.0226455627534051
0.676241987179487,0.031151436183454,5.75455086662318e-08,0.0227574312538252
0.677841346153846,0.0311514362727042,5.41147499835389e-08,0.0228704105244105
0.679440705128205,0.0311514363567105,5.09818931249846e-08,0.0229845171885625
0.681040064102564,0.0311514364359217,4.81134203700406e-08,0.0230997682033789
0.682639423076923,0.0311514365107372,4.54803987044998e-08,0.0232161808680243
0.684238782051282,0.0311514365815128,4.30577473622156e-08,0.0233337728323597
0.685838141025641,0.0311514366485672,4.08236383400504e-08,0.0234525621058421
0.6874375,0.0311514367121864,3.87590029958006e-08,0.0235725670667011
0.6874375,NaN,NaN,NaN
0.6875625,0.0323423439683828,0.025879113228069,0.0111812709947275
0.689161858974359,0.0323439026072777,3.66986189493538e-05,0.0112292602090515
0.690761217948718,0.0323439325175823,9.53015689705682e-06,0.0112871533800694
0.692360576923077,0.0323439427444281,4.29033749990694e-06,0.0113457701438178
0.693959935897436,0.0323439479073896,2.428926748871e-06,0.0114050310238264
0.695559294871795,0.0323439510212036,1.56055469950904e-06,0.0114649273453312
0.697158653846154,0.0323439531038049,1.08652917212914e-06,0.0115254627857487
0.698758012820513,0.0323439545946851,7.99746219385514e-07,0.0115866447511508
0.700357371794872,0.0323439557146595,6.13157548114124e-07,0.0116484821931515
0.701956730769231,0.0323439565868281,4.84994628626914e-07,0.011710984878801
0.70355608974359,0.0323439572852429,3.93186000782734e-07,0.0117741631004756
0.705155448717949,0.0323439578571233,3.25177520138003e-07,0.0118380275468832
0.706754807692308,0.0323439583340001,2.73400943126355e-07,0.011902589241625
0.708354166666667,0.0323439587377315,2.33073550088391e-07,0.0119678595131634
0.709953525641026,0.0323439590839477,2.0105266547518e-07,0.0120338499806474
0.711552884615385,0.0323439593841218,1.752043171722e-07,0.0121005725483253
0.713152243589744,0.0323439596468657,1.54038265155117e-07,0.0121680394049034
0.714751602564103,0.0323439598787696,1.36488293518625e-07,0.0122362630259251
0.716350961538462,0.0323439600849622,1.21775259210669e-07,0.0123052561781017
0.71795032051282,0.032343960269495,1.09319098914236e-07,0.0123750319249813
0.71954967948718,0.0323439604356105,9.86807674972655e-08,0.0124456036335903
0.721149038461538,0.0323439605859349,8.95230132566848e-08,0.012516984981826
0.722748397435897,0.0323439607226178,8.15833161786925e-08,0.0125891899664644
0.724347756410256,0.0323439608474353,7.46548622988623e-08,0.012662232911697
0.725947115384615,0.0323439609618684,6.85729382440411e-08,0.0127361284781471
0.727546474358974,0.032343961067161,6.32050504442354e-08,0.0128108916723319
0.729145833333333,0.0323439611643665,5.84436476609408e-08,0.0128865378565563
0.730745192307692,0.0323439612543819,5.42006914599558e-08,0.0129630827592302
0.732344551282051,0.0323439613379766,5.04035571765123e-08,0.013040542485609
0.73394391025641,0.032343961415814,4.6991905399345e-08,0.0131189335289636
0.735543269230769,0.032343961488469,4.39152699738998e-08,0.0131982727821858
0.737142628205128,0.0323439615564424,4.11311809350041e-08,0.0132785775498435
0.738741987179487,0.0323439616201727,3.86036909590449e-08,0.0133598655606973
0.740341346153846,0.0323439616800452,3.6302209158369e-08,0.0134421549806949
0.741940705128205,0.0323439617363997,3.4200571081689e-08,0.0135254644264622
0.743540064102564,0.0323439617895376,3.22762917852686e-08,0.0136098129793069
0.745139423076923,0.0323439618397266,3.05099619181347e-08,0.0136952201997599
0.746738782051282,0.0323439618872056,2.88847563616562e-08,0.0137817061426724
0.748338141025641,0.0323439619321882,2.73860320725295e-08,0.0138692913728949
0.7499375,0.0323439619748664,2.60009970901879e-08,0.0139579969815621
0.7499375,NaN,NaN,NaN
0.7500625,0.0329972972330861,0.0150280666122194,0.00492186025953294
0.751661858974359,0.0329982024088638,2.13142879748439e-05,0.00494548504745233
0.753261217948718,0.0329982197805747,5.53506151554405e-06,0.00497738595447601
0.754860576923077,0.0329982257202722,2.49180642242263e-06,0.00500980633457366
0.756459935897436,0.032998228718895,1.41070915366291e-06,0.00504267925873453
0.758059294871795,0.0329982305273837,9.06363060506998e-07,0.00507599768477326
0.759658653846154,0.0329982317369492,6.31051324426246e-07,0.00510976506242787
0.761258012820513,0.0329982326028459,4.64489126295266e-07,0.00514398804822566
0.762857371794872,0.0329982332533222,3.56119277162447e-07,0.00517867466355661
0.764456730769231,0.032998233759874,2.81682827036052e-07,0.00521383368091441
0.76605608974359,0.0329982341655103,2.28360780543013e-07,0.00524947438217383
0.767655448717949,0.0329982344976561,1.88861750911192e-07,0.00528560645322145
0.769254807692308,0.0329982347746242,1.58790137919569e-07,0.0053222399358798
0.770854166666667,0.0329982350091097,1.35368160139868e-07,0.00535938520658324
0.772453525641026,0.0329982352101906,1.16770565962381e-07,0.00539705296867724
0.774052884615385,0.0329982353845305,1.01757954008187e-07,0.00543525425221008
0.775652243589744,0.0329982355371311,8.94647995218384e-08,0.00547400041815279
0.777251602564103,0.03299823567182,7.92718490197613e-08,0.00551330316543484
0.778850961538462,0.0329982357915758,7.07265796339978e-08,0.00555317453990729
0.78045032051282,0.0329982358987517,6.3492093115097e-08,0.00559362694473284
0.78204967948718,0.0329982359952309,5.73133939490176e-08,0.00563467315190959
0.783649038461538,0.0329982360825388,5.19946077964325e-08,0.00567632631476312
0.785248397435897,0.0329982361619236,4.73832641558144e-08,0.00571859998130788
0.786847756410256,0.0329982362344171,4.33592463565982e-08,0.00576150810843198
0.788447115384615,0.0329982363008794,3.98268895693588e-08,0.0058050650768805
0.790046474358974,0.032998236362033,3.67092420875594e-08,0.00584928570703827
0.791645833333333,0.0329982364184895,3.39438386038571e-08,0.00589418527552364
0.793245192307692,0.0329982364707701,3.14795467643478e-08,0.00593977953261473
0.794844551282051,0.0329982365193216,2.92741864668797e-08,0.00598608472053794
0.79644391025641,0.0329982365645292,2.72927128324919e-08,0.00603311759265571
0.798043269230769,0.0329982366067269,2.55058153280442e-08,0.00608089543359294
0.799642628205128,0.0329982366462056,2.38888275735406e-08,0.0061294360803503
0.801241987179487,0.0329982366832199,2.24208715118414e-08,0.00617875794445359
0.802841346153846,0.0329982367179936,2.10841800814038e-08,0.00622888003519433
0.804440705128205,0.0329982367507241,1.98635570764601e-08,0.00627982198402299
0.806040064102564,0.0329982367815864,1.87459433339146e-08,0.00633160407015693
0.807639423076923,0.032998236810736,1.77200659821791e-08,0.00638424724747335
0.809238782051282,0.0329982368383116,1.6776153061105e-08,0.00643777317276087
0.810838141025641,0.0329982368644373,1.59056999508728e-08,0.0064922042354094
0.8124375,0.0329982368892246,1.51012771328812e-08,0.00654756358862246
0.8124375,NaN,NaN,NaN
0.8125625,0.0332697766981248,0.00696430206220636,0.00127843959625462
0.814161858974359,0.0332701962416295,9.88062682357733e-06,0.00128383504720439
0.815761217948718,0.0332702042946276,2.56589447119423e-06,0.00129487148575336
0.817360576923077,0.0332702070481025,1.15513183570527e-06,0.00130617322993745
0.818959935897436,0.033270208438181,6.53966042391528e-07,0.00131769335008776
0.820559294871795,0.033270209276547,4.20165305981368e-07,0.00132942645893612
0.822158653846154,0.0332702098372688,2.92538385473427e-07,0.00134137447811324
0.823758012820513,0.0332702102386752,2.15324705736128e-07,0.00135354159212995
0.825357371794872,0.0332702105402186,1.65087387157211e-07,0.00136593297546603
0.826956730769231,0.0332702107750426,1.30580660034761e-07,0.00137855437122883
0.82855608974359,0.0332702109630848,1.05861993952496e-07,0.0013914119279949
0.830155448717949,0.0332702111170588,8.75513029714676e-08,0.00140451213150012
0.831754807692308,0.0332702112454538,7.36109072915361e-08,0.00141786177640588
0.833354166666667,0.0332702113541551,6.27531032099957e-08,0.00143146795700131
0.834953525641026,0.0332702114473709,5.41317536699406e-08,0.00144533806777354
0.836552884615385,0.0332702115281903,4.71723057515182e-08,0.00145947980963081
0.838152243589744,0.0332702115989319,4.14735255460486e-08,0.00147390119969185
0.839751602564103,0.0332702116613701,3.67483438152759e-08,0.00148861058356463
0.841350961538462,0.0332702117168858,3.27869831171559e-08,0.00150361664954389
0.84295032051282,0.0332702117665697,2.94332664580681e-08,0.0015189284444277
0.84454967948718,0.033270211811295,2.65689847440759e-08,0.00153455539080393
0.846149038461538,0.0332702118517686,2.41033358668629e-08,0.00155050730574845
0.847748397435897,0.0332702118885693,2.19656385714001e-08,0.00156679442093102
0.849347756410256,0.0332702119221754,2.01002099710177e-08,0.00158342740416384
0.850947115384615,0.0332702119529856,1.84627023978104e-08,0.00160041738245268
0.852546474358974,0.0332702119813348,1.70174430872095e-08,0.00161777596663277
0.854145833333333,0.0332702120075065,1.57354747823904e-08,0.00163551527768796
0.855745192307692,0.0332702120317424,1.45930938813938e-08,0.00165364797486696
0.857344551282051,0.0332702120542496,1.35707468075873e-08,0.00167218728572676
0.85894391025641,0.0332702120752067,1.26521876838378e-08,0.00169114703824686
0.860543269230769,0.0332702120947685,1.1823828923196e-08,0.00171054169517442
0.862142628205128,0.0332702121130698,1.1074235844679e-08,0.00173038639077682
0.863741987179487,0.0332702121302286,1.03937299331716e-08,0.00175069697019555
0.865341346153846,0.0332702121463488,9.77407484855938e-09,0.00177149003161494
0.866940705128205,0.0332702121615218,9.20822603128812e-09,0.00179278297148047
0.868540064102564,0.0332702121758288,8.69012959815002e-09,0.00181459403302478
0.870139423076923,0.0332702121893417,8.21455974336938e-09,0.00183694235838492
0.871738782051282,0.0332702122021251,7.77698644398335e-09,0.00185984804462347
0.873338141025641,0.0332702122142363,7.37346718247741e-09,0.00188333220399781
0.8749375,0.033270212225727,7.0005578298331e-09,0.00190741702885672
0.8749375,NaN,NaN,NaN
0.8750625,0.0333328677598223,0.00211203283650328,2.64290865205959e-06
0.876661858974359,0.03333299505486,2.99937228960624e-06,-1.25378671181342e-07
0.878261217948718,0.0333329974994585,7.78919876889131e-07,-1.81482441122781e-07
0.879860576923077,0.0333329983353242,3.50661692363387e-07,-2.02748006104033e-07
0.881459935897436,0.033332998757309,1.98524161480305e-07,-2.15114260901979e-07
0.883059294871795,0.0333329990118116,1.27549630963584e-07,-2.23932888526778e-07
0.884658653846154,0.0333329991820301,8.88060273936487e-08,-2.31013377483425e-07
0.886258012820513,0.0333329993038853,6.53662920216867e-08,-2.3713924635657e-07
0.887857371794872,0.0333329993954251,5.01157443779101e-08,-2.42706296115685e-07
0.889456730769231,0.0333329994667109,3.96405240799959e-08,-2.47937213790827e-07
0.89105608974359,0.0333329995237951,3.21366636599709e-08,-2.52967926695023e-07
0.892655448717949,0.0333329995705372,2.65780728011546e-08,-2.57887032137881e-07
0.894254807692308,0.0333329996095143,2.23461738387576e-08,-2.62755587564743e-07
0.895854166666667,0.0333329996425129,1.90500587298575e-08,-2.6761780543786e-07
0.897453525641026,0.0333329996708105,1.64328655784535e-08,-2.72507189166913e-07
0.899052884615385,0.033332999695345,1.43201772028881e-08,-2.77450233035232e-07
0.900652243589744,0.0333329997168202,1.2590190856809e-08,-2.82468750809756e-07
0.902251602564103,0.0333329997357746,1.11557607718958e-08,-2.87581397573171e-07
0.903850961538462,0.0333329997526276,9.95320466841993e-09,-2.92804699367731e-07
0.90545032051282,0.0333329997677103,8.93511177453369e-09,-2.98153773235603e-07
0.90704967948718,0.0333329997812876,8.0655972522503e-09,-3.03642847331032e-07
0.908649038461538,0.0333329997935743,7.31709621853861e-09,-3.09285649749934e-07
0.910248397435897,0.0333329998047459,6.66815189172441e-09,-3.15095709451946e-07
0.911847756410256,0.0333329998149478,6.10186055650332e-09,-3.21086598479431e-07
0.913447115384615,0.0333329998243009,5.60475953965833e-09,-3.27272134659044e-07
0.915046474358974,0.0333329998329069,5.16601961644757e-09,-3.3366655905788e-07
0.916645833333333,0.0333329998408519,4.77685019550385e-09,-3.40284697176139e-07
0.918245192307692,0.0333329998482093,4.4300555430204e-09,-3.47142112113244e-07
0.919844551282051,0.0333329998550418,4.11969975299515e-09,-3.54255255007822e-07
0.92144391025641,0.0333329998614038,3.84085104161579e-09,-3.61641617514265e-07
0.923043269230769,0.0333329998673422,3.58938460544396e-09,-3.69319891014349e-07
0.924642628205128,0.033332999872898,3.36182920141145e-09,-3.7731013550384e-07
0.926241987179487,0.033332999878107,3.15524670800358e-09,-3.85633962944089e-07
0.927841346153846,0.0333329998830006,2.96713680670047e-09,-3.94314738240593e-07
0.929440705128205,0.0333329998876067,2.79536096944419e-09,-4.03377802556983e-07
0.931040064102564,0.0333329998919499,2.63808140919143e-09,-4.12850722982493e-07
0.932639423076923,0.033332999896052,2.4937117195576e-09,-4.22763574808773e-07
0.934238782051282,0.0333329998999327,2.36087671397048e-09,-4.33149261574225e-07
0.935838141025641,0.0333329999036093,2.23837955576802e-09,-4.44043880796618e-07
0.9374375,0.0333329999070976,2.12517470484535e-09,-4.55487143499918e-07
0.9374375,NaN,NaN,NaN
0.9375625,0.033333003853791,6.22118117003139e-05,-4.53413004348688e-07
0.939161858974359,0.0333330760504506,3.27543854729828e-05,-4.06920601002652e-07
0.940761217948718,0.033333117156925,2.01678267722241e-05,-3.80221199421538e-07
0.942360576923077,0.0333331436978378,1.36546541582899e-05,-3.62797594976021e-07
0.943959935897436,0.0333331622497188,9.85378970517858e-06,-3.50463079744345e-07
0.945559294871795,0.0333331759478422,7.44435295330658e-06,-3.41221382394244e-07
0.947158653846154,0.0333331864766948,5.82161170844086e-06,-3.33999848461768e-07
0.948758012820513,0.0333331948221207,4.67694073841871e-06,-3.28170655042575e-07
0.950357371794872,0.0333332015994967,3.83945335809156e-06,-3.23341879702923e-07
0.951956730769231,0.033333207212809,3.20831573322935e-06,-3.19256215825826e-07
0.95355608974359,0.0333332119382436,2.72091210361087e-06,-3.15737745513849e-07
0.955155448717949,0.0333332159710195,2.33669358189364e-06,-3.12662116925232e-07
0.956754807692308,0.0333332194530329,2.02846358114324e-06,-3.09938939362445e-07
0.958354166666667,0.0333332224898996,1.777429242962e-06,-3.0750092991751e-07
0.959953525641026,0.0333332251618533,1.5702675209242e-06,-3.05296972359821e-07
0.961552884615385,0.0333332275309389,1.39732028182302e-06,-3.03287536133467e-07
0.963152243589744,0.0333332296458899,1.25144787208259e-06,-3.01441569488733e-07
0.964751602564103,0.0333332315455167,1.12728026163333e-06,-2.99734341602763e-07
0.966350961538462,0.0333332332611098,1.02071565597253e-06,-2.98145911699528e-07
0.96795032051282,0.0333332348181771,9.28577343164308e-07,-2.96660022632358e-07
0.96954967948718,0.0333332362377206,8.48374174233386e-07,-2.95263287530649e-07
0.971149038461538,0.0333332375371895,7.78130392398081e-07,-2.93944582898612e-07
0.972748397435897,0.0333332387312005,7.16262778265947e-07,-2.92694589364585e-07
0.974347756410256,0.0333332398320906,6.61490651497274e-07,-2.9150544006689e-07
0.975947115384615,0.0333332408503449,6.12769057086747e-07,-2.90370448022964e-07
0.977546474358974,0.0333332417949309,5.69238553374892e-07,-2.89283892720635e-07
0.979145833333333,0.0333332426735642,5.30187049372116e-07,-2.88240851496063e-07
0.980745192307692,0.0333332434929192,4.95020496688917e-07,-2.87237064931778e-07
0.982344551282051,0.033333244258799,4.63240163629666e-07,-2.86268828669344e-07
0.98394391025641,0.0333332449762734,4.34424854661956e-07,-2.85332905723863e-07
0.985543269230769,0.0333332456497907,4.08216882533925e-07,-2.84426454850734e-07
0.987142628205128,0.0333332462832706,3.84310914439193e-07,-2.83546971859526e-07
0.988741987179487,0.0333332468801799,3.62445038452125e-07,-2.82692240820975e-07
0.990341346153846,0.0333332474435968,3.42393559128508e-07,-2.8186029378801e-07
0.991940705128205,0.033333247976263,3.239611500785e-07,-2.81049376886239e-07
0.993540064102564,0.0333332484806294,3.06978079078779e-07,-2.80257921841508e-07
0.995139423076923,0.0333332489588927,2.91296286646964e-07,-2.79484522130481e-07
0.996738782051282,0.0333332494130284,2.76786148087664e-07,-2.78727912405088e-07
0.998338141025641,0.0333332498448172,2.63333786183104e-07,-2.77986951242436e-07
0.9999375,0.0333332502558691,2.50838830051679e-07,-2.77260606263915e-07
0.9999375,NaN,NaN,NaN


==> pic/shape_FEM_1_n16_3.txt <==
pos,G,dGDP,dGCP
6.25e-05,0.00281771231151936,-0.0452425515251356,0.0453976727189939
0.00166185897435897,0.00275052711938527,-0.0389737920420018,0.0372457593962584
0.00326121794871795,0.00269247309973736,-0.0337822368254125,0.0305795367959605
0.00486057692307692,0.00264201094755807,-0.0294483222744347,0.0250893704912876
0.0064599358974359,0.0025979093469293,-0.0258038238348354,0.0205387990065117
0.00805929487179487,0.0025591742291675,-0.0227184153245181,0.0167452639343793
0.00965865384615385,0.00252499623669819,-0.0200900976548864,0.0135664075430965
0.0112580128205128,0.00249471123704148,-0.0178382888023361,0.0108901954523903
0.0128573717948718,0.00246777031575689,-0.0158987715970942,0.00862770658639859
0.0144567307692308,0.0024437167389124,-0.0142199564119226,0.00670780869877901
0.0160560897435897,0.00242216809814643,-0.0127600864106022,0.00507318385033528
0.0176554487179487,0.00240280235013119,-0.0114851264786775,0.00367733179113696
0.0192548076923077,0.00238534681111455,-0.0103671535412656,0.00248228952064885
0.0208541666666667,0.00236956941427411,-0.00938311836947032,0.00145688072114655
0.0224535256410256,0.00235527171459771,-0.00851388528317867,0.000575360977421201
0.0240528846153846,0.00234228325415271,-0.00774348161449406,-0.000183638722531656
0.0256522435897436,0.00233045699433449,-0.00705850684416154,-0.000837941798647816
0.0272516025641026,0.00231966559088888,-0.00644766425293053,-0.00140248224820673
0.0288509615384615,0.00230979833905465,-0.00590138728362884,-0.00188982681570084
0.0304503205128205,0.00230075865489858,-0.00541153963941733,-0.00231059302806913
0.0320496794871795,0.00229246198823669,-0.00497117317398351,-0.00267378576642078
0.0336490384615385,0.0022848340849024,-0.00457433136505738,-0.00298706970888207
0.0352483974358974,0.00227780953330654,-0.00421588895850158,-0.00325699098965206
0.0368477564102564,0.00227133054352427,-0.00389142047828989,-0.00348915841475832
0.0384471153846154,0.00226534591748887,-0.00359709189834947,-0.00368839229634107
0.0400464743589744,0.00225981017697351,-0.00332957099576844,-0.00385884722765654
0.0416458333333333,0.00225468282242302,-0.00308595284610082,-0.00400411378446475
0.0432451923076923,0.00224992770075081,-0.00286369764994287,-0.00412730310542559
0.0448445512820513,0.00224551246423986,-0.00266057864701493,-0.00423111750107698
0.0464439102564103,0.0022414081059058,-0.0024746383178368,-0.00431790961325991
0.0480432692307692,0.00223758855926839,-0.00230415142235228,-0.00438973215362572
0.0496426282051282,0.00223403035256871,-0.00214759370109412,-0.00444837986035853
0.0512419871794872,0.00223071230916516,-0.00200361528400684,-0.00449542500316375
0.0528413461538461,0.00222761528722326,-0.00187101802732363,-0.00453224752018036
0.0544407051282051,0.00222472195294477,-0.00174873613946993,-0.00456006067319002
0.0560400641025641,0.00222201658250978,-0.00163581957018979,-0.00457993294885048
0.0576394230769231,0.00221948488867043,-0.00153141972866572,-0.00459280680559402
0.0592387820512821,0.00221711386856835,-0.00143477717075963,-0.00459951476200636
0.060838141025641,0.00221489166987283,-0.00134521095611049,-0.00460079323802564
0.0624375,0.00221280747277475,-0.00126210942540754,-0.00459729449131716
0.0624375,NaN,NaN,NaN
0.0625625,0.00221159060099466,-0.0181290687454418,-0.00454623957700746
0.064161858974359,0.00218564207095986,-0.014455557603076,-0.00344051780571398
0.0657612179487179,0.00216496746467154,-0.0115038667932088,-0.00263261616484791
0.0673605769230769,0.00214854429741798,-0.0091164419673279,-0.00203516670588992
0.0689599358974359,0.00213556973817326,-0.00717411866066993,-0.0015868111153955
0.0705592948717949,0.00212540795638643,-0.00558579396459747,-0.0012441506907841
0.0721586538461538,0.00211755140724796,-0.00428112915105936,-0.000976314052038753
0.0737580128205128,0.00211159202910148,-0.00320532347962268,-0.000761246263168759
0.0753573717948718,0.00210719958224706,-0.00231532437191928,-0.000583145734339681
0.0769567307692308,0.00210410519511184,-0.00157704735253285,-0.000430676163771401
0.0785560897435897,0.00210208874997479,-0.000963314844457959,-0.000295707908010938
0.0801554487179487,0.00210096912904394,-0.000452312726720375,-0.000172424847033172
0.0817548076923077,0.00210059661192959,-2.6423885967782e-05,-5.66860241458106e-05
0.0833541666666667,0.00210084690579307,0.000328660941666701,5.44335400800766e-05
0.0849535256410256,0.00210161642489957,0.000624626434892762,0.000162975004117475
0.0865528846153846,0.0021028185337725,0.000871061710642881,0.000270337134474632
0.0881522435897436,0.00210438053898754,0.00107587283645392,0.000377452499686963
0.0897516025641026,0.00210624126661507,0.00124560664176088,0.000484916473783066
0.0913509615384615,0.00210834910078223,0.00138570650110329,0.000593081916212663
0.0929503205128205,0.0021106603875281,0.00150071558051496,0.000702128765845079
0.0945496794871795,0.00211313812971187,0.0015944392436162,0.000812115222608818
0.0961490384615385,0.00211575091508866,0.00167007551215706,0.000923015365731496
0.0977483974358974,0.00211847203214568,0.00173032039112787,0.0010347467503148
0.0993477564102564,0.00212127873787424,0.00177745330611147,0.00114719058150903
0.100947115384615,0.00212415164905986,0.00181340672134526,0.00126020638207516
0.102546474358974,0.00212707423443057,0.00183982311109219,0.00137364257075981
0.104145833333333,0.00213003238950584,0.00185810177203016,0.00148734400369874
0.105745192307692,0.00213301407952774,0.00186943743762926,0.00160115726218775
0.107344551282051,0.00213600903865309,0.00187485224806093,0.00171493427136172
0.10894391025641,0.00213900851580541,0.00187522231232087,0.00182853468676616
0.110543269230769,0.00214200505935806,0.00187129985154508,0.00194182737591407
0.112142628205128,0.00214499233423931,0.00186373171787355,0.00205469123980019
0.113741987179487,0.00214796496619297,0.00185307492958917,0.00216701555784102
0.115341346153846,0.00215091840885225,0.00183980974141686,0.00227869999350991
0.116940705128205,0.00215384883003318,0.00182435067182676,0.00238965436319172
0.118540064102564,0.00215675301426486,0.00180705583155976,0.00249979824459608
0.120139423076923,0.00215962827907232,0.00178823483525577,0.00260906048132777
0.121738782051282,0.00216247240293716,0.00176815552780538,0.0027173786253162
0.123338141025641,0.00216528356319772,0.00174704971637154,0.00282469834756793
0.1249375,0.00216806028242894,0.00172511806599854,0.00293097283924297
0.1249375,NaN,NaN,NaN
0.1250625,0.00216822910143974,0.00101525693855117,0.00295054448016937
0.126661858974359,0.00217129225318017,0.00273133401965932,0.00328605551362279
0.128261217948718,0.00217673230748171,0.00400805320235885,0.00353230711418221
0.129860576923077,0.00218393571750745,0.00495155433319088,0.00371785104395128
0.131459935897436,0.00219243567768024,0.00564070197196236,0.00386253180598423
0.133059294871795,0.00220187492779444,0.00613466477613951,0.0039801871054376
0.134658653846154,0.00221197874264328,0.00647822238292241,0.00408047501562279
0.136258012820513,0.00222253509824225,0.00670553031549816,0.0041701244888651
0.137857371794872,0.00223337995890671,0.00684282336569377,0.00425379996008246
0.139456730769231,0.002244386260977,0.00691037841566407,0.00433470454066738
0.14105608974359,0.00225545559376793,0.00692395422964726,0.00441500417521945
0.142655448717949,0.00226651186804308,0.00689585762618867,0.00449612794724791
0.144254807692308,0.00227749646248407,0.00683573993036649,0.0045789819324665
0.145854166666667,0.00228836447858673,0.00675119679338681,0.00466410221217396
0.147453525641026,0.00229908183337583,0.0066482233464937,0.004751764757789
0.149052884615385,0.00230962299003075,0.0065315620107977,0.00484206454283826
0.150652243589744,0.00231996917751752,0.00640497001892512,0.00493497257320968
0.152251602564103,0.00233010698745331,0.00627142643538379,0.00503037699393491
0.153850961538462,0.00234002726369145,0.00613329326625405,0.00512811266582407
0.155450320512821,0.00234972422029292,0.00599244150088436,0.00522798236544892
0.157049679487179,0.00235919473859755,0.00585035020208792,0.00532977188453339
0.158649038461538,0.00236843780540945,0.00570818476256177,0.0054332606796092
0.160248397435897,0.00237745406285606,0.00556685896872404,0.00553822927448341
0.161847756410256,0.00238624544698214,0.00542708441467392,0.00564446429474764
0.163447115384615,0.00239481489711664,0.00528940998620497,0.00575176177913288
0.165046474358974,0.00240316612188172,0.00515425351460783,0.00585992924173329
0.166645833333333,0.00241130341067787,0.0050219272296634,0.00596878683415799
0.168245192307692,0.00241923148178577,0.00489265828248584,0.00607816786488505
0.169844551282051,0.00242695536002801,0.00476660533374994,0.00618791886544454
0.17144391025641,0.00243448027834861,0.00464387199073786,0.00629789934305478
0.173043269230769,0.00244181159878563,0.00452451771232592,0.00640798132230349
0.174642628205128,0.00244895474919405,0.00440856667311902,0.00651804875096238
0.176241987179487,0.00245591517278027,0.00429601497793809,0.00662799682460815
0.177841346153846,0.00246269828806871,0.00418683653932651,0.00673773126952726
0.179440705128205,0.00246930945737011,0.00408098786882469,0.00684716761210048
0.181040064102564,0.00247575396218143,0.00397841198374683,0.00695623045448074
0.182639423076923,0.0024820369842376,0.00387904159225381,0.00706485277017161
0.184238782051282,0.00248816359116964,0.00378280168846793,0.00717297522852882
0.185838141025641,0.00249413872591423,0.00368961166453613,0.00728054555384209
0.1874375,0.00249996719917415,0.00359938702661362,0.00738751792219885
0.1874375,NaN,NaN,NaN
0.1875625,0.0025009343513913,0.0118885161377972,0.00739302856782127
0.189161858974359,0.00252034393826002,0.0123364062732213,0.00740828255947682
0.190761217948718,0.00254026778536455,0.0125447441766564,0.00739781369696916
0.192360576923077,0.0025603795987411,0.012580959800489,0.00737369099595946
0.193959935897436,0.00258044527582685,0.0124939718134637,0.00734391628169923
0.195559294871795,0.00260029782890171,0.0123195214598509,0.0073137365523586
0.197158653846154,0.00261981944393059,0.0120838708419346,0.00728652372346897
0.198758012820513,0.00263892851639157,0.0118063993479408,0.00726437023247954
0.200357371794872,0.00265757020030427,0.011501447315159,0.00724849566669303
0.201956730769231,0.00267570946430056,0.0111796387749402,0.00723952628924585
0.20355608974359,0.00269332595454337,0.0108488394422245,0.00723768822254178
0.205155448717949,0.00271041017165637,0.0105148565094105,0.00724294145968249
0.206754807692308,0.00272696061113187,0.0101819538357697,0.00725507301232938
0.208354166666667,0.00274298161548128,0.00985323392402435,0.00727376165296134
0.209953525641026,0.00275848175572811,0.00953092294566176,0.00729862280367959
0.211552884615385,0.00277347260899094,0.00921658464792534,0.00732923948914817
0.213152243589744,0.00278796783406642,0.00891128171137312,0.00736518347729636
0.214751602564103,0.00280198247229904,0.00861569801719209,0.0074060294992044
0.216350961538462,0.00281553241948624,0.00833023165595759,0.00745136458649431
0.217950320512821,0.00282863402810097,0.00805506591200726,0.00750079396964668
0.219549679487179,0.00284130380910387,0.00779022358249894,0.00755394456308879
0.221149038461538,0.00285355821004072,0.00753560862631011,0.00761046676807208
0.222748397435897,0.00286541345167029,0.00729103813874743,0.0076700351151074
0.224347756410256,0.0028768854095409,0.00705626691110935,0.00773234811854051
0.225947115384615,0.00288798953008766,0.00683100628720118,0.00779712760907194
0.227546474358974,0.00289874077321899,0.00661493862054837,0.00786411773336798
0.229145833333333,0.00290915357518876,0.0064077283294587,0.00793308375473139
0.230745192307692,0.00291924182695186,0.00620903031568172,0.00800381074903424
0.232344551282051,0.0029290188642795,0.00601849633689811,0.00807610226143267
0.23394391025641,0.00293849746674118,0.00583577978952125,0.00814977896869826
0.235543269230769,0.0029476898633072,0.00566053925593598,0.00822467737712447
0.237142628205128,0.00295660774282396,0.00549244109163458,0.00830064857528204
0.238741987179487,0.00296526226800596,0.005331161267036,0.00837755705328132
0.240341346153846,0.00297366409189208,0.00517638663180103,0.00845527959480098
0.241940705128205,0.00298182337595159,0.00502781573297651,0.00853370424436204
0.243540064102564,0.00298974980921213,0.00488515928988358,0.00861272934972249
0.245139423076923,0.00299745262792773,0.00474814040646486,0.00869226267751356
0.246738782051282,0.00300494063541982,0.00461649458442189,0.00877222059910126
0.248338141025641,0.0030122222218136,0.00448996958682815,0.00885252734296039
0.2499375,0.00301930538346344,0.00436832519117274,0.00893311430946516
0.2499375,NaN,NaN,NaN
0.2500625,0.0030205328281287,0.0152712802483084,0.00893043233191588
0.251661858974359,0.00304483705697445,0.0150968634177643,0.00877872332856082
0.253261217948718,0.00306875968556672,0.0148022897984608,0.00862750875126502
0.254860576923077,0.00309214373469821,0.0144291481247307,0.00848200263655608
0.256459935897436,0.00311488837499881,0.0140067943839963,0.00834531658785455
0.258059294871795,0.00313693246194728,0.0135559970172682,0.00821917748107663
0.259658653846154,0.0031582429278594,0.0130914425997878,0.00810440270891708
0.261258012820513,0.00317880653114528,0.0126234783723652,0.00800121721179546
0.262857371794872,0.00319862395201628,0.0121593367506287,0.00790946609057456
0.264456730769231,0.00321770554448125,0.0117040038601632,0.0078287576235316
0.26605608974359,0.00323606826782965,0.0112608406995613,0.00775855950736967
0.267655448717949,0.00325373346464203,0.0108320306361578,0.00769826344199135
0.269254807692308,0.00327072525053152,0.0104189038384604,0.00764722817567093
0.270854166666667,0.00328706934855731,0.0100221737619752,0.00760480783857137
0.272453525641026,0.00330279224848034,0.00964211029913996,0.00757037020786305
0.274052884615385,0.00331792060427532,0.00927866699890184,0.00754330808243138
0.275652243589744,0.00333248080691778,0.00893157476957885,0.00752304595386787
0.277251602564103,0.00334649868636387,0.00860041098730241,0.00750904348458714
0.278850961538462,0.00335999930882654,0.0082846504688644,0.00750079683992997
0.28045032051282,0.00337300684430355,0.0079837030152698,0.00749783860067229
0.28204967948718,0.00338554448577818,0.00769694097595851,0.00749973675988996
0.283649038461538,0.00339763440626846,0.00742371937659243,0.0075060931530423
0.285248397435897,0.00340929774341224,0.00716339049404406,0.00751654156164545
0.286847756410256,0.00342055460388264,0.00691531428010664,0.00753074565485731
0.288447115384615,0.00343142408187208,0.00667886568084916,0.00754839687991493
0.290046474358974,0.00344192428733757,0.00645343963635097,0.00756921237491696
0.291645833333333,0.003452072380791,0.00623845435073297,0.00759293295121214
0.293245192307692,0.00346188461224063,0.00603335327700064,0.00761932117435675
0.294844551282051,0.00347137636250902,0.00583760615224078,0.00764815955991994
0.29644391025641,0.00348056218562028,0.00565070933674601,0.0076792488917051
0.298043269230769,0.00348945585130495,0.00547218564877996,0.00771240666407073
0.299642628205128,0.00349807038693578,0.00530158383987018,0.00774746564613264
0.301241987179487,0.00350641811841212,0.00513847781999055,0.00778427256314082
0.302841346153846,0.00351451070966131,0.00498246571497814,0.00782268688881865
0.304440705128205,0.00352235920054083,0.00483316881795885,0.0078625797416301
0.306040064102564,0.00352997404300995,0.00469023048086999,0.00790383287759265
0.307639423076923,0.00353736513550446,0.00455331498020516,0.00794633777222705
0.309238782051282,0.00354454185549344,0.00442210638197911,0.00798999478440997
0.310838141025641,0.00355151309023279,0.00429630742395659,0.00803471239521744
0.3124375,0.00355828726575348,0.00417563842789413,0.00808040651523314
0.3124375,NaN,NaN,NaN
0.3125625,0.00355935000008493,0.0128260112636718,0.00807348399166193
0.314161858974359,0.00357965640893583,0.0125529039517292,0.00785375383794777
0.315761217948718,0.00359946676960721,0.0122110736999384,0.00764337865848972
0.317360576923077,0.00361869413474458,0.0118276042133627,0.00744468928199686
0.318959935897436,0.00363728789038968,0.0114213450731838,0.00725883236248873
0.320559294871795,0.0036552227028965,0.0110053994089466,0.00708619484117404
0.322158653846154,0.00367249077586881,0.0105888286669405,0.00692668265731742
0.323758012820513,0.00368909638752686,0.0101778339363487,0.00677990464990845
0.325357371794872,0.00370505201581407,0.0097765826754556,0.00664529414894366
0.326956730769231,0.00372037557931461,0.00938779233341938,0.00652218926193046
0.32855608974359,0.0037350884687625,0.00901314548974194,0.00640988559132837
0.330155448717949,0.0037492141426881,0.00865358707433886,0.00630767045747592
0.331754807692308,0.00376277712803215,0.00830953831919761,0.0062148446760862
0.333354166666667,0.00377580231289593,0.00798105143671023,0.0061307359536934
0.334953525641026,0.00378831445083166,0.00766792180067741,0.00605470664805582
0.336552884615385,0.00380033781870968,0.00736976946250461,0.00598615775999534
0.338152243589744,0.00381189598622339,0.0070860984160736,0.005924530429472
0.339751602564103,0.00382301166652897,0.00681633963812598,0.00586930580561128
0.341350961538462,0.00383370662573283,0.00655988225064496,0.00582000388509208
0.34295032051282,0.00384400163488651,0.0063160959591928,0.00577618172434274
0.34454967948718,0.00385391645247101,0.00608434706854427,0.00573743130077888
0.346149038461538,0.00386346982851753,0.00586400976318315,0.00570337720836942
0.347748397435897,0.0038726795238357,0.00565447389557537,0.00567367431057418
0.349347756410256,0.00388156233953507,0.00545515020111437,0.00564800543065507
0.350947115384615,0.00389013415329671,0.00526547362125012,0.00562607912963962
0.352546474358974,0.00389840995979377,0.00508490524154244,0.00560762760179006
0.354145833333333,0.00390640391336321,0.00491293322213362,0.00559240470349075
0.355745192307692,0.00391412937155205,0.00474907300216999,0.00558018412205684
0.357344551282051,0.00392159893855488,0.00459286698819803,0.00557075768473624
0.35894391025641,0.0039288245078466,0.00444388388311331,0.00556393380414247
0.360543269230769,0.00393581730353517,0.00430171777219049,0.00555953605386769
0.362142628205128,0.00394258792011701,0.0041659870526454,0.00555740186659133
0.363741987179487,0.00394914636043949,0.0040363332705595,0.00555738134629055
0.365341346153846,0.00395550207176101,0.00391241991196628,0.00555933618594173
0.366940705128205,0.00396166397986439,0.003793931182075,0.00556313868220292
0.368540064102564,0.00396764052122503,0.00368057079695338,0.00556867083887656
0.370139423076923,0.00397343967326846,0.0035720608047343,0.00557582355138627
0.371738782051282,0.00397906898277383,0.00346814044796916,0.00558449586499951
0.373338141025641,0.00398453559249652,0.0033685650746859,0.00559459430006509
0.3749375,0.00398984626609073,0.00327310510268516,0.00560603223806377
0.3749375,NaN,NaN,NaN
0.3750625,0.00399047793551607,0.00683571790697508,0.00559819793957589
0.376661858974359,0.00400139864079015,0.00680763062439634,0.00538893288263645
0.378261217948718,0.00401221908895589,0.00671447815925457,0.00518766613677344
0.379860576923077,0.00402285300207702,0.00657730924229009,0.0049959280351612
0.381459935897436,0.00403324265985004,0.00641113955376977,0.00481445851238744
0.383059294871795,0.0040433507536036,0.00622672082621807,0.00464348648178221
0.384658653846154,0.00405315460355882,0.00603176357993867,0.00448291464506068
0.386258012820513,0.00406264201861846,0.00583179213958884,0.00433244237311594
0.387857371794872,0.0040718083105188,0.00563074883236694,0.0041916476085973
0.389456730769231,0.00408065412742568,0.00543142500045481,0.00406004141527772
0.39105608974359,0.00408918387448314,0.00523577108693607,0.00393710413904827
0.392655448717949,0.00409740455818019,0.00504512141626758,0.00382230914047588
0.394254807692308,0.0041053249389402,0.00486035823094928,0.00371513809733636
0.395854166666667,0.00411295490927933,0.00468203210163447,0.00361509058073898
0.397453525641026,0.0041203050379488,0.00451045075798768,0.00352168974512167
0.399052884615385,0.00412738623678146,0.00434574489702491,0.00343448539149189
0.400652243589744,0.00413420951859125,0.00418791709802355,0.00335305526925149
0.402251602564103,0.00414078582283522,0.00403687826867521,0.00327700521273968
0.403850961538462,0.00414712589180288,0.00389247483992885,0.00320596852356536
0.40545032051282,0.00415324018451833,0.00375450906483547,0.0031396048819175
0.40704967948718,0.00415913881878205,0.00362275415626388,0.00307759898128244
0.408649038461538,0.00416483153417713,0.00349696554863197,0.00301965901921405
0.410248397435897,0.00417032767064281,0.00337688924062132,0.0029655151336903
0.411847756410256,0.00417563615854729,0.00326226793486016,0.00291491784450736
0.413447115384615,0.0041807655171865,0.00315284551255956,0.00286763653816866
0.415046474358974,0.00418572385938556,0.00304837024890126,0.00282345802013683
0.416645833333333,0.0041905189004463,0.00294859707630167,0.00278218514821384
0.418245192307692,0.00419515797011189,0.00285328912868189,0.00274363555388606
0.419844551282051,0.00419964802654849,0.00276221874413914,0.00270764045378118
0.42144391025641,0.0042039956715892,0.0026751680612688,0.00267404355026329
0.423043269230769,0.00420820716667788,0.00259192931239961,0.00264270001818318
0.424642628205128,0.00421228844909331,0.00251230489264913,0.00261347557356957
0.426241987179487,0.00421624514814563,0.00243610726510471,0.00258624561934613
0.427841346153846,0.00422008260112194,0.00236315874819587,0.00256089446284255
0.429440705128205,0.00422380586882132,0.00229329122039424,0.00253731459978921
0.431040064102564,0.0042274197505698,0.00222634576897797,0.00251540605958316
0.432639423076923,0.00423092879864303,0.00216217230313018,0.00249507580681407
0.434238782051282,0.00423433733205153,0.00210062914665803,0.00247623719430341
0.435838141025641,0.00423764944966673,0.00204158262177899,0.00245880946321484
0.4374375,0.00424086904267932,0.00198490663245805,0.00244271728610632
0.4374375,NaN,NaN,NaN
0.4375625,0.00424098526947995,-0.000116349930026927,0.00243673192575064
0.439161858974359,0.00424109157351963,0.000233240940980877,0.00229845833861503
0.440761217948718,0.0042416864629099,0.000498424357180469,0.00216088055782815
0.442360576923077,0.00424265151548079,0.000698962133180251,0.00202584118890804
0.443959935897436,0.00424389573753363,0.00084965856725358,0.00189451001287589
0.445559294871795,0.00424534877765875,0.000961709702800106,0.0017675967738026
0.447158653846154,0.00424695596064618,0.00104365561381483,0.0016454962095192
0.448758012820513,0.00424867461382096,0.00110206110408186,0.00152838777584532
0.450357371794872,0.00425047132239969,0.00114200799243471,0.00141630471350224
0.451956730769231,0.00425231986020378,0.00116745499198775,0.00130918214951231
0.45355608974359,0.00425419961645391,0.00118150342828358,0.0012068907261915
0.455155448717949,0.00425609439047739,0.00118659525138574,0.00110926015780274
0.456754807692308,0.00425799146171718,0.00118466186243738,0.00101609572764671
0.458354166666667,0.00425988086745434,0.00117723686613284,0.000927189807915564
0.459953525641026,0.00426175483846095,0.00116554212853461,0.000842329853761902
0.461552884615385,0.00426360735559614,0.00115055391567984,0.000761303890985642
0.463152243589744,0.00426543379964153,0.0011330540522958,0.000683904218125483
0.464751602564103,0.00426723067346961,0.00111366973242114,0.000609929835602672
0.466350961538462,0.00426899538065265,0.00109290467394708,0.0005391879683671
0.46795032051282,0.00427072604835419,0.00107116362770233,0.000471494945086898
0.46954967948718,0.00427242138513984,0.00104877175357292,0.000406676623304837
0.471149038461538,0.00427408056645658,0.00102599000914277,0.000344568497288964
0.472748397435897,0.00427570314213159,0.00100302742394813,0.000285015587375783
0.474347756410256,0.00427728896146949,0.000980050928855131,0.000227872182205994
0.475947115384615,0.00427883811246728,0.00095719325690108,0.000173001485361663
0.477546474358974,0.00428035087239695,0.00093455931598234,0.000120275203454635
0.479145833333333,0.00428182766757112,0.000912231345454079,6.95731021586807e-05
0.480745192307692,0.00428326904054994,0.000890273101064622,2.07825489736981e-05
0.482344551282051,0.00428467562339561,0.00086873326055472,-2.62019441223415e-05
0.48394391025641,0.00428604811585364,0.000847648201932791,-7.14791690926801e-05
0.485543269230769,0.00428738726755852,0.000827044275072727,-0.00011514165529298
0.487142628205128,0.0042886938635325,0.000806939662772255,-0.000157276084093464
0.488741987179487,0.00428996871238486,0.000787345908168954,-0.000197963682392965
0.490341346153846,0.0042912126367295,0.000768269170245045,-0.000237280593872845
0.491940705128205,0.00429242646542679,0.000749711257145821,-0.000275298227646896
0.493540064102564,0.00429361102732755,0.00073167047749708,-0.00031208358452377
0.495139423076923,0.00429476714625573,0.000714142342298026,-0.000347699561480743
0.496738782051282,0.00429589563701141,0.000697120143875497,-0.000382205235204562
0.498338141025641,0.00429699730221683,0.000680595433494742,-0.000415656125707375
0.4999375,0.00429807292985666,0.000664558415279063,-0.000448104441120359
0.4999375,NaN,NaN,NaN
0.5000625,0.00429776879132299,-0.00551661538127265,-0.000450319957888604
0.501661858974359,0.00428947964737457,-0.00486770877571782,-0.000480752169037587
0.503261217948718,0.00428214452670585,-0.00431997656880878,-0.000519938396325454
0.504860576923077,0.00427561765346744,-0.00385418112227848,-0.000565322532957003
0.506459935897436,0.00426978044852295,-0.00345534247923646,-0.000615016771224228
0.508059294871795,0.0042645356177964,-0.0031116740029186,-0.000667619674874687
0.509658653846154,0.00425980269327299,-0.00281381231052632,-0.000722087149410239
0.511258012820513,0.00425551463154128,-0.0025542528818431,-0.000777639856893662
0.512857371794872,0.00425161519188517,-0.00232693144269237,-0.000833696073568692
0.514456730769231,0.00424805689566632,-0.00212691001954193,-0.000889822526438936
0.51605608974359,0.00424479942381733,-0.00195013906248825,-0.000945698076980325
0.517655448717949,0.00424180834782891,-0.00179327547282047,-0.00100108667972939
0.519254807692308,0.00423905411696084,-0.00165354214771682,-0.00105581710051434
0.520854166666667,0.00423651124402054,-0.00152861865982402,-0.00110976760447149
0.522453525641026,0.00423415764628128,-0.00141655550026862,-0.00116285432755863
0.524052884615385,0.00423197410853609,-0.00131570630862039,-0.00121502239865371
0.525652243589744,0.00422994384299663,-0.00122467394433591,-0.00126623912981688
0.527251602564103,0.00422805212650168,-0.001142267290947,-0.00131648877153053
0.528850961538462,0.0042262859998368,-0.00106746644242931,-0.00136576845912211
0.53045032051282,0.00422463401725433,-0.000999394480564261,-0.00141408507075809
0.53204967948718,0.00422308603680036,-0.000937294468279956,-0.00146145278648475
0.533649038461538,0.00422163304399217,-0.000880510596044608,-0.00150789118884673
0.535248397435897,0.00422026700289227,-0.000828472654183426,-0.00155342378360238
0.536847756410256,0.00421898072979905,-0.000780683183417726,-0.00159807684749911
0.538447115384615,0.00421776778569442,-0.000736706793386898,-0.00164187853151011
0.540046474358974,0.00421662238431622,-0.000696161244905431,-0.001684858164174
0.541645833333333,0.00421553931330275,-0.000658709973936708,-0.00172704571205638
0.543245192307692,0.00421451386631619,-0.00062405579943288,-0.00176847136382862
0.544844551282051,0.00421354178442406,-0.000591935607547401,-0.00180916521175344
0.54644391025641,0.00421261920531601,-0.000562115844453269,-0.00184915701000174
0.548043269230769,0.00421174261917485,-0.000534388681505903,-0.00188847599360497
0.549642628205128,0.00421090883021909,-0.000508568741593307,-0.00192715074525315
0.551241987179487,0.00421011492309399,-0.000484490295618257,-0.00196520909982137
0.552841346153846,0.00420935823342136,-0.000462004854222278,-0.00200267807859882
0.554440705128205,0.00420863632192733,-0.000440979092920165,-0.00203958384684502
0.556040064102564,0.00420794695165619,-0.000421293059405402,-0.00207595168960238
0.557639423076923,0.00420728806785499,-0.000402838620413179,-0.00211180600172481
0.559238782051282,0.00420665778017453,-0.000385518112578857,-0.00214717028890263
0.560838141025641,0.00420605434688537,-0.000369243167516999,-0.00218206717711764
0.5624375,0.00420547616085029,-0.000353933686111205,-0.00221651842848173
0.5624375,NaN,NaN,NaN
0.5625625,0.00420499602958347,-0.00731384842209994,-0.00221423672779823
0.564161858974359,0.00419386654713902,-0.00662066986812171,-0.00213138415670357
0.565761217948718,0.00418376869500212,-0.00602081813483114,-0.00206485629990235
0.567360576923077,0.00417456644498156,-0.00549836027708458,-0.00201163472900708
0.568959935897436,0.00416614653929069,-0.00504060790810695,-0.00196934264538904
0.570559294871795,0.00415841393933012,-0.00463735848172975,-0.00193609107715089
0.572158653846154,0.00415128832002007,-0.00428033512825707,-0.00191036595758739
0.573758012820513,0.00414470134065943,-0.00396276796222244,-0.00189094421051965
0.575357371794872,0.00413859449938753,-0.00367907755875286,-0.00187683069250982
0.576956730769231,0.0041329174310853,-0.00342463313925036,-0.00186721031712066
0.57855608974359,0.00412762654565575,-0.00319556602153499,-0.00186141135682762
0.580155448717949,0.00412268393004964,-0.0029886243915524,-0.00185887706177788
0.581754807692308,0.00411805645646279,-0.0028010592818867,-0.00185914352796366
0.583354166666667,0.00411371505302554,-0.0026305343393176,-0.00186182230462564
0.584953525641026,0.00410963410354837,-0.00247505388604335,-0.00186658662665073
0.586552884615385,0.00410579095050794,-0.00233290516446831,-0.00187316044211537
0.588152243589744,0.00410216548118407,-0.00220261166396251,-0.00188130961146427
0.589751602564103,0.0040987397811953,-0.00208289516930547,-0.00189083480595347
0.591350961538462,0.00409549784299494,-0.00197264472038071,-0.00190156574468821
0.59295032051282,0.00409242531944003,-0.00187089108403182,-0.0019133564928405
0.59454967948718,0.00408950931452362,-0.00177678564920813,-0.00192608160617832
0.596149038461538,0.00408673820490644,-0.00168958289227301,-0.00193963295438465
0.597748397435897,0.00408410148709539,-0.00160862573979808,-0.00195391709174198
0.599347756410256,0.00408158964607932,-0.00153333329524345,-0.00196885307146228
0.600947115384615,0.00407919404199324,-0.00146319050381461,-0.0019843706213481
0.602546474358974,0.00407690681199465,-0.0013977394140043,-0.00200040861510494
0.604145833333333,0.00407472078502665,-0.00133657176045784,-0.00201691378663244
0.605745192307692,0.00407262940753811,-0.00127932264501863,-0.00203383964484425
0.607344551282051,0.0040706266785557,-0.00122566513426919,-0.0020511455546508
0.60894391025641,0.00406870709276485,-0.00117530562496568,-0.00206879595615379
0.610543269230769,0.00406686559047091,-0.00112797985529505,-0.00208675969922789
0.612142628205128,0.00406509751349261,-0.00108344946126082,-0.00210500947477133
0.613741987179487,0.00406339856618306,-0.00104149899480477,-0.00212352132721751
0.615341346153846,0.00406176478089794,-0.00100193333433648,-0.00214227423557519
0.616940705128205,0.00406019248733061,-0.00096457542982262,-0.00216124975243988
0.618540064102564,0.0040586782852188,-0.000929264333996482,-0.00218043169219057
0.620139423076923,0.00405721901999889,-0.000895853478988858,-0.00219980586103797
0.621738782051282,0.00405581176104359,-0.000864209164072472,-0.00221935982278077
0.623338141025641,0.0040544537821689,-0.000834209225508846,-0.00223908269510986
0.6249375,0.00405314254413962,-0.000805741863890927,-0.00225896497211243
0.6249375,NaN,NaN,NaN
0.6250625,0.0040528249692253,-0.00426816252494799,-0.00225293584523465
0.626661858974359,0.00404630442671129,-0.00389434083692735,-0.00208893843387957
0.628261217948718,0.00404034303984046,-0.00356753466633903,-0.00194261237662051
0.629860576923077,0.00403487188178626,-0.00328018206845746,-0.00181136960720894
0.631459935897436,0.00402983290180372,-0.00302618178994843,-0.00169309181768275
0.633059294871795,0.00402517686238206,-0.00280056745255884,-0.00158603020250292
0.634658653846154,0.00402086172856292,-0.00259926344664533,-0.00148872952572344
0.636258012820513,0.00401685139790971,-0.00241889993532577,-0.00139996995585898
0.637857371794872,0.00401311468996361,-0.00225667116416478,-0.00131872204322734
0.639456730769231,0.00400962453538915,-0.00211022587007034,-0.00124411153161801
0.64105608974359,0.00400635732025502,-0.00197758174212887,-0.00117539160815224
0.642655448717949,0.0040032923519013,-0.00185705808703608,-0.00111192083535969
0.644254807692308,0.00400041142088672,-0.0017472224033811,-0.00105314546454421
0.645854166666667,0.00399769843944433,-0.00164684767640608,-0.000998585156795089
0.647453525641026,0.00399513914130069,-0.00155487800397186,-0.000947821375991791
0.649052884615385,0.0039927208310448,-0.00147040074711944,-0.000900487892998418
0.650652243589744,0.00399043217376232,-0.00139262382760355,-0.000856262969944495
0.652251602564103,0.0039882630175864,-0.00132085711351462,-0.000814862890575448
0.653850961538462,0.00398620424331016,-0.00125449707297643,-0.000776036575952288
0.65545032051282,0.00398424763636624,-0.0011930140563833,-0.000739561080561663
0.65704967948718,0.00398238577738684,-0.00113594170504274,-0.000705237806674403
0.658649038461538,0.0039806119482734,-0.00108286808946551,-0.000672889307831767
0.660248397435897,0.00397892005127033,-0.00103342826191198,-0.000642356578033315
0.661847756410256,0.00397730453899112,-0.000987297971049586,-0.000613496743313057
0.663447115384615,0.00397576035370526,-0.000944188336036259,-0.000586181088229899
0.665046474358974,0.00397428287448733,-0.000903841316259726,-0.000560293362346618
0.666645833333333,0.00397286787106597,-0.000866025843748792,-0.000535728321767489
0.668245192307692,0.00397151146340198,-0.000830534509761928,-0.000512390468808536
0.669844551282051,0.00397021008618301,-0.000797180716637778,-0.000490192959320212
0.67144391025641,0.00396896045755154,-0.000765796221723964,-0.000469056652392804
0.673043269230769,0.00396775955148774,-0.000736229012898642,-0.000448909281409822
0.674642628205128,0.00396660457335981,-0.000708341465497178,-0.000429684728873419
0.676241987179487,0.00396549293822471,-0.000682008738841601,-0.000411322390257564
0.677841346153846,0.00396442225152582,-0.00065711737742835,-0.000393766614478458
0.679440705128205,0.00396339029188411,-0.000633564087459648,-0.000376966210499396
0.681040064102564,0.00396239499572238,-0.000611254664044238,-0.000360874011183926
0.682639423076923,0.00396143444349881,-0.000590103048231084,-0.000345446486844179
0.684238782051282,0.00396050684735709,-0.000570030496226134,-0.000330643402041916
0.685838141025641,0.0039596105400255,-0.000550964845796025,-0.000316427510131491
0.6874375,0.00395874396482022,-0.000532839867080313,-0.000302764280817692
0.6874375,NaN,NaN,NaN
0.6875625,0.00395895484205042,0.00389974978227068,-0.000295245251486746
0.689161858974359,0.00396492668938656,0.00357510258512298,-0.000120824023993904
0.690761217948718,0.00397041130273598,0.00328936010027958,4.52254216982799e-05
0.692360576923077,0.00397546596038877,0.00303654694475969,0.000203578550641893
0.693959935897436,0.00398013930309853,0.00281179214236186,0.000354860087951147
0.695559294871795,0.00398447290276201,0.00261109298311208,0.000499644423662613
0.697158653846154,0.00398850250128002,0.00243113574440939,0.000638457728586292
0.698758012820513,0.00399225899774792,0.00226915815054591,0.000771780963771395
0.700357371794872,0.0039957692416588,0.00212284282556044,0.000900053284867542
0.701956730769231,0.00399905667517389,0.001990234008545,0.00102367554147295
0.70355608974359,0.00400214185693234,0.00186967190383699,0.0011430136959733
0.705155448717949,0.00400504289212585,0.00175974052481603,0.00125840206419533
0.706754807692308,0.0040077757878392,0.00165922595268263,0.00137014632862395
0.708354166666667,0.00401035474837869,0.00156708269973282,0.00147852630474008
0.709953525641026,0.00401279242208792,0.00148240642761502,0.00158379845900508
0.711552884615385,0.00401510010869928,0.00140441168469359,0.00168619818747737
0.713152243589744,0.00401728793439121,0.00133241363441991,0.00178594186974906
0.714751602564103,0.0040193650002699,0.00126581297757659,0.00188322871561574
0.716350961538462,0.00402133950886592,0.0012040834459879,0.00197824242277512
0.71795032051282,0.00402321887235159,0.00114676137847864,0.00207115266362807
0.71954967948718,0.00402500980548798,0.00109343699212461,0.00216211641839743
0.721149038461538,0.00402671840575805,0.00104374704089065,0.00225127917058346
0.722748397435897,0.00402835022269927,0.000997368615261437,0.00233877597943513
0.724347756410256,0.00402991031809793,0.000954013884622953,0.00242473244273901
0.725947115384615,0.00403140331841913,0.000913425622075148,0.00250926556189275
0.727546474358974,0.00403283346061648,0.000875373381384604,0.00259248451997069
0.729145833333333,0.00403420463227699,0.000839650219694828,0.00267449138232431
0.730745192307692,0.00403552040690108,0.000806069878742568,0.0027553817282043
0.732344551282051,0.00403678407499235,0.000774464352712903,0.00283524522093433
0.73394391025641,0.00403799867152677,0.000744681783293165,0.00291416612331287
0.735543269230769,0.0040391670002827,0.000716584632572382,0.00299222376416148
0.737142628205128,0.00404029165544382,0.000690048092650849,0.0030694929612592
0.738741987179487,0.00404137504082386,0.000664958697551849,0.00314604440531006
0.740341346153846,0.00404241938701353,0.000641213108552814,0.00322194500906009
0.741940705128205,0.00404342676670744,0.000618717048610796,0.00329725822521654
0.743540064102564,0.00404439910843154,0.000597384365329086,0.00337204433641218
0.745139423076923,0.00404533820886312,0.000577136205045477,0.00344636072009548
0.746738782051282,0.00404624574390863,0.000557900283233452,0.00352026209090849
0.748338141025641,0.00404712327868347,0.000539610238591513,0.00359380072283373
0.7499375,0.00404797227651774,0.000522205060027638,0.00366702665314497
0.7499375,NaN,NaN,NaN
0.7500625,0.00404906421591972,0.0169215779166636,0.00367269285404277
0.751661858974359,0.00407504581101331,0.0155953506359511,0.00375412816254365
0.753261217948718,0.00409902889197556,0.014418490786598,0.00385137164499839
0.754860576923077,0.00412123459014082,0.0133694812578028,0.00396132725934262
0.756459935897436,0.00414185271123078,0.0124305261558281,0.00408154562863022
0.758059294871795,0.00416104706770476,0.011586808343586,0.00421007997812375
0.759658653846154,0.00417895976299783,0.0108259132786594,0.00434537698167379
0.761258012820513,0.00419571465911823,0.0101373781599266,0.00448619337108852
0.762857371794872,0.00421142020277262,0.00951233634312224,0.00463153173391047
0.764456730769231,0.00422617174374041,0.00894323480354643,0.00478059072673448
0.76605608974359,0.00424005344842644,0.00842360805960904,0.00493272620667265
0.767655448717949,0.00425313988844285,0.00794789607102645,0.00508742069549516
0.769254807692308,0.0042654973666311,0.00751129663529488,0.00524425924912162
0.770854166666667,0.00427718502964769,0.0071096450344336,0.00540291028439519
0.772453525641026,0.00428825580603996,0.00673931534734963,0.00556311026702194
0.774052884615385,0.00429875720085311,0.00639713909451073,0.00572465142510831
0.775652243589744,0.00430873197167257,0.00608033783003226,0.00588737184708478
0.777251602564103,0.00431821870619654,0.00578646702024836,0.00605114746884054
0.778850961538462,0.00432725231764193,0.00551336910423653,0.00621588556537642
0.78045032051282,0.00433586447127995,0.00525913406216811,0.00638151944641813
0.78204967948718,0.00434408395299862,0.00502206615236492,0.00654800411990117
0.783649038461538,0.00435193698886671,0.00480065574025216,0.00671531273693134
0.785248397435897,0.00435944752312166,0.00459355534895154,0.00688343367034739
0.786847756410256,0.00436663746074984,0.0043995592247924,0.00705236810903135
0.788447115384615,0.00437352687980367,0.00421758584116992,0.00722212807362997
0.790046474358974,0.00438013421776482,0.00404666286827648,0.0073927347778649
0.791645833333333,0.00438647643557701,0.00388591421989215,0.0075642172742478
0.793245192307692,0.00439256916240446,0.0037345488559629,0.00773661133465313
0.794844551282051,0.00439842682370501,0.00359185107446644,0.00790995852547921
0.79644391025641,0.00440406275481742,0.00345717207066822,0.00808430544456529
0.798043269230769,0.00440948930193581,0.00332992257834197,0.00825970309301457
0.799642628205128,0.00441471791207561,0.00320956643746524,0.00843620635990106
0.801241987179487,0.00441975921340331,0.0030956149575701,0.00861387360175392
0.802841346153846,0.00442462308711314,0.00298762196632802,0.00879276630189501
0.804440705128205,0.00442931873186937,0.00288517944987694,0.00897294879730396
0.806040064102564,0.00443385472169522,0.00278791370549538,0.0091544880628148
0.807639423076923,0.00443823905807232,0.00269548193900443,0.00933745354419445
0.809238782051282,0.0044424792169151,0.00260756924914623,0.00952191703309628
0.810838141025641,0.00444658219099796,0.00252388594948356,0.00970795257807438
0.8124375,0.00445055452834034,0.00244416518535816,0.00989563642683474
0.8124375,NaN,NaN,NaN
0.8125625,0.00445294844804751,0.0358078615464047,0.00989553567718965
0.814161858974359,0.00450815859622849,0.0332773701843536,0.00973899755551348
0.815761217948718,0.0045595276763212,0.0309989802394113,0.00964251572451444
0.817360576923077,0.00460743324804586,0.028941434545482,0.00959769322873631
0.818959935897436,0.00465220654762828,0.0270779392228571,0.00959753563832285
0.820559294871795,0.00469413906308786,0.0253854775658241,0.00963620011540013
0.822158653846154,0.00473348809626865,0.0238442273448175,0.00970879202721499
0.823758012820513,0.00477048146792108,0.0224370697781852,0.00981120005550309
0.825357371794872,0.00480532150225974,0.0211491774455779,0.00993996231614709
0.826956730769231,0.00483818840743974,0.0199676690525946,0.0100921574090029
0.82855608974359,0.00486924315004812,0.018881320255043,0.0102653155094084
0.830155448717949,0.00489862990562585,0.0178803212319719,0.0104573455919187
0.831754807692308,0.00492647815350776,0.0169560731320342,0.0106664756670567
0.833354166666667,0.00495290447272776,0.016101016810618,0.0108912035433461
0.834953525641026,0.00497801408612779,0.0153084883945912,0.0111302561287272
0.836552884615385,0.00500190219185055,0.014572597158553,0.0113825556832671
0.838152243589744,0.00502465511482495,0.0138881219865373,0.0116471917502115
0.839751602564103,0.00504635130543306,0.013250423346539,0.0119233977422505
0.841350961538462,0.00506706220807717,0.012655368242901,0.0122105313582299
0.84295032051282,0.00508685301867579,0.0120992660527741,0.0125080581633822
0.84454967948718,0.00510578334706721,0.0115788135144191,0.0128155377920794
0.846149038461538,0.00512390779777413,0.0110910474313961,0.0131326123328833
0.847748397435897,0.00514127648048595,0.0106333038996343,0.0134589965365528
0.849347756410256,0.00515793545987319,0.0102031830638462,0.0137944695528104
0.850947115384615,0.00517392715289394,0.00979851857379347,0.0141388679543129
0.852546474358974,0.00518929068053757,0.00941735104608689,0.0144920798489583
0.854145833333333,0.00520406217993281,0.00905790494883352,0.0148540399164054
0.855745192307692,0.0052182750818908,0.00871856841883777,0.015224725233055
0.857344551282051,0.00523196035823368,0.00839787559773036,0.0156041517730143
0.85894391025641,0.00524514674264986,0.0080944911371652,0.0159923714917079
0.860543269230769,0.00525786092830082,0.00780719657639974,0.0163894699146353
0.862142628205128,0.0052701277449679,0.00753487834002685,0.0167955641669018
0.863741987179487,0.0052819703181527,0.00727651714088472,0.0172108013901109
0.865341346153846,0.00529341021222882,0.00703117860447414,0.0176353575023861
0.866940705128205,0.00530446755946883,0.00679800495758169,0.018069436265025
0.868540064102564,0.00531516117653829,0.00657620764607196,0.0185132686258636
0.870139423076923,0.00532550866984709,0.00636506076565967,0.0189671123150296
0.871738782051282,0.00533552653097697,0.00616389520546232,0.0194312516736069
0.873338141025641,0.00534523022325388,0.00597209341773528,0.0199059976999381
0.8749375,0.00535463426040512,0.00578908473878379,0.0203916883020024
0.8749375,NaN,NaN,NaN
0.8750625,0.00535926006394465,0.0681453703619597,0.0203759077116574
0.876661858974359,0.00546498478030589,0.0641153361538659,0.0195574401076648
0.878261217948718,0.00556450764244578,0.0603866640417123,0.01887832559405
0.879860576923077,0.00565829444295117,0.0569388791565046,0.0183265295352211
0.881459935897436,0.00574677753664114,0.0537508615192697,0.0178909705332456
0.883059294871795,0.00583035569836515,0.0508018659728989,0.0175616175668895
0.884658653846154,0.00590939522920874,0.0480720981714668,0.0173294959075597
0.886258012820513,0.00598423174534307,0.0455430141000558,0.0171866435465511
0.887857371794872,0.00605517229818738,0.0431974486882701,0.0171260429859267
0.889456730769231,0.00612249761006448,0.0410196403958483,0.0171415430480032
0.89105608974359,0.00618646429549287,0.0389951942383278,0.0172277791747972
0.892655448717949,0.00624730699283697,0.0371110101925129,0.0173800969380152
0.894254807692308,0.00630524036558967,0.0353551939813157,0.0175944812149489
0.895854166666667,0.00636046095426495,0.0337169608467563,0.0178674921321999
0.897453525641026,0.00641314887331249,0.0321865388023375,0.018196208086837
0.899052884615385,0.0064634693555722,0.0307550752043159,0.0185781757074618
0.900652243589744,0.00651157415146599,0.029414548780096,0.0190113663820288
0.902251602564103,0.00655760279261163,0.0281576881692401,0.0194941388720924
0.903850961538462,0.00660168373064614,0.0269778973532499,0.0200252075027766
0.90545032051282,0.00664393536228613,0.0258691879340205,0.0206036154321446
0.90704967948718,0.00668446695137504,0.0248261179757129,0.021228712543046
0.908649038461538,0.00672337945809111,0.0238437369902872,0.0219001375529294
0.910248397435897,0.00676076628476008,0.0229175365832015,0.0226178039954303
0.911847756410256,0.00679671394692421,0.022043406256586,0.023381889787735
0.913447115384615,0.00683130267751799,0.0212175938752251,0.024192830157734
0.915046474358974,0.00686460697122775,0.0204366703246431,0.0250513137639678
0.916645833333333,0.00689669607538489,0.0196974979230991,0.0259582818993297
0.918245192307692,0.00692763443307021,0.0189972021856621,0.0269149307269086
0.919844551282051,0.0069574820834939,0.0183331465757624,0.0279227165541159
0.92144391025641,0.00698629502416242,0.0177029099159132,0.0289833642104934
0.923043269230769,0.00701412553884485,0.0171042661636052,0.0300988786567747
0.924642628205128,0.00704102249490884,0.0165351662901478,0.0312715600195226
0.926241987179487,0.00706703161319842,0.0159937220292526,0.0325040223190114
0.927841346153846,0.00709219571327569,0.0154781912883699,0.0337992162402949
0.929440705128205,0.00711655493653597,0.0149869650393218,0.0351604563914546
0.931040064102564,0.00714014694942983,0.0145185555257673,0.0365914536023228
0.932639423076923,0.00716300712878046,0.0140715856436931,0.0380963529457555
0.934238782051282,0.00718516873096907,0.0136447793676576,0.0396797783171366
0.935838141025641,0.0072066630465687,0.0132369531101414,0.0413468845928769
0.9374375,0.00722751954183727,0.012847007914265,0.0431034186137481
0.9374375,NaN,NaN,NaN
0.9375625,0.00723720901743313,0.142059698709712,0.0429701929796455
0.939161858974359,0.00745905297335655,0.135393212822587,0.0378867526282534
0.940761217948718,0.00767042638960748,0.128974629732642,0.0330658617997209
0.942360576923077,0.00787175899716534,0.122841574454093,0.0285135976491983
0.943959935897436,0.00806352403957031,0.117012157603665,0.0242274435865092
0.945559294871795,0.00824621267428222,0.111491566805026,0.0201995414616041
0.947158653846154,0.00842031711391072,0.106276544668498,0.0164188559821198
0.948758012820513,0.00858631971637418,0.101358442265753,0.0128726136040458
0.950357371794872,0.00874468613508104,0.0967253042160651,0.00954725417131096
0.951956730769231,0.00889586124056148,0.0923632906976185,0.00642905363900509
0.95355608974359,0.00904026692871578,0.0882576427751279,0.00350452403505284
0.955155448717949,0.00917830120491801,0.0843933317939212,0.00076066237954113
0.956754807692308,0.00931033812081556,0.0807554895733164,-0.00181490267113772
0.958354166666667,0.00943672827001812,0.0773296863305442,-0.00423383312320217
0.959953525641026,0.00955779963861847,0.0741021029128055,-0.00650705001798826
0.961552884615385,0.00967385866908976,0.071059629903802,-0.00864473215048133
0.963152243589744,0.00978519143995215,0.0681899164571862,-0.0106563343109335
0.964751602564103,0.00989206489440917,0.0654813849321422,-0.012550617611938
0.966350961538462,0.00999472807284007,0.0629232226516361,-0.0143356868094519
0.96795032051282,0.0100934133193045,0.0605053587523273,-0.0160190311569776
0.96954967948718,0.010188337442956,0.0582184317232774,-0.0176075664675798
0.971149038461538,0.0102797028227903,0.0560537515469319,-0.019107676849293
0.972748397435897,0.0103676984494,0.0540032591581183,-0.0205252551296527
0.974347756410256,0.0104525009010325,0.0520594850838471,-0.0218657413665473
0.975947115384615,0.0105342752537115,0.0502155085193186,-0.0231341591055276
0.977546474358974,0.0106131759268269,0.0484649176636996,-0.0243351492232636
0.979145833333333,0.0106893474666564,0.0468017718331866,-0.0254730013177298
0.980745192307692,0.0107629252709258,0.0452205656531683,-0.0265516826853469
0.982344551282051,0.0108340362578703,0.0437161954805198,-0.0275748649760588
0.98394391025641,0.0109027994834144,0.0422839281029752,-0.0285459486479211
0.985543269230769,0.0109693267100981,0.0409193716919666,-0.029468085359418
0.987142628205128,0.011033722931305,0.0396184489387754,-0.0303441984448288
0.988741987179487,0.0110960868542059,0.0383773722744661,-0.0311770016186352
0.990341346153846,0.0111565113446597,0.0371926210568376,-0.0319690160514292
0.991940705128205,0.0112150838371179,0.0360609205989596,-0.0327225859535791
0.993540064102564,0.0112718867123751,0.0349792229111195,-0.033439892795154
0.995139423076923,0.0113269976458044,0.033944689029305,-0.0341229682820215
0.996738782051282,0.0113804899285166,0.0329546728073256,-0.0347737061991662
0.998338141025641,0.0114324327636885,0.0320067060553547,-0.0353938732234491
0.9999375,0.0114828915401257,0.0310984849143425,-0.0359851187994824
0.9999375,NaN,NaN,NaN


==> pic/shape_FEM_1_n4_3.txt <==
pos,G,dGDP,dGCP
0.00025,0.00168868003625633,-0.032226791421392,0.0347446923371727
0.0066474358974359,0.00150739491204445,-0.0246907577460434,0.0267358886675146
0.0130448717948718,0.00136996184959887,-0.018471414434723,0.0203246570380192
0.0194423076923077,0.00126877715441185,-0.0133221774920036,0.0152013140760611
0.0258397435897436,0.00119764389390505,-0.00904759470000013,0.0111212808594921
0.0322371794871795,0.00115148402915068,-0.00549164634710061,0.00789009096617807
0.0386346153846154,0.00112611553345906,-0.00252897182192501,0.00535216052138975
0.0450320512820513,0.00111807846030482,-5.82300102760568e-05,0.00338229989057783
0.0514294871794872,0.00112449820822161,0.0020029684770073,0.00187924340582021
0.0578269230769231,0.00114297728642515,0.00372196031600971,0.000760678382316657
0.064224358974359,0.00117150908758041,0.00515405177125957,-4.06022301695889e-05
0.0706217948717949,0.00120840877738293,0.00634487791940452,-0.000579698186268908
0.0770192307692308,0.001252257588436,0.007332256470453,-0.000901953835839693
0.0834166666666667,0.00130185767873356,0.00814765354616262,-0.00104481423078683
0.0898141025641026,0.00135619536719829,0.00881734946427069,-0.00103929839897044
0.0962115384615385,0.00141441104976006,0.009363371084356,-0.000911175096599459
0.102608974358974,0.00147577447190331,0.00980424138305208,-0.000681905929869111
0.10900641025641,0.00153966431806663,0.0101555850912784,-0.000369405534235617
0.115403846153846,0.0016055512969615,0.0104306203460128,1.13428997945818e-05
0.121801282051282,0.00167298407104654,0.0106405596000787,0.000447787072154208
0.128198717948718,0.00174157751003747,0.0107949379313639,0.000929396848248216
0.134596153846154,0.00181100285135303,0.0109018829886456,0.00144732922295712
0.14099358974359,0.00188097943145086,0.0109683378057751,0.00199415267976898
0.147391025641026,0.00195126771610589,0.0110002453893007,0.00256361962665323
0.153788461538462,0.00202166340862143,0.0110027021736294,0.00315047790418139
0.160185897435897,0.00209199245563194,0.0109800860209361,0.00375031417006177
0.166583333333333,0.00216210680277085,0.0109361633289729,0.00435942338494032
0.172980769230769,0.00223188077874517,0.0108741789298244,0.00497469974549509
0.179378205128205,0.00230120800760102,0.0107969317642073,0.00559354529963781
0.185775641025641,0.00236999876621081,0.0107068387592124,0.00621379318623816
0.192173076923077,0.0024381777180673,0.0106059888918044,0.00683364300746722
0.198570512820513,0.00250568196596514,0.0104961890623234,0.00745160629587469
0.204967948717949,0.00257245937558429,0.0103790031133632,0.00806646040409951
0.211365384615385,0.00263846712975887,0.0102557850955044,0.00867720944089067
0.217762820512821,0.00270367047963245,0.0101277076913073,0.00928305111712592
0.224160256410256,0.00276804166421928,0.00999578655398339,0.0098833485609323
0.230557692307692,0.00283155897431086,0.00986090119036397,0.0104776063206419
0.236955128205128,0.00289420594035144,0.00972381291371555,0.0110654499051171
0.243352564102564,0.00295597062698553,0.00958518030627084,0.0116466083184891
0.24975,0.00301684501956083,0.00944557256059763,0.0122208991349693
0.24975,NaN,NaN,NaN
0.25025,0.00301994556697801,0.00298892632219174,0.012244513384316
0.256647435897436,0.0030435437297147,0.00433654986834472,0.0121722686774192
0.263044871794872,0.00307483429497204,0.0054038072119862,0.011938316268606
0.269442307692308,0.00311220240030547,0.00624450895728287,0.0115919055127236
0.275839743589744,0.00315434076164386,0.00690146768031275,0.011169315416049
0.282237179487179,0.00320018749249769,0.00740894088560979,0.0106972589171701
0.288634615384615,0.003248877571974,0.00779448496830191,0.010195360842194
0.295032051282051,0.00329970471055938,0.00808037336843819,0.00967797384353857
0.301429487179487,0.00335209119800589,0.00828468942325312,0.00915551736158963
0.307826923076923,0.00340556392303632,0.00842217439851998,0.00863547034125809
0.314224358974359,0.00345973519738021,0.00850488984088696,0.00812311085649914
0.320621794871795,0.00351428734336001,0.00854273807970374,0.00762206954810438
0.327019230769231,0.00356896024728733,0.00854387361743173,0.00713474528550253
0.333416666666667,0.00362354126313006,0.00851503004807252,0.00666261832419313
0.339814102564103,0.00367785698850486,0.00846178117901502,0.00620648682369655
0.346211538461538,0.00373176653967465,0.00838875060644032,0.00576664580728707
0.352608974358974,0.0037851560323091,0.00829978068701091,0.00534302271935618
0.35900641025641,0.0038379340364382,0.00819806935956297,0.00493528013703292
0.365403846153846,0.00389002782180403,0.00808628138512113,0.00454289354668604
0.371801282051282,0.00394138024703478,0.00796663913648136,0.00416521013965064
0.378198717948718,0.00399194717521245,0.00784099696674968,0.00380149312745433
0.384596153846154,0.00404169532135008,0.00771090233661479,0.0034509549906285
0.39099358974359,0.00409060045544116,0.00757764622148866,0.0031127822599938
0.397391025641026,0.00413864589916366,0.00744230480641948,0.002786153814811
0.403788461538462,0.00418582126582934,0.00730577407479521,0.00247025421707511
0.410185897435897,0.00423212140239165,0.00716879858067556,0.00216428324784354
0.416583333333333,0.00427754549974739,0.00703199544471902,0.00186746254203815
0.422980769230769,0.00432209634356142,0.00689587441535147,0.00157904001203725
0.429378205128205,0.00436577968270385,0.00676085467876804,0.00129829259221981
0.435775641025641,0.00440860369634294,0.00662727897489466,0.00102452771494418
0.442173076923077,0.00445057854396425,0.00649542547486333,0.000757083834593841
0.448570512820513,0.00449171598523005,0.00636551779367614,0.000495330243777606
0.454967948717949,0.00453202905876399,0.00623773344549874,0.000238666369585737
0.461365384615385,0.00457153181073509,0.00611221099526342,-1.34793057851509e-05
0.467762820512821,0.00461023906559339,0.00598905611648538,-0.000261650589589836
0.474160256410256,0.00464816623253378,0.00586834672943716,-0.000506365104167418
0.480557692307692,0.00468532914228246,0.00575013736452907,-0.000748115930046526
0.486955128205128,0.00472174390964695,0.0056344628716722,-0.000987373318897464
0.493352564102564,0.0047574268179783,0.00552134157656581,-0.00122458644115775
0.49975,0.00479239422228558,0.0054107779684651,-0.00146018514286847
0.49975,NaN,NaN,NaN
0.50025,0.00479275599030054,-0.00395586533792677,-0.00145747647962058
0.506647435897436,0.00476834876878191,-0.00367936922420404,-0.00117106577330087
0.513044871794872,0.00474562017372162,-0.00343044916384911,-0.000915606459288188
0.519442307692308,0.00472440532472988,-0.00320559719164916,-0.000686799150052483
0.525839743589744,0.00470456001324468,-0.00300184113353555,-0.000481014620780613
0.53223717948718,0.00468595758884383,-0.00281664998991289,-0.000295172812727142
0.538634615384615,0.00466848638810718,-0.00264785814680944,-0.000126646160833362
0.545032051282051,0.00465204759944881,-0.00249360427098562,2.68181519395786e-05
0.551429487179487,0.00463655348050613,-0.00235228173978795,0.000167161109324618
0.557826923076923,0.00462192586234632,-0.00222249819366059,0.000296063077732603
0.564224358974359,0.00460809488833535,-0.00210304235011521,0.000414985736593012
0.570621794871795,0.00459499794603233,-0.00199285663295484,0.000525206595172738
0.577019230769231,0.00458257875867123,-0.00189101448553464,0.000627847558027226
0.583416666666667,0.00457078660922408,-0.0017967014776385,0.000723898688354468
0.589814102564103,0.00455957567511835,-0.00170919950088376,0.000814238078148469
0.596211538461539,0.00454890445571317,-0.00162787349113572,0.000899648548219542
0.602608974358974,0.00453873527785881,-0.00155216022831706,0.000980831756643076
0.60900641025641,0.00452903386744824,-0.00148155885173115,0.00105842018120708
0.615403846153846,0.00451976897695508,-0.00141562279818992,0.00113298735263027
0.621801282051282,0.00451091206064229,-0.00135395292506438,0.0012050566452116
0.628198717948718,0.00450243699050322,-0.00129619162405883,0.00127510887599061
0.634596153846154,0.00449431980712298,-0.00124201776648177,0.00134358891928081
0.64099358974359,0.00448653850057317,-0.00119114234891829,0.0014109115081707
0.647391025641026,0.00447907281721719,-0.00114330473093913,0.00147746636641344
0.653788461538461,0.0044719040889345,-0.00109826937492746,0.00154362279162151
0.660185897435897,0.00446501508179882,-0.00105582301313569,0.00160973379274357
0.666583333333333,0.00445838986168301,-0.0010157721793823,0.00167613987057981
0.672980769230769,0.00445201367463063,-0.000977941052898403,0.00174317251893667
0.679378205128205,0.00444587284014253,-0.000942169570159442,0.00181115751543204
0.685775641025641,0.00443995465578683,-0.000908311767424635,0.00188041806456724
0.692173076923077,0.00443424731175965,-0.000876234322424253,0.00195127785120807
0.698570512820513,0.00442873981421113,-0.000845815268396543,0.00202406405988141
0.704967948717949,0.00442342191630853,-0.000816942857654522,0.0020991104141868
0.711365384615385,0.00441828405614419,-0.000789514555197586,0.00217676029110539
0.717762820512821,0.00441331730071094,-0.000763436145685744,0.00225736996709502
0.724160256410256,0.0044085132952666,-0.000738620939457527,0.0023413120566908
0.730557692307692,0.00440386421749453,-0.000714989065270332,0.00242897921006908
0.736955128205128,0.00439936273594015,-0.000692466839135574,0.00252078814395361
0.743352564102564,0.00439500197226677,-0.000670986200060301,0.00261718409072944
0.74975,0.00439077546692855,-0.000650484204733504,0.00271864576420633
0.74975,NaN,NaN,NaN
0.75025,0.00440084658339548,0.0409378395720434,0.00264583547809499
0.756647435897436,0.00466308431303887,0.0410162058789961,0.000667189001214027
0.763044871794872,0.00492531799910946,0.0409416584628559,-0.00131879483663561
0.769442307692308,0.00518666120445435,0.0407420395835177,-0.00329469822447688
0.775839743589744,0.00544639008090882,0.0404404899414579,-0.00524691003532997
0.78223717948718,0.00570391604193325,0.0400562792670875,-0.00716488564410842
0.788634615384615,0.00595876322683714,0.0396054797147231,-0.00904055349035261
0.795032051282051,0.00621054985741975,0.0391015140268766,-0.0108678377652949
0.801429487179487,0.00645897276908787,0.0385556034706043,-0.0126422733788326
0.807826923076923,0.00670379454061425,0.0379771352016706,-0.0143606945477826
0.814224358974359,0.00694483275868252,0.0373739645853119,-0.0160209823371131
0.820621794871795,0.00718195104203587,0.0367526647993929,-0.0176218595721734
0.827019230769231,0.00741505152058067,0.0361187335471484,-0.0191627239388194
0.833416666666667,0.00764406852114834,0.0354767647480581,-0.0206435119616362
0.839814102564103,0.00786896325682898,0.0348305915328469,-0.0220645880198613
0.846211538461539,0.00808971935320605,0.0341834056482973,-0.023426653718122
0.852608974358974,0.00830633907426575,0.0335378574080548,-0.024730673844609
0.85900641025641,0.00851884013464956,0.0328961395521769,-0.0259778158762281
0.865403846153846,0.0087272530043773,0.0322600577587436,-0.0271694005695715
0.871801282051282,0.008931618628068,0.0316310900528612,-0.0283068616398499
0.878198717948718,0.00913198649371952,0.031010436956594,-0.0293917129016822
0.884596153846154,0.00932841299682447,0.0303990638980283,-0.0304255215449131
0.89099358974359,0.00952096005443892,0.0297977371333818,-0.0314098864602805
0.897391025641026,0.00970969393112896,0.0292070542206635,-0.0323464207254427
0.903788461538461,0.00989468424478273,0.0286274699072836,-0.0332367375207966
0.910185897435897,0.0100760031253149,0.0280593181496061,-0.034082438873906
0.916583333333333,0.0102537245034926,0.0275028308636763,-0.0348851067369743
0.922980769230769,0.0104279235106206,0.0269581539084257,-0.0356462959882142
0.929378205128205,0.0105986759727658,0.0264253607216752,-0.0363675290188282
0.935775641025641,0.0107660579856657,0.0259044639621294,-0.0370502916255522
0.942173076923077,0.0109301455585443,0.0253954254547638,-0.0376960299766703
0.948570512820513,0.011091014316805,0.0248981646905307,-0.0383061484589717
0.954967948717949,0.011248739255051,0.024412566092503,-0.0388820082458249
0.961365384615385,0.0114033945331304,0.0239384852281006,-0.0394249264536101
0.967762820512821,0.0115550533089658,0.0234757541198064,-0.0399361757762041
0.974160256410256,0.0117037876028255,0.0230241857838927,-0.0404169845058436
0.980557692307692,0.0118496681884601,0.0225835781074031,-0.0408685368641945
0.986955128205128,0.0119927645071798,0.0221537171573742,-0.0412919735803523
0.993352564102564,0.0121331446015028,0.0217343800025364,-0.0416883926632468
0.99975,0.0122708750654817,0.0213253371160924,-0.0420588503248915
0.99975,NaN,NaN,NaN


==> pic/shape_FEM_1_n8_3.txt <==
pos,G,dGDP,dGCP
0.000125,0.0025576776435428,-0.0426707270648043,0.0434368361667148
0.00332371794871795,0.00243342163853246,-0.0352696339033078,0.0345523646501783
0.0065224358974359,0.0023306219078102,-0.0292035899416843,0.0274322555906574
0.00972115384615385,0.00224546231730715,-0.0242005496600323,0.0217062256265025
0.0129198717948718,0.00217489224184311,-0.0200508218357663,0.0170899497552366
0.0161185897435897,0.00211645386772732,-0.0165912162386601,0.0133630640981538
0.0193173076923077,0.00206815272274482,-0.0136936013912797,0.0103533119959053
0.0225160256410256,0.00202835958743483,-0.0112565455766457,0.0079249799477758
0.0257147435897436,0.00199573545521276,-0.00919914157670643,0.00597036865425321
0.0289134615384615,0.0019691736052651,-0.00745639705863661,0.00440343764879146
0.0321121794871795,0.00194775450910831,-0.00597576027654419,0.00315502418737326
0.0353108974358974,0.00193071045209117,-0.00471447778295309,0.0021692143430255
0.0385096153846154,0.00191739757345002,-0.003637567919881,0.00140056569657152
0.0417083333333333,0.00190727361777159,-0.00271625428242198,0.000811965229073687
0.0449070512820513,0.00189988011734212,-0.0019267457583382,0.000372965087631618
0.0481057692307692,0.00189482803675715,-0.00124927983559141,5.84807685724519e-05
0.0513044871794872,0.00189178614127645,-0.000667367432106788,-0.00015223375541445
0.0545032051282051,0.00189047152164246,-0.000167193101456076,-0.000276397765440188
0.0577019230769231,0.00189064183653781,0.000262864145136708,-0.000328350380022252
0.060900641025641,0.00189208893096308,0.000632615777952384,-0.000320068364849625
0.064099358974359,0.00189463356275573,0.000950374606815905,-0.000261582925216403
0.0672980769230769,0.00189812102615671,0.00122320706546451,-0.000161316802469357
0.0704967948717949,0.00190241750507342,0.00145713892784004,-2.63581552496653e-05
0.0736955128205128,0.00190740702265095,0.00165732380682801,0.000137315959493367
0.0768942307692308,0.00191298888028795,0.00182818175982437,0.000324656484785305
0.0800929487179487,0.0019190755000663,0.00197351376974544,0.000531391762944538
0.0832916666666667,0.00192559060101203,0.00209659666845861,0.00075390321042678
0.0864903846153846,0.00193246765265861,0.00220026213626395,0.000989122324652099
0.0896891025641026,0.00193964855979365,0.00228696268219907,0.00123444507892136
0.0928878205128205,0.00194708254060992,0.00235882693783835,0.00148766054500251
0.0960865384615385,0.00195472516719332,0.00241770614599083,0.00174689120000035
0.0992852564102564,0.00196253754270445,0.00246521336806261,0.00201054286233414
0.102483974358974,0.0019704855940123,0.00250275664913469,0.00227726258965619
0.105682692307692,0.00197853946212411,0.00253156715216146,0.00254590318123618
0.10888141025641,0.00198667297568803,0.00255272308991862,0.00281549317553027
0.112080128205128,0.00199486319525153,0.00256717013599212,0.00308521143334806
0.115278846153846,0.00200309001794057,0.00257573887687113,0.00335436555831063
0.118477564102564,0.00201133583386202,0.00257915977036787,0.0036223735370199
0.121676282051282,0.00201958522688974,0.00257807599664996,0.00388874808769548
0.124875,0.00202782471362334,0.00257305452360554,0.00415308329281964
0.124875,NaN,NaN,NaN
0.125125,0.0020278010922162,-0.00269279787003201,0.0041966831459392
0.128323717948718,0.00202437342189809,0.000417429995175935,0.004868615651173
0.131522435897436,0.00202972603406471,0.00282676088361424,0.00527361774692625
0.134721153846154,0.00204187734549702,0.00469080677583098,0.00550212490263537
0.137919871794872,0.00205928096936663,0.00612796207228417,0.00561677286778857
0.14111858974359,0.00208072302822781,0.00722909035979943,0.00566093969964038
0.144317307692308,0.00210524581630005,0.00806447962358255,0.00566457691169418
0.147516025641026,0.00213209048621344,0.00868889433042544,0.00564822799655035
0.150714743589744,0.00216065362578778,0.0091452845810627,0.00562582101742883
0.153913461538462,0.00219045408131511,0.00946753640100726,0.00560662343553773
0.157112179487179,0.00222110741219198,0.00968252986995941,0.00559661904317514
0.160310897435897,0.002252306079906,0.00981169249969764,0.00559948287647672
0.163509615384615,0.00228380398170068,0.00987218101843221,0.00561727432556125
0.166708333333333,0.00231540430148487,0.00987778715556517,0.0056509313699369
0.169907051282051,0.00234694991181294,0.00983963672074875,0.00570062362440416
0.173105769230769,0.00237831575096683,0.00976673266460604,0.00576600462966846
0.176304487179487,0.00240940273887399,0.00966637951549215,0.00584639192788638
0.179503205128205,0.00244013289905681,0.00954451700200569,0.00594089519557755
0.182701923076923,0.00247044543103303,0.00940598369992778,0.00604850691559121
0.185900641025641,0.0025002935356514,0.00925472643047377,0.00616816598556854
0.189099358974359,0.00252964183981099,0.00909396735921193,0.00629880176111271
0.192298076923077,0.00255846430051934,0.00892633793294551,0.00643936396165282
0.195496794871795,0.00258674249394114,0.00875398668393567,0.00658884238072927
0.198695512820513,0.0026144642149127,0.00857866634030548,0.0067462792701809
0.201894230769231,0.0026416223277752,0.008401804473786,0.00691077649074361
0.205092948717949,0.00266821382137402,0.0082245609935198,0.00708149895636789
0.208291666666667,0.00269423903047156,0.00804787508604804,0.0072576754870095
0.211490384615385,0.00271970099322661,0.00787250365435951,0.00743859788266122
0.214689102564103,0.00274460492025123,0.00769905288404648,0.00762361880982094
0.217887820512821,0.0027689577554125,0.00752800423319378,0.00781214892874738
0.221086538461538,0.00279276781226165,0.00735973588286351,0.00800365357004129
0.224285256410256,0.00281604447294992,0.00719454048052232,0.00819764918090621
0.227483974358974,0.00283879793888397,0.00703263984704826,0.00839369969656997
0.230682692307692,0.00286103902430615,0.00687419718956493,0.00859141294469228
0.23388141025641,0.00288277898554903,0.00671932726001431,0.00879043715566603
0.237080128205128,0.0029040293799857,0.00656810481750235,0.00899045762623738
0.240278846153846,0.00292480194973283,0.00642057168670502,0.00919119356538166
0.243477564102564,0.0029451085260114,0.00627674265164839,0.00939239513806664
0.246676282051282,0.00296496095076413,0.00613661038134803,0.00959384071306849
0.249875,0.0029843710126999,0.00600014954906002,0.00979533431437698
0.249875,NaN,NaN,NaN
0.250125,0.00298617010655856,0.00841900386300616,0.00979921757211946
0.253323717948718,0.00301483288438051,0.00944273516049936,0.0096535258287505
0.256522435897436,0.00304624635393028,0.0101532746852229,0.00944654688703501
0.259721153846154,0.00307953467168983,0.0106257934057882,0.00920376506729845
0.262919871794872,0.00311403126404324,0.0109169256097926,0.00894288254181007
0.26611858974359,0.00314922779125103,0.0110696565852325,0.00867612748094269
0.269317307692308,0.003184736395692,0.0111168255844246,0.00841185729787805
0.272516025641026,0.00322026152112673,0.0110836640960786,0.00815568228764688
0.275714743589744,0.00325557870097046,0.0109896537932669,0.00791125932770266
0.278913461538462,0.00329051847065072,0.0108498992545476,0.00768085631915092
0.282112179487179,0.00332495408159084,0.0106761509673125,0.00746575587730998
0.285310897435897,0.00335879205923408,0.0104775738172267,0.0072665453844155
0.288509615384615,0.0033919649051753,0.0102613286673132,0.00708332611949409
0.291708333333333,0.00342442542729628,0.0100330155113676,0.00691586438600937
0.294907051282051,0.00345614231422885,0.00979701329948649,0.00676370082757383
0.298105769230769,0.00348709666673473,0.0095567420651241,0.00662622945383431
0.301304487179487,0.00351727926916233,0.0093148662226285,0.006502754632578
0.304503205128205,0.0035466884362891,0.00907345303407841,0.00639253200058468
0.307701923076923,0.00357532830968041,0.0088340967063882,0.00629479760895454
0.310900641025641,0.00360320750680318,0.00859801598924178,0.00620878844754616
0.314099358974359,0.00363033804809868,0.0083661312335379,0.00613375664991124
0.317298076923077,0.00365673450390072,0.00813912545045555,0.00606897906936187
0.320496794871795,0.00368241331582965,0.00791749284960958,0.00601376347206405
0.323695512820513,0.00370739225708052,0.0077015775357776,0.00596745226760402
0.326894230769231,0.00373169000358362,0.00749160443875486,0.0059294244582649
0.330092948717949,0.00375532579388158,0.00728770409028671,0.00589909631173291
0.333291666666667,0.00377831916014077,0.00708993250941222,0.00587592113123418
0.336490384615385,0.00380068971629703,0.00689828718622304,0.00585938840001687
0.339689102564103,0.00382245699215233,0.00671271994424085,0.00584902250480043
0.342887820512821,0.00384364030446362,0.0065331472986384,0.0058443811888796
0.346086538461538,0.00386425865782709,0.00635945880036497,0.00584505384527451
0.349285256410256,0.00388433066956353,0.0061915237566023,0.00585065973019428
0.352483974358974,0.00390387451392852,0.00602919663959583,0.00586084615455146
0.355682692307692,0.00392290788186657,0.00587232143401535,0.00587528669443975
0.35888141025641,0.00394144795324741,0.00572073512395019,0.00589367944893293
0.362080128205128,0.00395951137910057,0.00557427048163782,0.00591574536423084
0.365278846153846,0.00397711427183173,0.00543275828890722,0.00594122663626651
0.368477564102564,0.00399427220178176,0.00529602909741374,0.00596988519880331
0.371676282051282,0.00401100019879583,0.00516391461375323,0.0060015013003412
0.374875,0.00402731275771809,0.0050362487794541,0.00603587217047459
0.374875,NaN,NaN,NaN
0.375125,0.0040280905273808,0.00120243273966902,0.00602979246642926
0.378323717948718,0.00403298636660023,0.00182988618280339,0.00582090517041514
0.381522435897436,0.00403963470914641,0.00230467097121514,0.00558709865009271
0.384721153846154,0.00404760417204788,0.0026608499854889,0.00533858538613283
0.387919871794872,0.00405655880887502,0.00292443428120723,0.00508265574316612
0.39111858974359,0.00406623582719527,0.0031154419162205,0.00482449795596682
0.394317307692308,0.00407642892755057,0.00324938787549746,0.00456777879780905
0.397516025641026,0.00408697573170344,0.00333837397705,0.00431505856904558
0.400714743589744,0.00409774821662014,0.00339189414124829,0.00406809011860632
0.403913461538462,0.00410864537911618,0.00341743487763215,0.00382803587530825
0.407112179487179,0.00411958757078832,0.00342092692162565,0.00359562637643766
0.410310897435897,0.0041305120940421,0.00340708763804124,0.00337127670131044
0.413509615384615,0.00414136975764269,0.00337968254605187,0.00315517238358461
0.416708333333333,0.00415212216760126,0.00334172645855509,0.00294733303994259
0.419907051282051,0.0041627395853832,0.00329563918284645,0.00274765962716443
0.423105769230769,0.00417319922656492,0.00324336677835549,0.0025559696032879
0.426304487179487,0.00418348390344805,0.00318647652602295,0.00237202310715419
0.429503205128205,0.00419358093775469,0.00312623170296504,0.00219554243960969
0.432701923076923,0.0042034812864839,0.00306365074874332,0.00202622653047412
0.435900641025641,0.00421317883681488,0.00299955429851299,0.00186376164033255
0.439099358974359,0.00422266983567349,0.00293460273332613,0.00170782922822294
0.442298076923077,0.00423195242702376,0.0028693262809852,0.0015581116824327
0.445496794871795,0.00424102627567182,0.00280414923651801,0.00141429643864317
0.448695512820513,0.00424989226080142,0.00273940951964964,0.00127607888103333
0.451894230769231,0.00425855222590558,0.0026753745186663,0.0011431643258309
0.455092948717949,0.00426700877447389,0.00261225396471297,0.00101526931463716
0.458291666666667,0.00427526510291001,0.00255021042235045,0.000892122390449553
0.461490384615385,0.00428332486382466,0.00248936785967339,0.000773464488136052
0.464689102564103,0.0042911920541716,0.00242981866593537,0.00065904903984953
0.467887820512821,0.00429887092374754,0.00237162941007221,0.000548641872052807
0.471086538461538,0.00430636590041786,0.00231484557495836,0.000442020952629726
0.474285256410256,0.00431368152910461,0.00225949545604641,0.00033897603262886
0.477483974358974,0.00432082242211524,0.00220559337646017,0.000239308216494165
0.480682692307692,0.00432779321882987,0.00215314234153111,0.000142829486429211
0.48388141025641,0.0043345985531186,0.00210213623255731,4.93622002190486e-05
0.487080128205128,0.0043412430271495,0.00205256162097682,-4.12614230254757e-05
0.490278846153846,0.00434773119048269,0.00200439926920821,-0.000129199818481215
0.493477564102564,0.00435406752353743,0.00195762537236667,-0.000214602584743172
0.496676282051282,0.0043602564246774,0.00191221258532224,-0.000297610980843474
0.499875,0.0043663022002873,0.00186813087166349,-0.000378358407227057
0.499875,NaN,NaN,NaN
0.500125,0.00436570593597993,-0.00662294540894906,-0.000377644073067852
0.503323717948718,0.00434564295326066,-0.00593888391962473,-0.000297785367706847
0.506522435897436,0.00432761092424322,-0.00535004826899034,-0.000247664714737815
0.509721153846154,0.0043113323487801,-0.004840115226001,-0.00022120830626597
0.512919871794872,0.00429657646599666,-0.00439604030675402,-0.000213667393094861
0.51611858974359,0.00428315002161231,-0.00400731004075213,-0.000221302568829368
0.519317307692308,0.00427089010747728,-0.00366538364995587,-0.000241150156989606
0.522516025641026,0.00425965855636902,-0.00336327169485235,-0.000270847581873399
0.525714743589744,0.00424933751614188,-0.0030952149205811,-0.00030850159457926
0.528913461538462,0.00423982592679867,-0.00285643720293489,-0.000352587963644248
0.532112179487179,0.00423103669506242,-0.00264295384870085,-0.000401874493603967
0.535310897435897,0.004222894412294,-0.00245142163943017,-0.000455361496952434
0.538509615384615,0.00421533349900857,-0.0022790206345002,-0.000512235435827848
0.541708333333333,0.00420829668680933,-0.00212336033921978,-0.000571832580559687
0.544907051282051,0.0042017337690615,-0.0019824047122483,-0.000633610344140686
0.548105769230769,0.00419560056701414,-0.00185441184776234,-0.000697124540191501
0.551304487179487,0.00418985806971794,-0.00173788516843707,-0.00076201124235734
0.554503205128205,0.00418447171496278,-0.00163153370725915,-0.000827972240455383
0.557701923076923,0.00417941078527624,-0.00153423961081808,-0.000894763324606859
0.560900641025641,0.00417464789829879,-0.00144503141453163,-0.000962184805262953
0.564099358974359,0.00417015857495724,-0.00136306195730856,-0.00103007381029072
0.567298076923077,0.0041659208720767,-0.00128759004541291,-0.00109829800146641
0.570496794871795,0.00416191506860734,-0.00121796516163678,-0.00116675043004761
0.573695512820513,0.004158123396654,-0.00115361466012183,-0.00123534531054171
0.576894230769231,0.00415452981009939,-0.00109403299948216,-0.00130401453775777
0.580092948717949,0.00415111978489661,-0.00103877265483777,-0.00137270480797211
0.583291666666667,0.004147880146141,-0.000987436418628809,-0.0014413752329748
0.586490384615385,0.0041447989178681,-0.000939670854904647,-0.00150999535771026
0.589689102564103,0.00414186519220532,-0.000895160715397586,-0.00157854350954726
0.592887820512821,0.00413906901505974,-0.000853624160554486,-0.00164700542094766
0.596086538461538,0.0041364012859801,-0.000814808656697878,-0.00171537307824209
0.599285256410256,0.00413385367020536,-0.000778487443071058,-0.00178364375796689
0.602483974358974,0.00413141852122224,-0.000744456480814958,-0.00185181921924142
0.605682692307692,0.0041290888124102,-0.000712531810803121,-0.0019199050263243
0.60888141025641,0.00412685807656706,-0.00068254725941065,-0.0019879099800687
0.612080128205128,0.00412472035228546,-0.000654352441250669,-0.00205584564071338
0.615278846153846,0.00412267013630138,-0.000627811016103934,-0.00212372592747656
0.618477564102564,0.00412070234106008,-0.000602799164029602,-0.00219156678289466
0.621676282051282,0.0041188122568524,-0.00057920424824693,-0.00225938589187894
0.624875,0.0041169955179624,-0.000556923640033087,-0.00232720244713176
0.624875,NaN,NaN,NaN
0.625125,0.00411687171675047,-0.00043322507964717,-0.00231845261768425
0.628323717948718,0.00411553966885553,-0.000400289486585764,-0.00203679981086062
0.631522435897436,0.00411430703678857,-0.000370971746259532,-0.00177294805417022
0.634721153846154,0.00411316309142369,-0.00034476075859325,-0.00152481617571025
0.637919871794872,0.00411209859387726,-0.000321232589974484,-0.0012906169765393
0.64111858974359,0.00411110554545671,-0.00030003322429006,-0.00106880642428348
0.644317307692308,0.00411017698632187,-0.000280865168650935,-0.000858042988399105
0.647516025641026,0.00410930683213603,-0.000263476959867642,-0.000657154830564605
0.650714743589744,0.00410848974059878,-0.000247654875331473,-0.000465113133995295
0.653913461538462,0.0041077210016722,-0.000233216334521804,-0.000281010270665195
0.657112179487179,0.00410699644673418,-0.00022000460825044,-0.000104041810965506
0.660310897435897,0.00410631237295797,-0.000207884547616764,6.65083925245821e-05
0.663509615384615,0.00410566548002174,-0.000196739114097765,0.0002312806450173
0.666708333333333,0.00410505281686454,-0.000186466543526403,0.000390849842035929
0.669907051282051,0.00410447173667625,-0.000176978014989541,0.000545734264723147
0.673105769230769,0.00410391985867324,-0.000168195724462692,0.000696403032353816
0.676304487179487,0.00410339503549542,-0.00016005128481847,0.000843282447682947
0.679503205128205,0.00410289532528347,-0.000152484390510123,0.000986761424866527
0.682701923076923,0.00410241896767047,-0.000145441698049986,0.00112719615363295
0.685900641025641,0.00410196436306268,-0.000138875883328303,0.0012649141248639
0.689099358974359,0.00410153005469511,-0.000132744844553912,0.00140021762006536
0.692298076923077,0.0041011147130382,-0.000127011025664531,0.00153338674906406
0.695496794871795,0.00410071712220355,-0.000121640839837778,0.00166468210567924
0.698695512820513,0.00410033616805627,-0.000116604176528683,0.00179434709932928
0.701894230769231,0.00409997082778889,-0.000111873978483715,0.00192261001096219
0.705092948717949,0.00409962016075147,-0.000107425877605063,0.00204968581389326
0.708291666666667,0.00409928330036489,-0.000103237880490472,0.00217577779374099
0.711490384615385,0.00409895944697082,-9.92900960518689e-05,0.00230107899639922
0.714689102564103,0.00409864786149419,-9.55644988987762e-05,0.00242577352864908
0.717887820512821,0.00409834785981258,-9.20447232185312e-05,0.00255003773242768
0.721086538461538,0.00409805880774198,-8.87158827424991e-05,0.00267404125079692
0.724285256410256,0.0040977801165619,-8.55644130923821e-05,0.00279794800117876
0.727483974358974,0.00409751123901304,-8.25779333826747e-05,0.0029219170693653
0.730682692307692,0.00409725166571059,-7.97451244375118e-05,0.00304610353609168
0.73388141025641,0.00409700092192346,-7.70556213808058e-05,0.00317065924652754
0.737080128205128,0.00409675856467657,-7.44999186932968e-05,0.00329573353185089
0.740278846153846,0.00409652418013945,-7.20692861097244e-05,0.00342147389107477
0.743477564102564,0.00409629738126791,-6.9755693964281e-05,0.00354802664048023
0.746676282051282,0.00409607780567147,-6.75517467906901e-05,0.003675537537335
0.749875,0.00409586511368104,-6.54506241497731e-05,0.00380415238403397
0.749875,NaN,NaN,NaN
0.750125,0.00409877464857246,0.0233142676199011,0.00380345329923878
0.753323717948718,0.00417116909838318,0.0219689758089384,0.00368753273139304
0.756522435897436,0.00423943304596582,0.0207299589993305,0.0036272965089913
0.759721153846154,0.00430389050167501,0.0195874036906336,0.00361695952837846
0.762919871794872,0.00436483550635589,0.0185323813902315,0.00365152797786744
0.76611858974359,0.00442253491186217,0.0175568125875442,0.00372669932377731
0.769317307692308,0.00447723101107304,0.0166534110122663,0.00383877325050074
0.772516025641026,0.00452914397347201,0.0158156192053935,0.0039845736153182
0.775714743589744,0.00457847406992171,0.0150375419650358,0.00416138077236475
0.778913461538462,0.00462540368646647,0.0143138814525973,0.00436687330671271
0.782112179487179,0.00467009913613114,0.0136398760236567,0.00459907812316627
0.785310897435897,0.00471271228245561,0.013011243788779,0.00485632785356938
0.788509615384615,0.00475338199060533,0.0124241312671749,0.0051372246229541
0.791708333333333,0.00479223542239722,0.0118750671163258,0.00544060931572651
0.794907051282051,0.00482938919114776,0.0113609207057934,0.00576553559010321
0.798105769230769,0.00486495039130868,0.0108788651914446,0.00611124799258873
0.801304487179487,0.00489901751666522,0.0104263446977593,0.00647716361981236
0.804503205128205,0.00493168127959265,0.0100010452055962,0.00686285686074031
0.807701923076923,0.00496302534259393,0.00960086875481073,0.00726804682792253
0.810900641025641,0.00499312697212833,0.00922391059532844,0.00769258715262204
0.814099358974359,0.00502205762361591,0.00886843895040236,0.00813645787639828
0.817298076923077,0.00504988346547862,0.00853287708792342,0.00859975922211302
0.820496794871795,0.00507666584915685,0.00821578742751827,0.00908270707156551
0.823695512820513,0.00510246173121883,0.00791585744143679,0.00958563001614857
0.826894230769231,0.00512732405295094,0.00763188713522278,0.0101089678821111
0.830092948717949,0.00515130208217439,0.00736277791958811,0.010653271664179
0.833291666666667,0.00517444172146753,0.00710752270772152,0.0112192048313439
0.836490384615385,0.00519678578647567,0.00686519709254832,0.0118075459974491
0.839689102564103,0.00521837425755442,0.00663495147638588,0.0124191929776237
0.842887820512821,0.00523924450761046,0.00641600404120986,0.0130551682805021
0.846086538461538,0.00525943150866823,0.00620763446157906,0.0137166261164009
0.849285256410256,0.00527896801939808,0.00600917827436789,0.0144048610341696
0.852483974358974,0.00529788475558333,0.00582002183003119,0.0151213183353653
0.855682692307692,0.00531621054527921,0.00563959775935569,0.015867606454961
0.85888141025641,0.005333972470217,0.0054673808977075,0.0166455115444445
0.862080128205128,0.00535119599483414,0.0053028846158115,0.017457014547676
0.865278846153846,0.00536790508415714,0.00514565751222996,0.0183043111244018
0.868477564102564,0.00538412231162985,0.00499528042806075,0.0191898348535858
0.871676282051282,0.00539986895786103,0.00485136374904992,0.0201162842420902
0.874875,0.00541516510116042,0.0047135449644001,0.0210866541780511
0.874875,NaN,NaN,NaN
0.875125,0.00542559684211795,0.0787302184030395,0.0210250134923253
0.878323717948718,0.00567614666960501,0.0778600325409314,0.0184081311836125
0.881522435897436,0.00592333950131094,0.0766494371028397,0.0157421948676917
0.884721153846154,0.00616624641503129,0.0751941413261393,0.0130712520795874
0.887919871794872,0.00640420688610195,0.0735672908633657,0.010427151900693
0.89111858974359,0.00663676568213872,0.0718248730643667,0.00783265001092324
0.894317307692308,0.00686362474819373,0.0700097564791371,0.00530370492592646
0.897516025641026,0.00708460633337994,0.0681547313423859,0.00285118650452938
0.900714743589744,0.00729962460577014,0.0662848132117874,0.000482154043063378
0.903913461538462,0.00750866371732656,0.0644189989091438,-0.00179918309840072
0.907112179487179,0.00771176079857108,0.062571612415011,-0.00399074057314197
0.910310897435897,0.00790899274110503,0.0607533417043088,-0.00609201017665687
0.913509615384615,0.00810046590471388,0.0589720411771025,-0.00810364319430852
0.916708333333333,0.00828630809246992,0.0572333552665978,-0.0100271335421995
0.919907051282051,0.00846666229161963,0.0555412048844778,-0.0118645765646346
0.923105769230769,0.00864168179409974,0.0538981681258609,-0.0136184854174211
0.926304487179487,0.00881152639831252,0.0523057790747669,-0.0152916514350018
0.929503205128205,0.00897635946057549,0.0507647628996403,-0.0168870381922259
0.932701923076923,0.00913634561574333,0.0492752211895162,-0.0184077014419159
0.935900641025641,0.00929164902577119,0.0478367782830456,-0.0198567289617037
0.939099358974359,0.00944243204532381,0.0464486969158799,-0.0212371957397044
0.942298076923077,0.00958885421707379,0.0451099696609194,-0.022552130985934
0.945496794871795,0.00973107152767282,0.0438193912169856,-0.0238044942607954
0.948695512820513,0.00986923586972846,0.0425756155085805,-0.024997158626519
0.951894230769231,0.0100034946663844,0.0413772007138231,-0.0261328991988298
0.955092948717949,0.0101339906239786,0.0402226446806575,-0.0272143858389634
0.958291666666667,0.010260861585269,0.0391104126788942,-0.0282441790064188
0.961490384615385,0.0103842404612791,0.0380389590342772,-0.0292247280099563
0.964689102564103,0.0105042552242364,0.0370067438753299,-0.0301583710630319
0.967887820512821,0.0106210289475998,0.0360122459749793,-0.0310473366812261
0.971086538461538,0.0107346798819874,0.0350539724721609,-0.0318937460617638
0.974285256410256,0.010845321558067,0.0341304661024475,-0.0326996161654026
0.977483974358974,0.0109530629092783,0.033240310442483,-0.0334668632837669
0.980682692307692,0.0110580084087067,0.0323821335738532,-0.0341973069244513
0.98388141025641,0.0111602582155916,0.0315546104927307,-0.0348926738848662
0.987080128205128,0.0112599083278959,0.0307564645280565,-0.0355546024161474
0.990278846153846,0.0113570507381128,0.0299864679799555,-0.0361846464022839
0.993477564102564,0.0114517735900999,0.0292434421489749,-0.0367842794983174
0.996676282051282,0.0115441613352205,0.0285262568935966,-0.0373548991861356
0.999875,0.0116342948864646,0.0278338298267073,-0.0378978307178578
0.999875,NaN,NaN,NaN


==> pic/shape_FEM_2_n16_1000000.txt <==
pos,G,dGDP,dGCP
6.25e-05,0.00256570140418185,-0.013628171961727,-0.01169849267253
0.00166185897435897,0.00224676555682968,0.076818357748643,-0.0233517311288203
0.00326121794871795,0.00234820258877308,0.0283161281620975,-0.00193855268642222
0.00486057692307692,0.00237130253783104,0.00656873006219907,0.00591856928234613
0.0064599358974359,0.00237745983689712,0.00212607716572568,0.00755503826973001
0.00805929487179487,0.00237966705635281,0.000863172118498332,0.00803884226396082
0.00965865384615385,0.00238062855633695,0.000408092726322034,0.00822526794186326
0.0112580128205128,0.0023811066802565,0.000214872306327383,0.00831370868423168
0.0128573717948718,0.0023813681027154,0.000122520547456418,0.00836379709438559
0.0144567307692308,0.00238152157532842,7.42687055668258e-05,0.00839686522036373
0.0160560897435897,0.00238161678560591,4.72499857482228e-05,0.00842162912490106
0.0176554487179487,0.00238167850865868,3.12597961725513e-05,0.00844203341809128
0.0192548076923077,0.00238171998381256,2.13588734359172e-05,0.00846001384982867
0.0208541666666667,0.00238174869518015,1.49934946370677e-05,0.0084765848549348
0.0224535256410256,0.00238176907516218,1.076919762641e-05,0.00849230775830681
0.0240528846153846,0.00238178385373174,7.88871097069788e-06,0.00850750770862863
0.0256522435897436,0.00238179476948353,5.87796379433691e-06,0.00852238055596116
0.0272516025641026,0.00238180296206392,4.44535513194018e-06,0.0085370483243464
0.0288509615384615,0.00238180919753648,3.40614518779846e-06,0.00855158932263898
0.0304503205128205,0.00238181400235759,2.6402144005702e-06,0.00856605513743519
0.0320496794871795,0.00238181774547585,2.06764072812575e-06,0.00858048055592664
0.0336490384615385,0.00238182069001112,1.63414386049811e-06,0.00859488953778257
0.0352483974358974,0.00238182302657242,1.30217223514609e-06,0.00860929890711618
0.0368477564102564,0.00238182489520417,1.04531133732935e-06,0.00862372069059448
0.0384471153846154,0.00238182640012436,8.44698081710982e-07,0.008638163630652
0.0400464743589744,0.00238182761979729,6.8667552875387e-07,0.0086526341842855
0.0416458333333333,0.00238182861392836,5.61230930625471e-07,0.00866713719421247
0.0432451923076923,0.00238182942839308,4.60938154551031e-07,0.00868167634730773
0.0448445512820513,0.00238183009875708,3.80230677590654e-07,0.0086962544924688
0.0464439102564103,0.00238183065282121,3.14894799007471e-07,0.00871087386408344
0.0480432692307692,0.00238183111248267,2.61711777303927e-07,0.00872553624114557
0.0496426282051282,0.00238183149511065,2.18202089780886e-07,0.00874024306190055
0.0512419871794872,0.00238183181457296,1.82440630523889e-07,0.00875499550735846
0.0528413461538461,0.00238183208200921,1.52921780388911e-07,0.00876979456275329
0.0544407051282051,0.00238183230641826,1.28459933532289e-07,0.00878464106320678
0.0560400641025641,0.00238183249510802,1.08115497148192e-07,0.00879953572795981
0.0576394230769231,0.00238183265404234,9.11393724589695e-08,0.00881447918625041
0.0592387820512821,0.00238183278811064,7.69309682280651e-08,0.00882947199702924
0.060838141025641,0.00238183290133864,6.50062093861194e-08,0.00884451466409385
0.0624375,0.00238183299705429,5.49729885310059e-08,0.0088596076477849
0.0624375,NaN,NaN,NaN
0.0625625,0.0023819942844686,0.00771880555274013,0.00886842996684188
0.064161858974359,0.00341713135042032,0.323066145153061,0.0227830484523307
0.0657612179487179,0.0035965536946746,0.0295115801991859,0.0267942349671758
0.0673605769230769,0.0036196006357947,0.00638780223746213,0.0273873085958705
0.0689599358974359,0.0036256407306157,0.00212628736828169,0.0275778785900168
0.0705592948717949,0.0036278896387548,0.000902786836875037,0.0276784232390372
0.0721586538461538,0.00362891643770032,0.000447533410426164,0.0277501743094459
0.0737580128205128,0.00362945188907737,0.000246846287888765,0.0278105184943617
0.0753573717948718,0.00362975841750936,0.00014716359517979,0.0278656736869592
0.0769567307692308,0.00362994642281127,9.30684148654223e-05,0.0279182428696445
0.0785560897435897,0.00363006800328275,6.16408808868556e-05,0.0279694481362622
0.0801554487179487,0.0036301499881326,4.23677640239019e-05,0.0280199156866541
0.0817548076923077,0.00363020717610799,3.0017909714703e-05,0.0280699893234088
0.0833541666666667,0.00363024819555627,2.18116936538006e-05,0.0281198686947987
0.0849535256410256,0.00363027831250322,1.61899418758002e-05,0.0281696752784437
0.0865528846153846,0.00363030086644018,1.22374257962381e-05,0.0282194859831542
0.0881522435897436,0.00363031804525408,9.39574444863391e-06,0.0282693512103865
0.0897516025641026,0.00363033132308547,7.31268023217998e-06,0.0283193050171618
0.0913509615384615,0.00363034171765236,5.75954509989496e-06,0.0283693710636604
0.0929503205128205,0.00363034994672516,4.58403735061559e-06,0.0284195662145665
0.0945496794871795,0.00363035652616336,3.68242327230603e-06,0.0284699027858059
0.0961490384615385,0.00363036183298187,2.98262192209965e-06,0.0285203899836406
0.0977483974358974,0.00363036614688522,2.4336413098421e-06,0.028571034848322
0.0993477564102564,0.00363036967820217,1.99882146780303e-06,0.0286218428859945
0.100947115384615,0.00363037258703295,1.65141842129052e-06,0.0286728184999217
0.102546474358974,0.00363037499660007,1.37166123896216e-06,0.0287239652898416
0.104145833333333,0.0036303770027035,1.14475568592902e-06,0.0287752862630362
0.105745192307692,0.00363037868051294,9.59507888625418e-07,0.0288267839852861
0.107344551282051,0.00363038008951115,8.07361254368368e-07,0.0288784606902452
0.10894391025641,0.0036303812771351,6.81713290610973e-07,0.0289303183596469
0.110543269230769,0.0036303822814874,5.77424825203632e-07,0.0289823587827753
0.112142628205128,0.0036303831333767,4.9046330158307e-07,0.0290345836010181
0.113741987179487,0.00363038385786743,4.17640695651468e-07,0.0290869943415656
0.115341346153846,0.00363038447546727,3.56419001971564e-07,0.0291395924431247
0.116940705128205,0.00363038500304482,3.04764503794119e-07,0.0291923792757096
0.118540064102564,0.00363038545454388,2.61037627164621e-07,0.0292453561559916
0.120139423076923,0.00363038584154388,2.23909001257698e-07,0.0292985243592924
0.121738782051282,0.0036303861737021,1.92294993099732e-07,0.029351885129024
0.123338141025641,0.00363038645910521,1.65307837092771e-07,0.0294054396841654
0.1249375,0.0036303867045501,1.42216789889423e-07,0.0294591892252261
0.1249375,NaN,NaN,NaN
0.1250625,0.00363114608026703,0.0363377809292519,0.0294641685312708
0.126661858974359,0.00572682902414368,0.511775909109388,0.0386298327201421
0.128261217948718,0.0060063222569419,0.0451654868301681,0.0417710232218574
0.129860576923077,0.00604147825103981,0.00970374883692357,0.0422649927573329
0.131459935897436,0.00605063707837582,0.00321676412164867,0.042452200575847
0.133059294871795,0.00605403480479967,0.00136175381099661,0.0425710373693025
0.134658653846154,0.00605558198803398,0.000673518677419981,0.042668109810123
0.136258012820513,0.00605638714143957,0.000370828755320832,0.0427566502773404
0.137857371794872,0.00605684731954735,0.000220768017560501,0.0428413942666073
0.139456730769231,0.00605712920728158,0.000139464285825332,0.0429243266561188
0.14105608974359,0.00605731132300819,9.22928062225521e-05,0.0430063810174986
0.142655448717949,0.00605743403884651,6.33969826824709e-05,0.0430880368960982
0.144254807692308,0.00605751959367373,4.48981961329147e-05,0.0431695584643014
0.145854166666667,0.00605758093857087,3.26154054306659e-05,0.0432510998319876
0.147453525641026,0.00605762596976011,2.42060145310241e-05,0.043332755352303
0.149052884615385,0.0060576596902957,1.82963311009243e-05,0.0434145852634762
0.150652243589744,0.00605768537549332,1.40489976202874e-05,0.0434966294859888
0.152251602564103,0.00605770523076885,1.09362685553938e-05,0.0435789153949043
0.153850961538462,0.00605772077788935,8.61573402451332e-06,0.0436614623740678
0.155450320512821,0.00605773308965111,6.85949915016422e-06,0.0437442845774074
0.157049679487179,0.00605774293680289,5.51242820662954e-06,0.0438273926540567
0.158649038461538,0.00605775088249601,4.46677368075762e-06,0.0439107948550128
0.160248397435897,0.00605775734444939,3.64634269874705e-06,0.0439944977599684
0.161847756410256,0.00605776263673673,2.99637583994834e-06,0.0440785067648493
0.163447115384615,0.00605776699841497,2.47693622752115e-06,0.0441628264151183
0.165046474358974,0.0060577706134771,2.05850619515548e-06,0.0442474606375889
0.166645833333333,0.00605777362497816,1.71900173031791e-06,0.0443324129042031
0.168245192307692,0.00605777614517924,1.44171504805408e-06,0.044417686349407
0.169844551282051,0.00605777826292797,1.21387548554901e-06,0.044503283855388
0.17144391025641,0.00605778004909397,1.02562899971051e-06,0.0445892081147328
0.173043269230769,0.00605778156061548,8.6930529032365e-07,0.0446754616770033
0.174642628205128,0.006057782843544,7.38885279783646e-07,0.0447620469837275
0.176241987179487,0.00605778393535664,6.29609943438021e-07,0.0448489663949451
0.177841346153846,0.00605778486672789,5.37690047081873e-07,0.044936222209531
0.179440705128205,0.0060577856628986,4.60088717378909e-07,0.0450238166808941
0.181040064102564,0.00605778634474177,3.94357125234424e-07,0.0451117520292008
0.182639423076923,0.00605778692959856,3.38509276218055e-07,0.0452000304509735
0.184238782051282,0.00605778743193821,2.90925856778272e-07,0.0452886541266798
0.185838141025641,0.00605778786388263,2.50279852415373e-07,0.0453776252267827
0.1874375,0.0060577882356255,2.15478610851608e-07,0.0454669459165952
0.1874375,NaN,NaN,NaN
0.1875625,0.00605899814217621,0.0578937636240201,0.0454707554445936
0.189161858974359,0.00893482963804079,0.648617304429566,0.049255180928589
0.190761217948718,0.00928703869741536,0.0565990687368437,0.0516591192176259
0.192360576923077,0.00933106114698133,0.0121411101473131,0.0520780519309107
0.193959935897436,0.0093425173234704,0.00402236933145543,0.0522645857631723
0.195559294871795,0.00934676528811655,0.0017021923407113,0.0523993622858054
0.197158653846154,0.00934869903508984,0.000841679246859765,0.0525177755196329
0.198758012820513,0.00934970511518607,0.000463316349745618,0.0526298865771471
0.200357371794872,0.00935028001564221,0.000275778295360051,0.0527392999391056
0.201956730769231,0.00935063211590347,0.000174186749016863,0.0528475283121574
0.20355608974359,0.00935085955678065,0.000115253529761194,0.0529552843846344
0.205155448717949,0.00935101279178214,7.91578026718642e-05,0.053062935135386
0.206754807692308,0.00935111960920977,5.60526408854107e-05,0.053170683460355
0.208354166666667,0.00935119618987666,4.07131178306767e-05,0.053278648360556
0.209953525641026,0.00935125239801792,3.02120954721348e-05,0.0533869032664268
0.211552884615385,0.00935129448295327,2.28332895661671e-05,0.0534954955822303
0.213152243589744,0.00935132653547328,1.75306130622778e-05,0.0536044572076095
0.214751602564103,0.00935135130983084,1.36448292923629e-05,0.05371381046765
0.216350961538462,0.00935137070632932,1.07482519693064e-05,0.0538235715893761
0.217950320512821,0.00935138606450789,8.55625290203905e-06,0.0539337528107225
0.219549679487179,0.0093513983466787,6.8750911921104e-06,0.0540443636988259
0.221149038461538,0.00935140825590568,5.57021659171552e-06,0.0541554119961845
0.222748397435897,0.00935141631364906,4.54648961467517e-06,0.0542669041767281
0.224347756410256,0.00935142291195534,3.73553865600662e-06,0.0543788458190585
0.225947115384615,0.00935142834920913,3.08750252447422e-06,0.0544912418617895
0.227546474358974,0.00935143285504991,2.56553073609171e-06,0.0546040967812772
0.229145833333333,0.00935143660801074,2.1420548204473e-06,0.0547174147172972
0.230745192307692,0.00935143974818424,1.79621893027347e-06,0.0548311995632053
0.232344551282051,0.0093514423864378,1.51208273469068e-06,0.0549454550314909
0.23394391025641,0.00935144461119893,1.27734711940301e-06,0.0550601847020282
0.235543269230769,0.00935144649350758,1.08243909266867e-06,0.0551753920580066
0.237142628205128,0.00935144809081679,9.19846896880874e-07,0.0552910805129777
0.238741987179487,0.0093514494498791,7.83631630220429e-07,0.0554072534314228
0.240341346153846,0.00935145060895805,6.69064868970974e-07,0.0555239141445478
0.241940705128205,0.00935145159953703,5.72357230547538e-07,0.0556410659625277
0.243540064102564,0.00935145244764936,4.9045325146473e-07,0.0557587121840833
0.245139423076923,0.00935145317492169,4.20875090828332e-07,0.0558768561040408
0.246738782051282,0.00935145379939772,3.61602508709874e-07,0.0559955010193498
0.248338141025641,0.00935145433619251,3.10980024728154e-07,0.0561146502339168
0.2499375,0.00935145479801583,2.67644605805349e-07,0.0562343070625226
0.2499375,NaN,NaN,NaN
0.2500625,0.00935295323223522,0.07169670020012,0.0562374991986802
0.251661858974359,0.0127057479400149,0.728691225113695,0.0547079806998452
0.253261217948718,0.0131003688367123,0.0632487963486219,0.0563994469444924
0.254860576923077,0.0131495472785148,0.0135584702532823,0.0567426750144193
0.256459935897436,0.0131623395221506,0.00449095042419023,0.0569233170414596
0.258059294871795,0.0131670820695576,0.00190024249570049,0.0570677839204088
0.259658653846154,0.0131692407066718,0.000939510752016323,0.0572009622738477
0.261258012820513,0.0131703636771925,0.000517118320394238,0.0573299384405491
0.262857371794872,0.0131710053080729,0.000307771957423774,0.0574572540767703
0.264456730769231,0.0131713982376147,0.000194374386134553,0.0575839772962514
0.26605608974359,0.0131716520253391,0.00012859699884187,0.0577106123911548
0.267655448717949,0.0131718229919903,8.83121423722343e-05,0.0578374199466502
0.269254807692308,0.0131719421557551,6.25273595560019e-05,0.0579645448616323
0.270854166666667,0.0131720275772343,4.54101344188629e-05,0.0580920728833642
0.272453525641026,0.0131720902660492,3.36930768031536e-05,0.0582200576321809
0.274052884615385,0.0131721371967813,2.54604798604508e-05,0.0583485343854841
0.275652243589744,0.0131721729347207,1.95447560132346e-05,0.058477527499244
0.277251602564103,0.0131722005534131,1.52101313147656e-05,0.0586070545913743
0.278850961538462,0.0131722221733307,1.19792861442065e-05,0.058737128994556
0.28045032051282,0.0131722392891176,9.5345753657565e-06,0.0588677612444227
0.28204967948718,0.0131722529744416,7.65979419192984e-06,0.0589989600099652
0.283649038461538,0.0131722640136694,6.20479878329475e-06,0.0591307326908437
0.285248397435897,0.0131722729885219,5.06342884571744e-06,0.0592630858100285
0.286847756410256,0.0131722803363187,4.1593966610033e-06,0.0593960252774387
0.288447115384615,0.0131722863898761,3.43707105205492e-06,0.0595295565703859
0.290046474358974,0.0131722914053116,2.85533943960967e-06,0.0596636848592533
0.291645833333333,0.0131722955817275,2.38344657262336e-06,0.0597984150964424
0.293245192307692,0.0131722990753427,1.99812715193215e-06,0.0599337520802546
0.294844551282051,0.013172302009776,1.68160037234592e-06,0.06006970050141
0.29644391025641,0.0131723044836157,1.42014793446789e-06,0.0602062649773563
0.298043269230769,0.0131723065760574,1.20309293032009e-06,0.0603434500778843
0.299642628205128,0.0131723083511428,1.0220579502601e-06,0.0604812603444745
0.301241987179487,0.0131723098609809,8.70420163400092e-07,0.0606197003050757
0.302841346153846,0.0131723111482143,7.42907002024732e-07,0.0607587744855162
0.304440705128205,0.0131723122479252,6.35293323428836e-07,0.0608984874184122
0.306040064102564,0.0131723131891197,5.44172567770376e-07,0.0610388436501985
0.307639423076923,0.0131723139958908,4.66782394961113e-07,0.0611798477467348
0.309238782051282,0.0131723146883372,4.00870795337126e-07,0.061321504297832
0.310838141025641,0.0131723152832934,3.44592525648488e-07,0.0614638179209437
0.3124375,0.0131723157949127,2.9642844890616e-07,0.0616067932642147
0.3124375,NaN,NaN,NaN
0.3125625,0.0131739413056823,0.0777739073623329,0.0616095553968518
0.314161858974359,0.0167034899292098,0.752656358092655,0.0553092262284728
0.315761217948718,0.0171105425984068,0.0651567847975506,0.0563300885291874
0.317360576923077,0.0171611961715235,0.0139626798759991,0.0565965331825499
0.318959935897436,0.0171743689861913,0.00462422207027953,0.0567651556835472
0.320559294871795,0.017179252065557,0.00195644590690986,0.0569120590058198
0.322158653846154,0.0171814744592922,0.00096721031474446,0.0570523820697116
0.323758012820513,0.0171826304891336,0.000532313615568343,0.0571904493684323
0.325357371794872,0.0171832909434811,0.000316783150545718,0.0573278149106111
0.326956730769231,0.0171836953570906,0.000200043237879008,0.0574651333077358
0.32855608974359,0.0171839565320821,0.000132331656992689,0.0576027148944267
0.330155448717949,0.0171841324534194,9.08652040420278e-05,0.0577407211960355
0.331754807692308,0.0171842550543157,6.43261704206409e-05,0.0578792431199394
0.333354166666667,0.01718434292722,4.67096848143336e-05,0.0580183354863604
0.334953525641026,0.0171844074053631,3.46519309949276e-05,0.058158033533303
0.336552884615385,0.0171844556679301,2.61807446507997e-05,0.0582983613335676
0.338152243589744,0.0171844924138576,2.0094178377597e-05,0.0584393363256864
0.339751602564103,0.0171845208064696,1.56348388643023e-05,0.0585809718673923
0.341350961538462,0.0171845430280326,1.23114038211506e-05,0.0587232787324804
0.34295032051282,0.0171845606166403,9.79692536188742e-06,0.0588662660188401
0.34454967948718,0.0171845746770909,7.86887799376604e-06,0.0590099417160928
0.346149038461538,0.0171845860164312,6.37273659519124e-06,0.0591543130700161
0.347748397435897,0.0171845952331548,5.19924907687932e-06,0.0592993868221399
0.349347756410256,0.0171846027771518,4.2699104507239e-06,0.0594451693706859
0.350947115384615,0.017184608990775,3.52747608414505e-06,0.0595916668808058
0.352546474358974,0.0171846141374563,2.92964367259139e-06,0.0597388853614504
0.354145833333333,0.0171846184219641,2.44477002868521e-06,0.059886830719871
0.355745192307692,0.0171846220049472,2.04891978665487e-06,0.0600355088008636
0.357344551282051,0.0171846250135157,1.72380132763184e-06,0.0601849254154497
0.35894391025641,0.0171846275490318,1.45530328502778e-06,0.0603350863621336
0.360543269230769,0.0171846296929096,1.23244366667566e-06,0.0604859974428788
0.362142628205128,0.017184631510977,1.04660636844845e-06,0.0606376644752784
0.363741987179487,0.0171846330567899,8.9098041828234e-07,0.0607900933019577
0.365341346153846,0.0171846343741689,7.6014392869786e-07,0.0609432897979344
0.366940705128205,0.0171846354991608,6.49752485412595e-07,0.0610972598764701
0.368540064102564,0.0171846364615646,5.56303686654328e-07,0.0612520094937854
0.370139423076923,0.0171846372861286,4.76957745806279e-07,0.0614075446529206
0.371738782051282,0.0171846379934949,4.09399743254031e-07,0.0615638714069472
0.373338141025641,0.0171846386009503,3.51733083022004e-07,0.0617209958616823
0.3749375,0.017184639123026,3.02396516555088e-07,0.0618789241780196
0.3749375,NaN,NaN,NaN
0.3750625,0.0171862441653392,0.0767912754599335,0.0618813617222955
0.376661858974359,0.0206190503125486,0.725553559450416,0.0517308182566758
0.378261217948718,0.0210112443503837,0.0627475071829048,0.0521541261176281
0.379860576923077,0.0210600214899265,0.0134443022906735,0.0523456084475213
0.381459935897436,0.0210727047624209,0.00445213777340936,0.0524964294491308
0.383059294871795,0.0210774059484964,0.00188347314372673,0.0526382938685441
0.384658653846154,0.0210795453608634,0.000931045171172905,0.0527777300332713
0.386258012820513,0.0210806581129575,0.000512355166573721,0.0529166212097234
0.387857371794872,0.0210812937708049,0.000304869895821633,0.053055647982048
0.389456730769231,0.0210816829528728,0.000192495444657662,0.053195099163474
0.39105608974359,0.0210819342574046,0.000127320891895094,0.0533351134974842
0.392655448717949,0.0210821035056528,8.74114125590399e-05,0.0534757649060986
0.394254807692308,0.0210822214376183,6.18711424286737e-05,0.0536170966011668
0.395854166666667,0.0210823059500124,4.49192583879624e-05,0.053759136142457
0.397453525641026,0.021082367951309,3.33175881888677e-05,0.0539019026293206
0.399052884615385,0.0210824143511774,2.51677160218488e-05,0.0540454103644728
0.400652243589744,0.021082449671838,1.9312695883731e-05,0.0541896708239947
0.402251602564103,0.0210824769574262,1.50235282143048e-05,0.0543346937662695
0.403850961538462,0.021082498307822,1.18273348932196e-05,0.0544804878813388
0.40545032051282,0.0210825152029304,9.40945920869722e-06,0.0546270611844514
0.40704967948718,0.0210825287056619,7.55575381481574e-06,0.0547744212619287
0.408649038461538,0.0210825395923939,6.11752068395418e-06,0.0549225754289841
0.410248397435897,0.0210825484388211,4.98963439046943e-06,0.055071530833538
0.411847756410256,0.0210825556776526,4.09656034619125e-06,0.0552212945260588
0.413447115384615,0.0210825616381323,3.38322378545984e-06,0.0553718735075389
0.415046474358974,0.0210825665735775,2.80892888504128e-06,0.0555232747631072
0.416645833333333,0.0210825706808716,2.34323649027837e-06,0.0556755052860335
0.418245192307692,0.0210825741144591,1.96312383043285e-06,0.0558285720951925
0.419844551282051,0.0210825769965256,1.65099816919281e-06,0.0559824822480114
0.42144391025641,0.0210825794244938,1.39328848327216e-06,0.0561372428502535
0.423043269230769,0.0210825814766026,1.17943424955798e-06,0.0562928610635576
0.424642628205128,0.0210825832161043,1.00115081180681e-06,0.0564493441113691
0.426241987179487,0.0210825846944506,8.51889843330434e-07,0.0566066992837019
0.427841346153846,0.0210825859537351,7.26439063214689e-07,0.0567649339410529
0.429440705128205,0.0210825870285774,6.20622447660207e-07,0.0569240555176834
0.431040064102564,0.0210825879475926,5.31073715323377e-07,0.0570840715244399
0.432639423076923,0.0210825887345413,4.55063755766026e-07,0.0572449895512249
0.434238782051282,0.021082589409238,3.90368130202529e-07,0.0574068172692103
0.435838141025641,0.0210825899882736,3.35164594185907e-07,0.0575695624328564
0.4374375,0.0210825904855913,2.87953293022543e-07,0.0577332328817871
0.4374375,NaN,NaN,NaN
0.4375625,0.0210840526199511,0.0699505079598462,0.0577354377582914
0.439161858974359,0.0241933466142396,0.65603753230224,0.0449360929986116
0.440761217948718,0.0245480085733856,0.05675011461079,0.044864323804529
0.442360576923077,0.0245921237118797,0.0121591457092857,0.0449861644727951
0.443959935897436,0.0246035942998878,0.0040262908628803,0.0451143355837213
0.445559294871795,0.0246078456605365,0.00170316549176185,0.0452440465175479
0.447158653846154,0.024609780173582,0.00084182321575352,0.0453747345278806
0.448758012820513,0.0246107862353377,0.000463198237940589,0.0455062709801825
0.450357371794872,0.0246113608700866,0.000275581077864556,0.0456386163828118
0.451956730769231,0.0246117126387673,0.000173975523596517,0.0457717579554373
0.45355608974359,0.0246119397478164,0.000115052005825974,0.0459056930134748
0.455155448717949,0.0246120926741006,7.89739036081721e-05,0.0460404233417634
0.456754807692308,0.0246121992128255,5.58880220492007e-05,0.0461759529517709
0.458354166666667,0.024612275545167,4.05669669797059e-05,0.0463122870759249
0.459953525641026,0.024612331533224,3.00827182316066e-05,0.0464494316747263
0.461552884615385,0.0246123734233824,2.27187813010518e-05,0.0465873931777888
0.463152243589744,0.0246124053034189,1.7429137234154e-05,0.046726178340007
0.464751602564103,0.0246124299247801,1.35547220741836e-05,0.0468657941579975
0.466350961538462,0.0246124491852673,1.06680499231863e-05,0.0470062478197648
0.46795032051282,0.0246124644222374,8.48468757632029e-06,0.0471475466734995
0.46954967948718,0.0246124765961178,6.81107078259984e-06,0.0472896982078163
0.471149038461538,0.0246124864083528,5.51280388013922e-06,0.0474327100390633
0.472748397435897,0.0246124943790127,4.49488026161021e-06,0.0475765899031328
0.474347756410256,0.0246125008989505,3.68904149580269e-06,0.0477213456502117
0.475947115384615,0.0246125062655244,3.04552237030023e-06,0.0478669852415006
0.477546474358974,0.0246125107074886,2.5275536870516e-06,0.0480135167472814
0.479145833333333,0.024612514402611,2.10763584822957e-06,0.0481609483459253
0.480745192307692,0.0246125174903205,1.76497145269159e-06,0.0483092883235744
0.482344551282051,0.0246125200809068,1.48366988007073e-06,0.0484585450743103
0.48394391025641,0.0246125222622935,1.25147441077078e-06,0.0486087271006888
0.485543269230769,0.0246125241050795,1.05884831543648e-06,0.0487598430145468
0.487142628205128,0.0246125256663301,8.98310949475717e-07,0.0489119015380228
0.488741987179487,0.0246125269924569,7.63950190017209e-07,0.049064911504746
0.490341346153846,0.0246125281214217,6.51060734633756e-07,0.04921888186116
0.491940705128205,0.0246125290844408,5.55873226236788e-07,0.0493738216679595
0.493540064102564,0.0246125299073107,4.75349598656655e-07,0.0495297401016219
0.495139423076923,0.0246125306114468,4.07027170222695e-07,0.0496866464560189
0.496738782051282,0.0246125312147042,3.4889894841941e-07,0.0498445501441027
0.498338141025641,0.0246125317320293,2.99321062155397e-07,0.0500034606996562
0.4999375,0.0246125321759809,2.56940679767989e-07,0.0501633877791037
0.4999375,NaN,NaN,NaN
0.5000625,0.024613762581532,0.0588606030947148,0.0501654499077731
0.501661858974359,0.0272347975223582,0.55553358179909,0.0360906316867938
0.503261217948718,0.0275353473584757,0.0481267034091048,0.0356490422600505
0.504860576923077,0.0275727617167005,0.0103127730628026,0.0357099347724246
0.506459935897436,0.0275824903716029,0.003414741013285,0.0358119875454458
0.508059294871795,0.0275860958542406,0.00144432970071216,0.035923362926434
0.509658653846154,0.0275877362821981,0.000713795756058119,0.0360382244581709
0.511258012820513,0.0275885892811444,0.000392693220618115,0.0361549455478056
0.512857371794872,0.0275890764109045,0.000233593392001574,0.0362729503595114
0.514456730769231,0.0275893745579088,0.000147440183820641,0.0363920014887418
0.51605608974359,0.0275895670089824,9.74834188866523e-05,0.0365119909822301
0.517655448717949,0.0275896965696218,6.68992939156005e-05,0.0366328670101012
0.519254807692308,0.0275897868089998,4.73315461093256e-05,0.0367546045317566
0.520854166666667,0.0275898514469428,3.43471900712147e-05,0.0368771923170588
0.522453525641026,0.027589898844656,2.54633278173172e-05,0.0370006267249852
0.524052884615385,0.0275899342973886,1.92245041413478e-05,0.0371249085202157
0.525652243589744,0.027589961270113,1.47438376846722e-05,0.037250041153376
0.527251602564103,0.0275899820948148,1.1462573918541e-05,0.0373760297884933
0.528850961538462,0.0275899983797859,9.01831899918032e-06,0.03750288073114
0.53045032051282,0.0275900112582286,7.16996979562115e-06,0.0376306010807452
0.53204967948718,0.0275900215438501,5.75346383364874e-06,0.0377591985130249
0.533649038461538,0.0275900298308566,4.65489975269349e-06,0.0378886811404329
0.535248397435897,0.0275900365597453,3.79376659025677e-06,0.0380190574207589
0.536847756410256,0.0275900420615166,3.11222637780827e-06,0.0381503360962105
0.538447115384615,0.0275900465879534,2.56811567347457e-06,0.0382825261522555
0.540046474358974,0.0275900503327169,2.13028536069435e-06,0.0384156367895379
0.541645833333333,0.0275900534462777,1.77544180892424e-06,0.0385496774046214
0.543245192307692,0.0275900560466328,1.4859706521412e-06,0.0386846575767945
0.544844551282051,0.0275900582271018,1.24841503116562e-06,0.0388205870591112
0.54644391025641,0.0275900600620643,1.05239680025368e-06,0.0389574757724379
0.548043269230769,0.0275900616112317,8.89842022867032e-07,0.0390953338016683
0.549642628205128,0.0275900629228587,7.54418378374865e-07,0.0392341713935225
0.551241987179487,0.0275900640361818,6.41122032606856e-07,0.0393739989555217
0.552841346153846,0.027590064983287,5.45971179576282e-07,0.0395148270558514
0.554440705128205,0.0275900657905522,4.65776556006642e-07,0.0396566664239011
0.556040064102564,0.0275900664797696,3.97968072563646e-07,0.0397995279513329
0.557639423076923,0.0275900670690258,3.40462752369205e-07,0.0399434226935639
0.559238782051282,0.0275900675733964,2.91563351376157e-07,0.0400883618715872
0.560838141025641,0.0275900680054973,2.49879962519874e-07,0.0402343568740648
0.5624375,0.0275900683759258,2.14268975086402e-07,0.0403814192596499
0.5624375,NaN,NaN,NaN
0.5625625,0.0275910171437519,0.0453837544409703,0.0403834162228269
0.564161858974359,0.0296307381435929,0.437249765651963,0.0264543511697004
0.565761217948718,0.0298676408005849,0.0379897226515332,0.0257817443348492
0.567360576923077,0.0298971790798813,0.00814285766524377,0.0257933034126821
0.568959935897436,0.0299048607239937,0.00269616976071992,0.0258675547075645
0.570559294871795,0.0299077073681778,0.00114026301549784,0.0259559392879506
0.572158653846154,0.0299090023567942,0.000563432517829109,0.0260493345751049
0.573758012820513,0.0299096756112299,0.000309910555234405,0.0261451783902829
0.575357371794872,0.0299100600120385,0.000184309033294737,0.0262425596470749
0.576956730769231,0.0299102952284739,0.00011630389349759,0.0263411005398345
0.57855608974359,0.0299104470190088,7.68760927987709e-05,0.0264406273724462
0.580155448717949,0.0299105491775338,5.27417377649872e-05,0.0265410548992087
0.581754807692308,0.0299106203095485,3.73032200693636e-05,0.0266423400449381
0.583354166666667,0.029910671244332,2.70607624033729e-05,0.0267444614354045
0.584953525641026,0.0299107085807552,2.00543041690413e-05,0.0268474095918855
0.586552884615385,0.0299107364974393,1.51349696277707e-05,0.0269511819181561
0.588152243589744,0.0299107577283203,1.16027547258917e-05,0.0270557799950215
0.589751602564103,0.0299107741131216,9.01668422203351e-06,0.0271612080519672
0.591350961538462,0.0299107869204461,7.0907822121405e-06,0.0272674720694819
0.59295032051282,0.0299107970440084,5.6348075985172e-06,0.027374579233878
0.59454967948718,0.0299108051254407,4.51932261663091e-06,0.0274825375965167
0.596149038461538,0.0299108116332081,3.65447515259433e-06,0.0275913558554705
0.597748397435897,0.0299108169145287,2.97676144988845e-06,0.0277010432126606
0.599347756410256,0.0299108212302593,2.44056733758638e-06,0.0278116092787356
0.600947115384615,0.0299108247787851,2.01264504866478e-06,0.0279230640088562
0.602546474358974,0.0299108277126635,1.668435671945e-06,0.028035417658916
0.604145833333333,0.0299108301504012,1.38957658366593e-06,0.0281486807555416
0.605745192307692,0.0299108321849076,1.16218438092119e-06,0.0282628640755463
0.607344551282051,0.029910833889643,9.75654297515444e-07,0.0283779786319914
0.60894391025641,0.0299108353231436,8.21809169723735e-07,0.0284940356649264
0.610543269230769,0.0299108365323887,6.94288504448636e-07,0.0286110466355088
0.612142628205128,0.0299108375553333,5.8810474564072e-07,0.0287290232225906
0.613741987179487,0.0299108384228301,4.99317459200395e-07,0.0288479773211409
0.615341346153846,0.0299108391601012,4.24791668820132e-07,0.0289679210420518
0.616940705128205,0.029910839787875,3.62016909386736e-07,0.029088866713007
0.618540064102564,0.0299108403232708,3.08970542597853e-07,0.0292108268801785
0.620139423076923,0.0299108407804918,2.64013651028619e-07,0.0293338143105806
0.621738782051282,0.0299108411713726,2.25811128398742e-07,0.0294578419949573
0.623338141025641,0.0299108415058127,1.9326989356154e-07,0.0295829231511075
0.6249375,0.0299108417921245,1.65490788565433e-07,0.0297090712275833
0.6249375,NaN,NaN,NaN
0.6250625,0.0299114994687042,0.0314558832035982,0.0297110468797222
0.626661858974359,0.031351691638687,0.315038095699047,0.0172569406495445
0.628261217948718,0.0315228040594994,0.0275069494870413,0.0164945235692256
0.629860576923077,0.0315441974140801,0.00589890113811947,0.0164706177285422
0.631459935897436,0.0315497622892675,0.00195316668245022,0.0165175547978492
0.633059294871795,0.0315518243487556,0.00082591154987366,0.016580438387868
0.634658653846154,0.0315527622457155,0.000408015769119048,0.0166488606158558
0.636258012820513,0.0315532497343172,0.000224366244108395,0.0167198900386869
0.637857371794872,0.0315535279919481,0.000133394272756907,0.0167924827941205
0.639456730769231,0.0315536982047555,8.41471295555898e-05,0.0168662053966562
0.64105608974359,0.0315538080083681,5.56002656651239e-05,0.0169408580758379
0.642655448717949,0.0315538818804325,3.81300223449337e-05,0.0170163423504601
0.644254807692308,0.0315539332955855,2.69570789225667e-05,0.0170926080292412
0.645854166666667,0.031553970095583,1.95464253694882e-05,0.017169629769932
0.647453525641026,0.0315539970580905,1.44784685198612e-05,0.0172473958524662
0.649052884615385,0.031554017207972,1.0921217645931e-05,0.0173259024408989
0.650652243589744,0.0315540325239404,8.36780677007292e-06,0.0174051504878663
0.652251602564103,0.0315540443372561,6.49897169046876e-06,0.0174851439868076
0.653850961538462,0.0315540535657173,5.10769576943098e-06,0.0175658889461458
0.65545032051282,0.0315540608557605,4.05628458549991e-06,0.0176473927668975
0.65704967948718,0.0315540666713807,3.25106703874657e-06,0.0177296638541793
0.658649038461538,0.0315540713512658,2.62702986886471e-06,0.0178127113687892
0.660248397435897,0.0315540751463814,2.13823228239511e-06,0.0178965450651288
0.661847756410256,0.0315540782452212,1.75168136685836e-06,0.0179811751837388
0.663447115384615,0.0315540807910976,1.4433334129933e-06,0.0180666123791974
0.665046474358974,0.0315540828941843,1.19543171180724e-06,0.0181528676714112
0.666645833333333,0.0315540846400382,9.94702358666287e-07,0.0182399524126889
0.668245192307692,0.0315540860957142,8.31111526648213e-07,0.0183278782656661
0.669844551282051,0.0315540873142129,6.96996644108129e-07,0.0184166571888186
0.67144391025641,0.0315540883377518,5.86450603507671e-07,0.0185063014273794
0.673043269230769,0.0315540892002015,4.94879758403828e-07,0.0185968235081643
0.674642628205128,0.0315540899289154,4.18682928035967e-07,0.0186882362372784
0.676241987179487,0.0315540905461197,3.55015735194112e-07,0.0187805526999795
0.677841346153846,0.0315540910699764,3.01615834611776e-07,0.0188737862621891
0.679440705128205,0.0315540915154056,2.56672071004829e-07,0.0189679505732871
0.681040064102564,0.0315540918947235,2.187256575756e-07,0.0190630595699238
0.682639423076923,0.0315540922181438,1.86594919898558e-07,0.0191591274806641
0.684238782051282,0.0315540924941723,1.59317539852756e-07,0.0192561688313185
0.685838141025641,0.0315540927299208,1.36105906026536e-07,0.0193541984508645
0.6874375,0.031554092931357,1.16312358729349e-07,0.0194532314778793
0.6874375,NaN,NaN,NaN
0.6875625,0.0315544877740972,0.0188814184709063,0.0194551681512764
0.689161858974359,0.0324474835076852,0.202096325197421,0.00955765059288297
0.690761217948718,0.0325577124428906,0.0177931694982161,0.00883625746682269
0.692360576923077,0.032571557420261,0.00381911520307364,0.00879215158803259
0.693959935897436,0.0325751604335177,0.00126457710387159,0.00881478763676499
0.695559294871795,0.032576495416793,0.000534631565593506,0.00885243114282333
0.697158653846154,0.0325771024620745,0.000264038029970402,0.00889522212837458
0.698758012820513,0.0325774178776267,0.000145139180071473,0.00894037892140735
0.700357371794872,0.0325775978437046,8.62535900770682e-05,0.00898691032987047
0.701956730769231,0.0325777078803787,5.43838858946587e-05,0.00903440461690445
0.70355608974359,0.0325777788287421,3.59152008269284e-05,0.00908267201966658
0.705155448717949,0.0325778265340321,2.46161068638807e-05,0.00913161900960383
0.706754807692308,0.0325778597172584,1.73922911593021e-05,0.00918119795811338
0.708354166666667,0.0325778834527009,1.26027086136338e-05,0.00923138487278208
0.709953525641026,0.0325779008312221,9.32851738949231e-06,0.00928216873483173
0.711552884615385,0.0325779138092538,7.03129241697962e-06,0.00933354605043061
0.713152243589744,0.0325779236662613,5.38307122976003e-06,0.009385517912291
0.714751602564103,0.0325779312628182,4.17731582600353e-06,0.00943808834161868
0.716350961538462,0.0325779371920465,3.28012995779319e-06,0.00949126331593558
0.71795032051282,0.0325779418715709,2.60247311163731e-06,0.00954505018018932
0.71954967948718,0.0325779456010521,2.08378612542075e-06,0.00959945728011109
0.721149038461538,0.0325779485991476,1.68204727349693e-06,0.00965449372870586
0.722748397435897,0.0325779510278217,1.36756979097759e-06,0.00971016925484116
0.724347756410256,0.0325779530086743,1.11903932377519e-06,0.00976649410380561
0.725947115384615,0.0325779546341208,9.20927184068876e-07,0.00982347897156013
0.727546474358974,0.0325779559751767,7.61768423917311e-07,0.00988113496132035
0.729145833333333,0.0325779570869654,6.32995050912638e-07,0.00993947355525138
0.730745192307692,0.0325779580126697,5.28132477670398e-07,0.00999850659659733
0.732344551282051,0.0325779587864045,4.42237832142376e-07,0.0100582462791571
0.73394391025641,0.0325779594353304,3.71501920197666e-07,0.010118705142037
0.735543269230769,0.0325779599812259,3.12963573249673e-07,0.0101798960682731
0.737142628205128,0.0325779604416696,2.64302237767429e-07,0.0102418322863505
0.738741987179487,0.0325779608309364,2.23685732023413e-07,0.0103045273739464
0.740341346153846,0.0325779611606843,1.89657362055415e-07,0.0103679952634182
0.741940705128205,0.0325779614404836,1.61051428982065e-07,0.0104322502487036
0.743540064102564,0.0325779616782297,1.36929427508994e-07,0.0104973069933911
0.745139423076923,0.0325779618804651,1.1653146951204e-07,0.0105631805397903
0.746738782051282,0.0325779620526346,9.92390120619993e-08,0.0106298863188837
0.748338141025641,0.032577962199287,8.45460502799285e-08,0.0106974401610717
0.7499375,0.0325779623242364,7.20366994618837e-08,0.0107658583076558
0.7499375,NaN,NaN,NaN
0.7500625,0.032578152783012,0.00910481668523755,0.0107676454832023
0.751661858974359,0.0330342342193277,0.10950439382567,0.00408996324724282
0.753261217948718,0.033094415551403,0.00978758849879417,0.00351585820512358
0.754860576923077,0.0331020379099652,0.00210424635128028,0.00346714448488525
0.756459935897436,0.0331040232914003,0.000696836947144001,0.00347129674844125
0.758059294871795,0.033104758850843,0.000294521962984302,0.00348731444560307
0.759658653846154,0.0331050931997705,0.000145387639602474,0.00350735085762849
0.761258012820513,0.0331052668333619,7.98716169127712e-05,0.00352918909435514
0.762857371794872,0.0331053658407287,4.74341936758717e-05,0.00355203865844149
0.764456730769231,0.0331054263334085,2.98851738579303e-05,0.00357557105721746
0.76605608974359,0.0331054653062693,1.97197889324673e-05,0.00359963488133136
0.767655448717949,0.0331054914886374,1.35036221316501e-05,0.00362415553850617
0.769254807692308,0.0331055096836516,9.53155643231193e-06,0.00364909510493014
0.770854166666667,0.0331055226851034,6.89948061416594e-06,0.00367443456432959
0.772453525641026,0.0331055321941597,5.10128767537536e-06,0.00370016530199677
0.774052884615385,0.0331055392872021,3.84048276928203e-06,0.00372628475908153
0.775652243589744,0.0331055446678733,2.93651607346236e-06,0.00375279409026732
0.777251602564103,0.0331055488092387,2.27571778288139e-06,0.00377969684346026
0.778850961538462,0.0331055520371905,1.78442018262942e-06,0.00380699818709613
0.78045032051282,0.0331055545810801,1.4136508426369e-06,0.00383470444358743
0.78204967948718,0.033105556605389,1.13011386898963e-06,0.003862822800385
0.783649038461538,0.0331055582300702,9.10713986603594e-07,0.0038913611275351
0.785248397435897,0.0331055595439237,7.39141639807917e-07,0.0039203278610071
0.786847756410256,0.033105560613578,6.03691788272598e-07,0.00394973192775455
0.788447115384615,0.0331055614896376,4.95840335722305e-07,0.0039795826979337
0.790046474358974,0.0331055622109631,4.09296715792091e-07,0.00400988995522646
0.791645833333333,0.0331055628076968,3.39362075383168e-07,0.00404066387952128
0.793245192307692,0.0331055633034344,2.82487374502546e-07,0.0040719150382364
0.794844551282051,0.0331055637168021,2.3596457473192e-07,0.00410365438383949
0.79644391025641,0.0331055640626171,1.97707861807201e-07,0.00413589325593373
0.798043269230769,0.0331055643527505,1.66096684028982e-07,0.00416864338680824
0.799642628205128,0.0331055645967751,1.39861816885809e-07,0.00420191690970161
0.801241987179487,0.0331055648024577,1.18001757800487e-07,0.00423572636926708
0.802841346153846,0.0331055649761347,9.97207547827422e-08,0.00427008473388553
0.804440705128205,0.0331055651230028,8.43824365922849e-08,0.00430500540958955
0.806040064102564,0.0331055652473445,7.1474810126472e-08,0.00434050225543809
0.807639423076923,0.0331055653527043,6.05836198669785e-08,0.00437658960024149
0.809238782051282,0.0331055654420287,5.13719143574487e-08,0.00441328226057704
0.810838141025641,0.0331055655177761,4.35642592288884e-08,0.00445059556006686
0.8124375,0.0331055655820057,3.69344564265155e-08,0.00448854534991544
0.8124375,NaN,NaN,NaN
0.8125625,0.0331056274642847,0.00295611728796091,0.0044899520484456
0.814161858974359,0.033271060009541,0.0444839510272363,0.00109840672094808
0.815761217948718,0.0332959004454685,0.00410419792301452,0.000739517416989414
0.817360576923077,0.0332991026635098,0.000885515972888526,0.000700966521351681
0.818959935897436,0.0332999383735154,0.000293350418389111,0.000695406832786805
0.820559294871795,0.0333002479746152,0.000123927145900389,0.000697221175225707
0.822158653846154,0.0333003886106792,6.11236878904473e-05,0.000701482880287767
0.823758012820513,0.0333004615753465,3.35434257001292e-05,0.000706796957901982
0.825357371794872,0.0333005031318974,1.98958010910779e-05,0.000712664966996776
0.826956730769231,0.0333005284887451,1.25173634685079e-05,0.0007188791624816
0.82855608974359,0.0333005448008511,8.24676654211687e-06,0.000725343301622216
0.830155448717949,0.0333005557416889,5.63761966017689e-06,0.000732009540571835
0.831754807692308,0.0333005633314539,3.97204498830025e-06,0.000738853154828322
0.833354166666667,0.0333005687445164,2.86954149038583e-06,0.000745861352956584
0.834953525641026,0.0333005726954949,2.11720106546832e-06,0.00075302791892859
0.836552884615385,0.0333005756362294,1.59035325569885e-06,0.000760350475527832
0.838152243589744,0.0333005778618667,1.21311895394215e-06,0.00076782901041248
0.839751602564103,0.0333005795706734,9.37752703238814e-07,0.000775465046600452
0.841350961538462,0.0333005808991151,7.33329519183525e-07,0.000783261158458075
0.84295032051282,0.0333005819431417,5.79304071763019e-07,0.000791220681015345
0.84454967948718,0.033300582771497,4.61717009359327e-07,0.000799347531610517
0.846149038461538,0.0333005834342622,3.70892357580705e-07,0.000807646099049973
0.847748397435897,0.0333005839684708,3.00002101043775e-07,0.000816121174632995
0.849347756410256,0.033300584401878,2.44149695737137e-07,0.000824777909914546
0.850947115384615,0.033300584755538,1.99772166281657e-07,0.000833621792049159
0.852546474358974,0.033300585045598,1.64242362023182e-07,0.000842658631044955
0.854145833333333,0.0333005852845662,1.35599630976555e-07,0.000851894555347047
0.855745192307692,0.0333005854822197,1.12364472358513e-07,0.000861336013454027
0.857344551282051,0.0333005856462654,9.34090745471044e-08,0.000870989780079027
0.85894391025641,0.0333005857828246,7.78656446743426e-08,0.000880862965884183
0.860543269230769,0.033300585896793,6.50606747909326e-08,0.000890963030158285
0.862142628205128,0.0333005859921124,5.44672533087463e-08,0.000901297796036763
0.863741987179487,0.0333005860719745,4.56700914170473e-08,0.000911875468016742
0.865341346153846,0.0333005861389789,3.83396147595375e-08,0.000922704651634569
0.866940705128205,0.0333005861952528,3.22125895638842e-08,0.000933794375249877
0.868540064102564,0.033300586242546,2.70775074597215e-08,0.000945154113943035
0.870139423076923,0.0333005862823033,2.27634691787113e-08,0.000956793815579866
0.871738782051282,0.0333005863157231,1.91316640838137e-08,0.000968723929136363
0.873338141025641,0.033300586343803,1.60687918875182e-08,0.000980955435411196
0.8749375,0.0333005863673762,1.34819491064849e-08,0.000993499880284685
0.8749375,NaN,NaN,NaN
0.8750625,0.0333005941414666,0.0003703729178262,0.000994189365081403
0.876661858974359,0.0333267572572631,0.00894047006917752,0.000149450536116009
0.878261217948718,0.0333319614246768,0.000895901742752249,2.34054122497051e-05
0.879860576923077,0.0333326639200487,0.000195139373743952,7.35902511350456e-06
0.881459935897436,0.0333328482014732,6.46982335599211e-05,3.15345968601656e-06
0.883059294871795,0.033332916448529,2.72918705103095e-05,1.58463902721309e-06
0.884658653846154,0.0333329473879058,1.34272931433694e-05,8.66213499371802e-07
0.886258012820513,0.0333329633942668,7.34530131564553e-06,4.89974360464926e-07
0.887857371794872,0.0333329724792988,4.3406835716745e-06,2.73296545812932e-07
0.889456730769231,0.0333329780010142,2.71957700377807e-06,1.39286380678415e-07
0.89105608974359,0.0333329815376016,1.78350072485727e-06,5.1623571223347e-08
0.892655448717949,0.033332983898258,1.21311146020183e-06,-8.41440972974838e-09
0.894254807692308,0.0333329855273045,8.5005983269659e-07,-5.11657337661647e-08
0.895854166666667,0.0333329866825801,6.10507884430788e-07,-8.26650763544393e-08
0.897453525641026,0.0333329875206803,4.47603091287311e-07,-1.06600395605779e-07
0.899052884615385,0.0333329881404094,3.33948407063822e-07,-1.25314112897276e-07
0.900652243589744,0.0333329886061609,2.52894035458276e-07,-1.40343842857434e-07
0.902251602564103,0.0333329889610862,1.93980389735571e-07,-1.52728134365961e-07
0.903850961538462,0.0333329892348083,1.50444491172784e-07,-1.63186280810728e-07
0.90545032051282,0.0333329894480979,1.17801588070786e-07,-1.72227743662143e-07
0.90704967948718,0.0333329896157921,9.30105302041317e-08,-1.80220767250633e-07
0.908649038461538,0.033332989748666,7.39677095237646e-08,-1.87436560189491e-07
0.910248397435897,0.0333329898546614,5.91919335833604e-08,-1.94078424991563e-07
0.911847756410256,0.0333329899397092,4.76234559709035e-08,-2.00301377927935e-07
0.913447115384615,0.0333329900082916,3.84930264904818e-08,-2.06225621663704e-07
0.915046474358974,0.0333329900638331,3.12348905650622e-08,-2.11945963174941e-07
0.916645833333333,0.0333329901089751,2.54279570410545e-08,-2.17538507200042e-07
0.918245192307692,0.0333329901457734,2.07553671574141e-08,-2.23065488628126e-07
0.919844551282051,0.033332990175841,1.69762954409598e-08,-2.28578814880261e-07
0.92144391025641,0.0333329902004529,1.39060127142155e-08,-2.34122702149654e-07
0.923043269230769,0.0333329902206236,1.1401612626487e-08,-2.39735668186927e-07
0.924642628205128,0.0333329902371653,9.35167364688356e-09,-2.45452063937779e-07
0.926241987179487,0.0333329902507322,7.66869045150882e-09,-2.51303272562169e-07
0.927841346153846,0.0333329902618538,6.28347712336415e-09,-2.57318667827838e-07
0.929440705128205,0.0333329902709605,5.14098970114626e-09,-2.63526398878392e-07
0.931040064102564,0.0333329902784041,4.19718087148639e-09,-2.6995405109833e-07
0.932639423076923,0.033332990284473,3.416612423028e-09,-2.76629220551106e-07
0.934238782051282,0.0333329902894046,2.77062901668187e-09,-2.83580031405078e-07
0.935838141025641,0.0333329902933947,2.23595125881625e-09,-2.90835619952586e-07
0.9374375,0.0333329902966059,1.79358447638745e-09,-2.98426604756867e-07
0.9374375,NaN,NaN,NaN
0.9375625,0.033332990296764,-1.9720211302219e-10,-2.99033743440379e-07
0.939161858974359,0.0333329903534817,1.25434024474453e-07,-3.06237538402841e-07
0.940761217948718,0.0333329908573438,5.51088092587862e-07,-3.12574745863024e-07
0.942360576923077,0.0333329922569122,1.24078717408658e-06,-3.18213890113106e-07
0.943959935897436,0.0333329949521059,2.16620784857762e-06,-3.23207464031621e-07
0.945559294871795,0.0333329992923102,3.29041638343454e-06,-3.27535746970711e-07
0.947158653846154,0.0333330055543046,4.55847931419667e-06,-3.31136142467207e-07
0.948758012820513,0.0333330139099811,5.89416313638408e-06,-3.33927716213676e-07
0.950357371794872,0.0333330243941378,7.20344441839935e-06,-3.35834176627258e-07
0.951956730769231,0.0333330368834534,8.38483553779051e-06,-3.36804791078917e-07
0.95355608974359,0.0333330510962157,9.34447008248968e-06,-3.36830611793407e-07
0.955155448717949,0.0333330666172866,1.00117513554592e-05,-3.35952966605546e-07
0.956754807692308,0.0333330829452156,1.03506354214103e-05,-3.34262471642782e-07
0.958354166666667,0.0333330995514141,1.03630749074634e-05,-3.3188922290376e-07
0.959953525641026,0.0333331159380425,1.00841658830053e-05,-3.28987147486109e-07
0.961552884615385,0.033333131683012,9.57147664481594e-06,-3.25716664463689e-07
0.963152243589744,0.0333331464658494,8.89245335917334e-06,-3.22229447968954e-07
0.964751602564103,0.0333331600742858,8.11337838663179e-06,-3.18657645230827e-07
0.966350961538462,0.0333331723958426,7.29183068523094e-06,-3.15108195297637e-07
0.96795032051282,0.0333331834004673,6.47297702275347e-06,-3.11661587085697e-07
0.96954967948718,0.0333331931198492,5.68895470647621e-06,-3.08373749417779e-07
0.971149038461538,0.0333332016274693,4.96021596977409e-06,-3.0527969267476e-07
0.972748397435897,0.0333332090216585,4.29779268232608e-06,-3.02397783208917e-07
0.974347756410256,0.0333332154124958,3.70574000521206e-06,-2.99733903714322e-07
0.975947115384615,0.0333332209124587,3.18333551915044e-06,-2.9728509213069e-07
0.977546474358974,0.0333332256302625,2.72685494035364e-06,-2.95042501948124e-07
0.979145833333333,0.0333332296671777,2.33089846527121e-06,-2.92993681485013e-07
0.980745192307692,0.033333233115141,1.98931968996752e-06,-2.91124250426274e-07
0.982344551282051,0.0333332360560869,1.69583745469745e-06,-2.89419081977559e-07
0.98394391025641,0.0333332385620597,1.44441188929477e-06,-2.87863100960351e-07
0.985543269230769,0.0333332406957851,1.22945443899694e-06,-2.86441794931317e-07
0.987142628205128,0.033333242511483,1.04592650987866e-06,-2.85141518637563e-07
0.988741987179487,0.0333332440557763,8.89366960398983e-07,-2.83949653906088e-07
0.990341346153846,0.0333332453686065,7.55876707109494e-07,-2.82854671415124e-07
0.991940705128205,0.0333332464841031,6.42079543038822e-07,-2.8184612857864e-07
0.993540064102564,0.0333332474313811,5.45071597916094e-07,-2.80914627634986e-07
0.995139423076923,0.0333332482352524,4.62367205984876e-07,-2.80051750570914e-07
0.996738782051282,0.0333332489168527,3.91845790554151e-07,-2.79249982420779e-07
0.998338141025641,0.0333332494941845,3.31702300373575e-07,-2.78502630297883e-07
0.9999375,0.0333332499825854,2.80402411221736e-07,-2.77803743038187e-07
0.9999375,NaN,NaN,NaN


==> pic/shape_FEM_2_n16_3.txt <==
pos,G,dGDP,dGCP
6.25e-05,0.00290718619155609,-0.0454991160188235,0.0451567590076834
0.00166185897435897,0.00284654180218391,-0.0317585010561442,0.0254646387667757
0.00326121794871795,0.0028024647416502,-0.024035043093332,0.014234214343572
0.00486057692307692,0.00276808309077948,-0.0193194140024435,0.00727219970539913
0.0064599358974359,0.00273978886490654,-0.0162720489844255,0.00269672112478445
0.00805929487179487,0.00271550500351239,-0.0142252686116254,-0.000436957731948857
0.00965865384615385,0.0026939486509286,-0.0128165001915553,-0.00264488009267554
0.0112580128205128,0.00267428222680941,-0.0118349936310794,-0.00422815836862127
0.0128573717948718,0.0026559339535588,-0.0111511192115286,-0.005372109117596
0.0144567307692308,0.0026384994003932,-0.0106810922215053,-0.00619595620682978
0.0160560897435897,0.00262168466275564,-0.0103682059076265,-0.00677938865925903
0.0176554487179487,0.00260527224946813,-0.0101722988156206,-0.00717752576019451
0.0192548076923077,0.00258909998404642,-0.0100635736489901,-0.00742973867569087
0.0208541666666667,0.00257304767659564,-0.0100188360718656,-0.00756505516902305
0.0224535256410256,0.00255702858613547,-0.010019145003448,-0.00760558130344584
0.0240528846153846,0.0025409838969986,-0.0100483264488908,-0.0075687267152191
0.0256522435897436,0.00252487909726287,-0.0100920430050077,-0.00746868074567883
0.0272516025641026,0.00250870152565208,-0.0101372406569486,-0.007317401810612
0.0288509615384615,0.0024924585761462,-0.0101718655951979,-0.00712527836313708
0.0304503205128205,0.00247617618691823,-0.0101847825203045,-0.00690155995054175
0.0320496794871795,0.00245989733199305,-0.0101658458082902,-0.00665462208293103
0.0336490384615385,0.00244368030377235,-0.0101060835034979,-0.00639210858415858
0.0352483974358974,0.00242759663642079,-0.00999795600881004,-0.00612098390625978
0.0368477564102564,0.00241172858203784,-0.00983564982489505,-0.00584752198968241
0.0384471153846154,0.00239616611684361,-0.0096153643943381,-0.00557725528918445
0.0400464743589744,0.0023810035226689,-0.00933554930007744,-0.00531490587826131
0.0416458333333333,0.00236633565593936,-0.00899705158872587,-0.00506431885169731
0.0432451923076923,0.00235225407570358,-0.00860314002498483,-0.00482841570372984
0.0448445512820513,0.0023388432465015,-0.00815938490347502,-0.00460918150775461
0.0464439102564103,0.00232617705386001,-0.00767338782697659,-0.00440769453857455
0.0480432692307692,0.00231431586497277,-0.00715437372293823,-0.00422420086282886
0.0496426282051282,0.00230330433339269,-0.00661267466993242,-0.00405823011860972
0.0512419871794872,0.00229317008753807,-0.00605914897841172,-0.0039087431203512
0.0528413461538461,0.002283923366013,-0.00550458699109516,-0.00377429791621821
0.0544407051282051,0.00227555757880517,-0.00495915584959961,-0.00365321908209301
0.0560400641025641,0.00226805069412409,-0.00443192901545164,-0.0035437555358244
0.0576394230769231,0.00226136728662207,-0.00393053401687087,-0.00344421472677987
0.0592387820512821,0.00225546104154479,-0.00346093612047627,-0.0033530650629435
0.060838141025641,0.00225027749426915,-0.00302735922783297,-0.00326900304946203
0.0624375,0.00224575679454741,-0.00263233087947544,-0.00319098600221099
0.0624375,NaN,NaN,NaN
0.0625625,0.00224542934121971,-0.00261081225310388,-0.00318510915098247
0.064161858974359,0.002241378247434,-0.00246386656579436,-0.00310582723862401
0.0657612179487179,0.00223752444742216,-0.00236152475875625,-0.00301792414367932
0.0673605769230769,0.00223380763924646,-0.00229072900291791,-0.00292060032519278
0.0689599358974359,0.00223018534120922,-0.00224197051371802,-0.00281338329534497
0.0705592948717949,0.00222662837382274,-0.00220795196976544,-0.00269601950414091
0.0721586538461538,0.0022231180327074,-0.00218276447253061,-0.00256842253124112
0.0737580128205128,0.00221964431289996,-0.00216137060930626,-0.00243065137497868
0.0753573717948718,0.00221620479604443,-0.00213927829609949,-0.00228290479250007
0.0769567307692308,0.00221280395251851,-0.00211233991895871,-0.00212552366826229
0.0785560897435897,0.00220945269114489,-0.00207663881908722,-0.0019589964414359
0.0801554487179487,0.00220616803627934,-0.0020284406583364,-0.00178396420702959
0.0817548076923077,0.00220297284036886,-0.00196419588097064,-0.00160122296755281
0.0833541666666667,0.00219989545801189,-0.00188058409675313,-0.00141172104429129
0.0849535256410256,0.00219696932032544,-0.00177459324355521,-0.00121655007817368
0.0865528846153846,0.00219423235940078,-0.00164362671178067,-0.00101692848617298
0.0881522435897436,0.00219172624406845,-0.00148563079432077,-0.000814176760948856
0.0897516025641026,0.00218949540155248,-0.00129923330853512,-0.000609684638631637
0.0913509615384615,0.00218758581566432,-0.00108388243777071,-0.000404870905407477
0.0929503205128205,0.00218604361107114,-0.000839973190465163,-0.00020113742598426
0.0945496794871795,0.00218491345428126,-0.000568947821017076,1.80218061304489e-07
0.0961490384615385,0.00218423682401589,-0.000273356525694315,0.000197862394009925
0.0977483974358974,0.00218405022465551,4.31339323263367e-05,0.000390851822285238
0.0993477564102564,0.00218438343408155,0.000375793105458036,0.000578292998339529
0.100947115384615,0.00218525788895902,0.000718946236124071,0.000759561157017385
0.102546474358974,0.00218668531405279,0.00106615940451919,0.000934277979225444
0.104145833333333,0.00218866669595298,0.00141048333735169,0.00110231230807578
0.105745192307692,0.00219119168509182,0.00174474245133416,0.00126376549608649
0.107344551282051,0.00219423848398771,0.00206185034030713,0.001418942482914
0.10894391025641,0.00219777424643679,0.00235512931507823,0.00156831110702259
0.110543269230769,0.0022017559752338,0.00261861037425608,0.00171245328765127
0.112142628205128,0.00220613186899451,0.00284729138558669,0.00185201241580221
0.113741987179487,0.00221084303591828,0.00303733514762599,0.00198764147300612
0.115341346153846,0.00221582546747918,0.0031861948501602,0.00211995604727188
0.116940705128205,0.00222101215056825,0.00329266143798159,0.00224949561331437
0.118540064102564,0.00222633519359326,0.00335683455094378,0.00237669533048151
0.120139423076923,0.00223172785001504,0.00338002514722697,0.00250186936335519
0.121738782051282,0.00223712633997482,0.00336460289137428,0.00262520552389576
0.123338141025641,0.00224247139432101,0.00331380447018228,0.00274677001770146
0.1249375,0.00224770947231763,0.00323152007736595,0.0028665203478949
0.1249375,NaN,NaN,NaN
0.1250625,0.00224811290629345,0.00322292288913489,0.00287580159028203
0.126661858974359,0.00225318055326756,0.00312057198077569,0.00299475071873508
0.128261217948718,0.00225811377617651,0.00305398958424748,0.00311416421937421
0.129860576923077,0.00226296616842367,0.00301889309552603,0.00323413553319804
0.131459935897436,0.00226778551215884,0.00301224276818267,0.00335475074994845
0.133059294871795,0.00227261552211671,0.00303194948266869,0.00347606827722982
0.134658653846154,0.00227749717754864,0.00307664825420375,0.00359810386964506
0.136258012820513,0.00228246973100969,0.00314551768336515,0.00372081942047641
0.137857371794872,0.00228757145445597,0.00323812974934726,0.00384411466906703
0.139456730769231,0.00229284016129063,0.00335431815823325,0.00396782150252846
0.14105608974359,0.00229831352675857,0.00349405662662253,0.00409170088827483
0.142655448717949,0.00230402921747617,0.00365734112518932,0.00421544270400411
0.144254807692308,0.0023100248332087,0.00384407242374591,0.00433866885557507
0.145854166666667,0.00231633765989608,0.00405393743830903,0.00446094009877021
0.147453525641026,0.00232300423221772,0.00428628998869459,0.00458176690883643
0.149052884615385,0.00233005970663481,0.00454003366477256,0.00470062457094363
0.150652243589744,0.00233753705179811,0.00481351152371569,0.00481697239814902
0.152251602564103,0.00234546607226465,0.0051044091740313,0.00493027663276409
0.153850961538462,0.00235387229317715,0.00540967925078374,0.00504003617657132
0.155450320512821,0.00236277574711964,0.00572549610895497,0.00514580986421618
0.157049679487179,0.00237218971856943,0.00604724950605767,0.00524724359535333
0.158649038461538,0.00238211951463109,0.00636958489705012,0.00534409533736117
0.160248397435897,0.00239256134120859,0.00668649560659349,0.00543625586572001
0.161847756410256,0.00240350136951262,0.00699146860978214,0.00552376317784452
0.163447115384615,0.00241491507708599,0.00727768116806584,0.00560680883048777
0.165046474358974,0.00242676693915453,0.00753824055787988,0.0056857350098547
0.166645833333333,0.00243901052969113,0.00776645418908253,0.00576102190673428
0.168245192307692,0.00245158906776956,0.00795611322356197,0.00583326585682117
0.169844551282051,0.00246443641532953,0.00810177003619533,0.00590314960982492
0.17144391025641,0.0024774785000874,0.00819898902993978,0.00597140688797065
0.173043269230769,0.00249063510535672,0.00824455168633633,0.00603878397173295
0.174642628205128,0.0025038219405024,0.00823660023832259,0.00610600132470233
0.176241987179487,0.00251695288478392,0.0081747095984332,0.00617371820308897
0.177841346153846,0.00252994228572611,0.00805988349669228,0.0062425028042436
0.179440705128205,0.00254270719196887,0.00789447736046366,0.00631280985759259
0.181040064102564,0.0025551694095287,0.00768205647712435,0.00638496675076633
0.182639423076923,0.00256725728806522,0.00742720272588607,0.00645916842934716
0.184238782051282,0.00257890716766234,0.00713528619005854,0.00653548052096428
0.185838141025641,0.00259006444387923,0.00681221909446347,0.00661384950079921
0.1874375,0.00260068423642533,0.00646420886079506,0.00669411828931545
0.1874375,NaN,NaN,NaN
0.1875625,0.00260149060448522,0.00643920862267208,0.00670046425671502
0.189161858974359,0.00261158916662046,0.00620283466955974,0.00678170814201535
0.190761217948718,0.00262137162937047,0.00604147167833578,0.00686258972768307
0.192360576923077,0.00263094731668342,0.00594246742834099,0.00694262093066661
0.193959935897436,0.00264040814812416,0.00589651513756941,0.00702142299978819
0.195559294871795,0.00264983316077238,0.00589667806550708,0.00709867723827196
0.197158653846154,0.00265929172497809,0.00593770985326416,0.00717409312654882
0.198758012820513,0.00266884583704625,0.00601556627562454,0.00724738766496554
0.200357371794872,0.00267855173831451,0.00612704244478033,0.00731827233743675
0.201956730769231,0.00268846102486192,0.00626949299616852,0.00738644561723028
0.20355608974359,0.00269862135689521,0.00644060762096328,0.00745158984594443
0.205155448717949,0.00270907684094948,0.00663822402743556,0.00751337185948147
0.206754807692308,0.0027198681350196,0.00686016707121868,0.00757144704264517
0.208354166666667,0.00273103231276331,0.00710410760084868,0.00762546663902085
0.209953525641026,0.00274260251564185,0.00736743822287847,0.00767508816492454
0.211552884615385,0.00275460741979432,0.00764716608694473,0.00771998869945237
0.213152243589744,0.00276707054652322,0.00793982510208015,0.00775988066531778
0.214751602564103,0.00278000945060698,0.00824141175334705,0.00779452949663853
0.216350961538462,0.00279343482832381,0.00854734982666526,0.00782377233495288
0.217950320512821,0.00280734959598664,0.00885248974778588,0.00784753663585086
0.219549679487179,0.00282174799865811,0.00915114776555184,0.00786585734529501
0.221149038461538,0.00283661481605681,0.00943718876362417,0.00787889116078405
0.222748397435897,0.00285192473690332,0.0097041540584155,0.00788692637046252
0.224347756410256,0.00286764197259679,0.00994543225157539,0.00789038689673066
0.225947115384615,0.00288372017497364,0.0101544673225874,0.0078898294764367
0.227546474358974,0.0029001027103442,0.0103249940887119,0.00788593337989122
0.229145833333333,0.00291672332316552,0.0104512874534284,0.0078794826706622
0.230745192307692,0.00293350719860226,0.0105284090760384,0.00787134167601104
0.232344551282051,0.00295037240574107,0.0105524337311251,0.00786242499349047
0.23394391025641,0.00296723167494214,0.0105206380347985,0.00785366391542954
0.235543269230769,0.00298399443668878,0.0104316365014663,0.00784597153097241
0.237142628205128,0.00300056902823421,0.0102854538844885,0.00784020890939864
0.238741987179487,0.00301686496074602,0.0100835280025236,0.00783715465711146
0.240341346153846,0.00303279513503123,0.00982864311759502,0.00783747979076659
0.241940705128205,0.00304827789869028,0.00952479967894745,0.00784172933225771
0.243540064102564,0.00306323885094572,0.00917703118431044,0.00785031138415828
0.245139423076923,0.00307761232166021,0.00879118249469268,0.00786349377345408
0.246738782051282,0.00309134247575354,0.00837366585739491,0.00788140773881912
0.248338141025641,0.00310438402060566,0.0079312110893396,0.0079040576465712
0.2499375,0.00311670251945679,0.00747062502955444,0.00793133539177562
0.2499375,NaN,NaN,NaN
0.2500625,0.00311763418956269,0.00743814195611117,0.00793365487765807
0.251661858974359,0.00312926928474462,0.00712802629958488,0.00796405205401703
0.253261217948718,0.0031404820410507,0.00690684546760282,0.00799495110848285
0.254860576923077,0.00315140097371023,0.00675827968902904,0.00802542574540555
0.256459935897436,0.00316213209368957,0.006670252200568,0.00805474015126264
0.258059294871795,0.00317276461418626,0.00663366143687972,0.0080822825837332
0.259658653846154,0.00318337497157762,0.00664151125560544,0.00810752223908085
0.261258012820513,0.00319402967473128,0.00668829725212201,0.00812998121891411
0.262857371794872,0.00320478731630249,0.00676956098099574,0.00814921670869176
0.264456730769231,0.0032156999665194,0.00688155615706179,0.00816481040909413
0.26605608974359,0.0032268140976949,0.00702099085776731,0.00817636341319738
0.267655448717949,0.00323817114107622,0.00718482249068145,0.00818349541341472
0.269254807692308,0.00324980774767076,0.00737009072640677,0.00818584752677557
0.270854166666667,0.00326175580593126,0.00757377940682489,0.00818308824320749
0.272453525641026,0.00327404225830858,0.00779270259864296,0.00817492208568709
0.274052884615385,0.00328668875352832,0.00802341302900743,0.00816110055830143
0.275652243589744,0.00329971117053559,0.00826213340757823,0.00814143487321963
0.277251602564103,0.00331311905222043,0.00850471273338638,0.00811580981224666
0.278850961538462,0.00332691499123225,0.00874661062382598,0.00808419791639105
0.28045032051282,0.00334109401534086,0.00898291294735463,0.00804667303471413
0.28204967948718,0.00335564302474933,0.00920838153566984,0.00800342213230072
0.283649038461538,0.00337054033727868,0.00941753946667521,0.00795475418885299
0.285248397435897,0.00338575539820292,0.00960479138346324,0.00790110504436427
0.286847756410256,0.0034012487086173,0.0097645756801511,0.00784303718936362
0.288447115384615,0.00341697201878563,0.00989154238757827,0.00778123376412435
0.290046474358974,0.00343286882061373,0.00998074757940038,0.00771648641601538
0.291645833333333,0.00344887515654773,0.0100278525106812,0.00764967713886249
0.293245192307692,0.00346492074178367,0.0100293139262635,0.00758175473599821
0.294844551282051,0.00348093037434533,0.00998255140073887,0.00751370704952228
0.29644391025641,0.00349682558545682,0.00988607842207816,0.00744653051765788
0.298043269230769,0.00351252646304196,0.00973958623606663,0.00738119890213018
0.299642628205128,0.00352795356632281,0.00954397303653109,0.00731863312763619
0.301241987179487,0.00354302984109634,0.00930131552303664,0.00725967408036161
0.302841346153846,0.0035576824443143,0.00901478461854204,0.00720505993502301
0.304440705128205,0.00357184439314406,0.00868851165956657,0.00715540915883748
0.306040064102564,0.00358545596690613,0.00832741510545222,0.00711120983338167
0.307639423076923,0.00359846580856696,0.00793700036246915,0.00707281540672369
0.309238782051282,0.00361083169372749,0.00752314647607454,0.00704044650057581
0.310838141025641,0.00362252095703416,0.00709189321126632,0.00701419800005953
0.3124375,0.00363351058655358,0.0066492406009322,0.00699405037807962
0.3124375,NaN,NaN,NaN
0.3125625,0.00363433965030587,0.00661724042643166,0.00699272780006397
0.314161858974359,0.00364465260426233,0.00629431182488497,0.00697729985925633
0.315761217948718,0.00365451676142362,0.00605295262804552,0.00696361875883512
0.317360576923077,0.00366404925845187,0.00587731479846307,0.00695052154515633
0.318959935897436,0.00367334535132199,0.00575563798087328,0.00693708070112198
0.320559294871795,0.00368248391068743,0.00567902667745315,0.00692253068382831
0.322158653846154,0.00369153129657881,0.00564061712834044,0.00690621941860366
0.323758012820513,0.00370054411529857,0.00563499469143277,0.00688757612142274
0.325357371794872,0.00370957118494694,0.00565777562450522,0.00686609020000225
0.326956730769231,0.00371865492574482,0.00570529883546527,0.00684129797772771
0.32855608974359,0.00372783232102181,0.00577439260560584,0.00681277518594059
0.330155448717949,0.00373713554932436,0.00586219358666596,0.00678013390123034
0.331754807692308,0.00374659235864996,0.00596600340002351,0.00674302304489842
0.333354166666667,0.00375622623495233,0.00608317358632417,0.00670113181426079
0.334953525641026,0.00376605640546487,0.00621101343658065,0.00665419554016285
0.336552884615385,0.00377609771092525,0.00634671794437949,0.00660200349929083
0.338152243589744,0.00378636037801605,0.0064873150675368,0.00654440817920406
0.339751602564103,0.00379684972318893,0.00662963283424864,0.00648133541923992
0.341350961538462,0.0038075658206112,0.00677028763390001,0.0064127947515419
0.34295032051282,0.00381850316940317,0.00690569530160606,0.00633888916473655
0.34454967948718,0.00382965039775852,0.00703210632406156,0.00625982343135958
0.346149038461538,0.00384099004306817,0.00714566566052333,0.00617591010277257
0.347748397435897,0.00385249844694339,0.00724249632584489,0.00608757230398926
0.349347756410256,0.00386414580131059,0.0073188041243093,0.00599534257218017
0.350947115384615,0.0038758963759933,0.00737099892888385,0.0058998571840431
0.352546474358974,0.0038877089492253,0.00739582591400407,0.00580184570368435
0.354145833333333,0.00389953745058334,0.00739049845922657,0.00570211583486176
0.355745192307692,0.00391133181160285,0.00735282333835112,0.0056015340467192
0.357344551282051,0.00392303900399044,0.00728130853909684,0.00550100281793076
0.35894391025641,0.00393460423033801,0.00717524476896049,0.00540143566419966
0.360543269230769,0.00394597221917216,0.00703475340312873,0.00530373133600442
0.362142628205128,0.00395708856652598,0.00686079617758032,0.00520874866656178
0.363741987179487,0.0039679010611464,0.0066551450445354,0.00511728350076923
0.365341346153846,0.00397836093056503,0.00642031391384406,0.00503004895093753
0.366940705128205,0.00398842395054413,0.00615945709771095,0.00494765992972674
0.368540064102564,0.00399805137022495,0.00587624179087803,0.00487062254415432
0.370139423076923,0.00400721061848947,0.00557470358570696,0.00479932854302614
0.371738782051282,0.00401587577212367,0.00525909470885817,0.00473405463892381
0.373338141025641,0.00402402778176085,0.0049337343855798,0.0046749662124618
0.3749375,0.00403165446583601,0.00460286962786405,0.00462212467608558
0.3749375,NaN,NaN,NaN
0.3750625,0.00403222821772194,0.00457743958470626,0.0046182562044322
0.376661858974359,0.00403931464527032,0.00429527943988779,0.00457084405452637
0.378261217948718,0.00404599918519604,0.00407250446883487,0.00452627774511149
0.379860576923077,0.00405236649489253,0.00389683239696115,0.00448337845192385
0.381459935897436,0.00405848425670084,0.00375913042758154,0.00444120887042538
0.383059294871795,0.00406440742212889,0.00365248548061042,0.00439900280388153
0.384658653846154,0.00407018122612485,0.00357157350339147,0.00435611774699538
0.386258012820513,0.00407584335763317,0.00351222137054667,0.00431200263533913
0.387857371794872,0.0040814255376297,0.00347109542375765,0.00426617592195394
0.389456730769231,0.00408695467127261,0.00344547483824879,0.0042182109281287
0.39105608974359,0.00409245368668253,0.00343308278143005,0.00416772650577766
0.392655448717949,0.0040979421376212,0.00343195763292673,0.0041143817245955
0.394254807692308,0.00410343662413679,0.00344035256460914,0.00405787371654226
0.395854166666667,0.00410895106996007,0.00345665581071447,0.0039979380645052
0.397453525641026,0.00411449688552659,0.00347932674400567,0.00393435126526297
0.399052884615385,0.00412008303936201,0.00350684485877632,0.00386693486241348
0.400652243589744,0.00412571605714521,0.00353767020282119,0.00379556085483897
0.402251602564103,0.00413139996630858,0.0035702148379828,0.00372015795727682
0.403850961538462,0.00413713620396521,0.00360282560738845,0.00364071823652282
0.40545032051282,0.00414292350674253,0.00363377886633921,0.00355730358471984
0.40704967948718,0.00414875780224111,0.00366128789013229,0.00347005143600614
0.408649038461538,0.00415463212280545,0.00368352340143972,0.00337917910100659
0.410248397435897,0.00416053656257308,0.00369864707474055,0.00328498610094255
0.411847756410256,0.00416645829788823,0.00370485702042674,0.00318785394230175
0.413447115384615,0.00417238168875734,0.00370044321266778,0.00308824289137336
0.415046474358974,0.00417828847489017,0.00368384973073186,0.00298668548509209
0.416645833333333,0.0041841580740457,0.00365373969217271,0.0028837767408421
0.418245192307692,0.00418996798318779,0.00360905803712049,0.00278016128422601
0.419844551282051,0.00419569427491195,0.0035490870261818,0.00267651787392099
0.42144391025641,0.00420131217349531,0.00347348954142663,0.00257354203640494
0.423043269230769,0.00420679668761882,0.00338233605797179,0.00247192770125146
0.424642628205128,0.00421212327115978,0.00327611242404873,0.00237234882658673
0.426241987179487,0.00421726848013648,0.00315570721008666,0.00227544201110729
0.427841346153846,0.00422221059332096,0.00302237916272974,0.00218179100333832
0.429440705128205,0.00422693016627772,0.00287770700339814,0.00209191385271441
0.431040064102564,0.004231410493356,0.00272352523317549,0.00200625322301278
0.432639423076923,0.00423563795887114,0.00256185058651127,0.00192517013519127
0.434238782051282,0.00423960226656903,0.0023948042290455,0.00184894115353699
0.435838141025641,0.00424329654462232,0.00222453471451942,0.00177775880260346
0.4374375,0.00424671733104447,0.00205314616994951,0.0017117348222626
0.4374375,NaN,NaN,NaN
0.4375625,0.00424697307717903,0.00203783266171818,0.00170679318857998
0.439161858974359,0.00425006637057947,0.00183609819074634,0.00164590134379654
0.440761217948718,0.00425286238118174,0.00166472871609843,0.00158850732714679
0.442360576923077,0.004255403790167,0.00151671824601024,0.00153362692064649
0.443959935897436,0.00425772358196431,0.00138684499162459,0.00148048522276183
0.445559294871795,0.00425984746719859,0.00127116651655013,0.00142845876698835
0.447158653846154,0.0042617956385638,0.00116667838143048,0.0013770355896579
0.448758012820513,0.00426358407150729,0.00107107883979351,0.00132578722850258
0.450357371794872,0.004265225508402,0.000982603614207286,0.00127434887022849
0.451956730769231,0.00426673021848948,0.000899907640714325,0.00122240522332487
0.45355608974359,0.00426810659572332,0.000821978563500441,0.00116968053760495
0.455155448717949,0.00426936163657138,0.00074807172888181,0.00111593172882258
0.456754807692308,0.00427050132618838,0.00067765963875266,0.00106094391190758
0.458354166666667,0.00427153095193593,0.000610390968754697,0.00100452786797675
0.459953525641026,0.00427245535666003,0.00054605575122148,0.000946519108651006
0.461552884615385,0.00427327913961782,0.000484554420666551,0.000886778280796881
0.463152243589744,0.00427400680997095,0.000425869273068311,0.000825192691046543
0.464751602564103,0.00427464289601951,0.000370037586853792,0.000761678733050186
0.466350961538462,0.00427519201262811,0.000317126235679047,0.000696184980068721
0.46795032051282,0.00427565888941996,0.000267208101507247,0.000628695669614248
0.46954967948718,0.00427604836311577,0.000220340960353375,0.000559234264457759
0.471149038461538,0.00427636533867157,0.000176549740026403,0.000487866735435422
0.472748397435897,0.00427661472538325,0.000135813115402813,0.000414704186594755
0.474347756410256,0.0042768013556057,9.80552971576394e-05,0.000339904442325241
0.475947115384615,0.00427692989490017,6.31435873511755e-05,0.000263672247227806
0.477546474358974,0.00427700475301344,3.08918467965362e-05,0.000186257796984565
0.479145833333333,0.00427703000491564,1.06949709011718e-06,0.000107953421796643
0.480745192307692,0.00427700933008294,-2.65848623934872e-05,2.9088376690106e-05
0.482344551282051,0.00427694597634359,-5.23466221776228e-05,-4.99781567092441e-05
0.48394391025641,0.00427684275207213,-7.64868532112415e-05,-0.000128865600479355
0.485543269230769,0.00427670204759781,-9.92543965875266e-05,-0.000207181650705439
0.487142628205128,0.00427652588373208,-0.000120860139695569,-0.000284532592975145
0.488741987179487,0.00427631598267998,-0.00014146496093621,-0.000360533711068308
0.490341346153846,0.00427607385458974,-0.000161172351326469,-0.000434819231686181
0.491940705128205,0.00427580089183112,-0.000180026152443593,-0.000507051294213743
0.493540064102564,0.0042754984628564,-0.000198013271269214,-0.000576927524432343
0.495139423076923,0.00427516799814257,-0.000215070723661454,-0.000644186912016306
0.496738782051282,0.00427481106207224,-0.000231095980635006,-0.000708613827950759
0.498338141025641,0.00427442940644418,-0.000245959379149857,-0.000770040153891094
0.4999375,0.00427402500334144,-0.000259517316036202,-0.000828345617281991
0.4999375,NaN,NaN,NaN
0.5000625,0.0042739923915257,-0.000264021949434428,-0.000832767743995404
0.501661858974359,0.00427348942328529,-0.00036431129819937,-0.000887178027420589
0.503261217948718,0.00427282857842473,-0.000461740885659935,-0.000938070882950755
0.504860576923077,0.00427201313973481,-0.000557853644634,-0.000986067948304169
0.506459935897436,0.00427104423966282,-0.000653810486751591,-0.00103164650713272
0.508059294871795,0.00426992140812107,-0.000750464615764607,-0.00107517717339743
0.509658653846154,0.00426864302165058,-0.000848411932548825,-0.00111695089892793
0.511258012820513,0.00426720668625484,-0.000948024574876572,-0.0011571988067399
0.512857371794872,0.00426560957653134,-0.00104947276541351,-0.00119610710972119
0.514456730769231,0.0042638487465661,-0.00115273883401909,-0.00123382859379711
0.51605608974359,0.00426192142262603,-0.0012576263987858,-0.00127049164084852
0.517655448717949,0.00425982528341145,-0.00136376710244867,-0.00130620743241094
0.519254807692308,0.00425755873013817,-0.00147062690028395,-0.00134107574775446
0.520854166666667,0.00425512114577089,-0.00157751360018023,-0.00137518961223133
0.522453525641026,0.00425251314021507,-0.00168358710225383,-0.00140863894191447
0.524052884615385,0.00424973677616224,-0.00178787352651859,-0.00144151325589448
0.525652243589744,0.00424679576861579,-0.00188928411845209,-0.00147390348107446
0.527251602564103,0.00424369564997899,-0.00198663946300172,-0.00150590285199977
0.528850961538462,0.00424044389207001,-0.00207869911137583,-0.0015376069077505
0.53045032051282,0.00423704997664385,-0.00216419624145119,-0.00156911260699883
0.53204967948718,0.00423352540701539,-0.00224187645765658,-0.00160051661800987
0.533649038461538,0.0042298836552187,-0.00231053933047877,-0.00163191288828251
0.535248397435897,0.00422614004174246,-0.00236908083093367,-0.00166338965267399
0.536847756410256,0.00422231154811467,-0.00241653448741874,-0.00169502609176574
0.538447115384615,0.0042184165662359,-0.00245210893284726,-0.00172688889568225
0.540046474358974,0.00421447459208371,-0.00247521955633355,-0.00175902901460981
0.541645833333333,0.00421050587488127,-0.00248551224077695,-0.00179147887953197
0.543245192307692,0.00420653103569804,-0.00248287764207681,-0.00182425035167568
0.544844551282051,0.00420257067142749,-0.00246745510495984,-0.00185733360708751
0.54644391025641,0.004198644960952,-0.00243962604762913,-0.00189069708792206
0.548043269230769,0.00419477328996756,-0.00239999740089538,-0.00192428856232306
0.549642628205128,0.00419097390944198,-0.00234937637318164,-0.00195803724055314
0.551241987179487,0.00418726364018753,-0.00228873835786063,-0.0019918568073692
0.552841346153846,0.00418365763281357,-0.00221919015275225,-0.00202564915959223
0.554440705128205,0.00418016918871525,-0.00214193080055699,-0.00205930859075762
0.556040064102564,0.00417680964408921,-0.00205821229003378,-0.00209272614536527
0.557639423076923,0.00417358831556254,-0.00196930211233666,-0.00212579387332064
0.559238782051282,0.00417051250311487,-0.00187644929363293,-0.00215840874689717
0.560838141025641,0.00416758754373194,-0.00178085507997078,-0.00219047605166137
0.5624375,0.0041648169077188,-0.00168364898781626,-0.00222191212175435
0.5624375,NaN,NaN,NaN
0.5625625,0.00416460682213281,-0.00167942993504393,-0.00222433850038828
0.564161858974359,0.00416192389630371,-0.00167844436114302,-0.00225380345706757
0.565761217948718,0.00415922964500173,-0.00169307534139661,-0.00228044777055054
0.567360576923077,0.0041565013281177,-0.00172066709077376,-0.00230443869576794
0.568959935897436,0.00415371986393549,-0.00175925088648869,-0.00232588557917783
0.570559294871795,0.00415086893867461,-0.00180730149731278,-0.00234485291796412
0.572158653846154,0.00414793443556076,-0.00186357459198592,-0.0023613709612126
0.573758012820513,0.00414490408059364,-0.00192699452550391,-0.00237544456754385
0.575357371794872,0.0041417672400244,-0.00199657457388045,-0.00238706085385871
0.576956730769231,0.00413851482691423,-0.00207135893614797,-0.00239619601999071
0.57855608974359,0.00413513928750925,-0.00215038011284309,-0.00240282161260997
0.580155448717949,0.00413163464612805,-0.00223262788801905,-0.00240691039255331
0.581754807692308,0.00412799659188446,-0.00231702777538654,-0.00240844188705052
0.583354166666667,0.00412422259310665,-0.00240242781459777,-0.00240740763799352
0.584953525641026,0.00412031202655084,-0.002487593228532,-0.00240381609735958
0.586552884615385,0.00411626630898614,-0.00257120879174119,-0.0023976970708503
0.588152243589744,0.00411208901884572,-0.0026518888786262,-0.00238910557190477
0.589751602564103,0.00410778599571833,-0.00272819509662345,-0.00237812492266641
0.591350961538462,0.00410336540575903,-0.00279866119406446,-0.00236486892885583
0.59295032051282,0.0040988377618517,-0.00286182459423634,-0.00234948296426723
0.59454967948718,0.00409421588872224,-0.00291626348318778,-0.00233214382929545
0.596149038461538,0.00408951482528658,-0.00296063791554786,-0.00231305829644321
0.597748397435897,0.00408475165933627,-0.0029937329561925,-0.00229246032194648
0.599347756410256,0.00407994529314346,-0.00301450150798976,-0.00227060698184556
0.600947115384615,0.00407511614253026,-0.00302210424823231,-0.00224777327609023
0.602546474358974,0.00407028577612567,-0.0030159440602632,-0.00222424602693509
0.604145833333333,0.00406547650559495,-0.00299569253497424,-0.00220031716859344
0.605745192307692,0.00406071094119942,-0.00296130653557585,-0.00217627677512374
0.607344551282051,0.00405601152977887,-0.00291303344396446,-0.00215240619607111
0.60894391025641,0.00405140009385351,-0.00285140448401129,-0.00212897166091104
0.610543269230769,0.00404689739083178,-0.00277721636849664,-0.00210621867417087
0.612142628205128,0.00404252271023929,-0.00269150235190519,-0.00208436745750288
0.613741987179487,0.00403829352455135,-0.00259549450147331,-0.00206360961052351
0.615341346153846,0.00403422520584252,-0.00249057954879249,-0.0020441060685812
0.616940705128205,0.00403033081640304,-0.00237825100424456,-0.00202598634300716
0.618540064102564,0.00402662097708848,-0.00226006028820946,-0.0020093489471063
0.620139423076923,0.00402310381286874,-0.00213756946965335,-0.00199426284624045
0.621738782051282,0.00401978497116139,-0.00201230784443897,-0.00198076972697586
0.623338141025641,0.0040166677053467,-0.00188573409064958,-0.00196888685945538
0.6249375,0.00401375301353107,-0.0017592051722241,-0.0019586103272023
0.6249375,NaN,NaN,NaN
0.6250625,0.00401353368900782,-0.00175062839260209,-0.0019578722393802
0.626661858974359,0.00401080177023972,-0.00166934380668536,-0.00194779153566616
0.628261217948718,0.00400818353862738,-0.00160760384541357,-0.00193626630137645
0.629860576923077,0.00400565146373703,-0.00156097287186043,-0.00192302388409788
0.631459935897436,0.00400318414791744,-0.00152614459617635,-0.00190782464471669
0.633059294871795,0.00400076482553939,-0.00150058527610531,-0.00189045063852505
0.634658653846154,0.00399838032879052,-0.00148229760995347,-0.0018706992923709
0.636258012820513,0.00399602036558866,-0.00146966092136735,-0.00184838029812328
0.637857371794872,0.00399367701065252,-0.00146132100149872,-0.00182331467852512
0.639456730769231,0.00399134434444144,-0.00145611322674788,-0.00179533538948219
0.64105608974359,0.00398901819559661,-0.00145300866051722,-0.00176428905072615
0.642655448717949,0.00398669595577202,-0.00145107655503295,-0.00173003852198688
0.644254807692308,0.00398437644429058,-0.00144945896947405,-0.00169246610643403
0.645854166666667,0.0039820598056703,-0.00144735466268597,-0.00165147719119258
0.647453525641026,0.00397974742683154,-0.0014440103200235,-0.00160700414072657
0.649052884615385,0.0039774418634236,-0.00143871772261233,-0.00155901025242523
0.650652243589744,0.00397514676665984,-0.00143081577898749,-0.00150749357185489
0.652251602564103,0.00397286680364,-0.00141969648818837,-0.00145249035356934
0.653850961538462,0.00397060756558532,-0.00140481394206465,-0.00139407794700161
0.65545032051282,0.00396837545985697,-0.00138569544325855,-0.00133237688999358
0.65704967948718,0.00396617758315545,-0.00136195374898505,-0.00126755200829278
0.658649038461538,0.0039640215749397,-0.00133329938143626,-0.00119981235001588
0.660248397435897,0.0039619154518375,-0.0012995519031004,-0.00112940983024888
0.661847756410256,0.00395986742558101,-0.00126064906546819,-0.00105663652140332
0.663447115384615,0.00395788570869249,-0.00121665282221956,-0.000981820596495897
0.665046474358974,0.00395597831363649,-0.00116775136367295,-0.000905321010178285
0.666645833333333,0.00395415285231632,-0.00111425657716435,-0.000827521079760116
0.668245192307692,0.00395241634349944,-0.00105659665459396,-0.000748821198627495
0.669844551282051,0.00395077503591706,-0.000995303928247631,-0.000669630970587427
0.67144391025641,0.00394923425435896,-0.00093099838478698,-0.000590361090174055
0.673043269230769,0.00394779827508544,-0.000864367646386164,-0.000511415307226064
0.674642628205128,0.00394647023538916,-0.000796144480370979,-0.000433182803002878
0.676241987179487,0.0039452520802857,-0.000727083074856051,-0.000356031271313088
0.677841346153846,0.00394414454726772,-0.000657935380389853,-0.000280300945538844
0.679440705128205,0.00394314718800583,-0.000589428763781657,-0.000206299746764469
0.681040064102564,0.00394225842400032,-0.000522246061968193,-0.000134299656083151
0.682639423076923,0.00394147563163054,-0.000457008884863104,-6.45343421982521e-05
0.684238782051282,0.00394079525091698,-0.000394264728134602,2.80199050607319e-06
0.685838141025641,0.00394021291165608,-0.000334478153719388,6.75546237153737e-05
0.6874375,0.00393972357040939,-0.000278026008998693,0.000129607349253092
0.6874375,NaN,NaN,NaN
0.6875625,0.0039396891746265,-0.000270858737235928,0.000134342107253068
0.689161858974359,0.00393935639273583,-0.000146617165836037,0.000194431003747561
0.690761217948718,0.00393921694760214,-2.84894240756974e-05,0.000254109580846807
0.692360576923077,0.0039392636860467,8.66548860498428e-05,0.000313951459825973
0.693959935897436,0.00393949380853485,0.000201173882020382,0.000374423270749187
0.695559294871795,0.00393990781815771,0.000316867484766651,0.000435914235470351
0.697158653846154,0.00394050874492567,0.000435113574423562,0.000498756129569746
0.698758012820513,0.00394130154509278,0.000556954289239096,0.000563236923783224
0.700357371794872,0.00394229261053725,0.000683149575953084,0.000629610160425171
0.701956730769231,0.00394348934510667,0.000814208819602638,0.000698101379265326
0.70355608974359,0.00394489977896564,0.00095040771475019,0.000768912453611934
0.705155448717949,0.00394653220155832,0.00109179537941708,0.000842224412277926
0.706754807692308,0.00394839480068973,0.00123819543957641,0.000918199139599421
0.708354166666667,0.00395049530054216,0.00138920406668067,0.000996980224865347
0.709953525641026,0.00395284059583305,0.00154418751341693,0.0010786931514483
0.711552884615385,0.00395543638315933,0.00170228142021867,0.00116344496091193
0.713152243589744,0.00395828679403784,0.00186239395674798,0.00125132349033489
0.714751602564103,0.00396139403728373,0.00202321464458651,0.00134239625738947
0.716350961538462,0.00396475806110756,0.00218323042446521,0.00143670905482612
0.71795032051282,0.00396837624751807,0.00234075014511994,0.00153428431262814
0.71954967948718,0.00397224315311003,0.00249393814113703,0.00163511929139714
0.721149038461538,0.0039763503108937,0.00264085693477715,0.00173918418360803
0.722748397435897,0.00398068610730372,0.00277951836588838,0.00184642021875641
0.724347756410256,0.0039852357467907,0.00290794167248766,0.00195673789170552
0.725947115384615,0.00398998131341711,0.0030242162810449,0.0020700154572538
0.727546474358974,0.00399490193474575,0.0031265664024565,0.00218609785366629
0.729145833333333,0.0039999740482528,0.00321341405276939,0.00230479622872684
0.730745192307692,0.00400517176487879,0.00328343690225189,0.00242588823906163
0.732344551282051,0.00401046731861323,0.00333561745363996,0.00254911927346171
0.73394391025641,0.00401583158570885,0.00336928047599562,0.00267420471209353
0.735543269230769,0.00402123465275163,0.00338411634840066,0.0028008332768856
0.737142628205128,0.00402664640980527,0.00338018893030559,0.00292867145798853
0.738741987179487,0.00403203714350346,0.00335792767244236,0.00305736892356605
0.740341346153846,0.00403737810540175,0.0033181047949988,0.00318656474358532
0.741940705128205,0.00404264203305194,0.00326179936892109,0.00331589419149406
0.743540064102564,0.00404780360487225,0.00319035093971326,0.00344499583854153
0.745139423076923,0.00405283981457086,0.00310530586031669,0.00357351862965836
0.746738782051282,0.0040577302561609,0.00300835971930535,0.00370112862985555
0.748338141025641,0.0040624573159957,0.00290129917148806,0.00382751515530022
0.7499375,0.00406700627330416,0.00278594614301142,0.0039523960498116
0.7499375,NaN,NaN,NaN
0.7500625,0.00406735421456344,0.00278558937634409,0.00396208430272762
0.751661858974359,0.00407190484660395,0.00290937290345697,0.00408453137770864
0.753261217948718,0.00407667404255776,0.00305862362903645,0.00420466594561579
0.754860576923077,0.00408170135179094,0.00323195605645559,0.00432309905732002
0.756459935897436,0.00408702448546175,0.00342841874802027,0.00444030001457821
0.758059294871795,0.00409267984607359,0.00364729913146218,0.00455663140627872
0.759658653846154,0.00409870278879411,0.00388797904657983,0.00467237505833345
0.761258012820513,0.004105127678545,0.00414982133719706,0.00478775197821645
0.762857371794872,0.00411198778246688,0.00443207595465518,0.00490293832951164
0.764456730769231,0.00411931502316706,0.00473379896323835,0.00501807880053626
0.76605608974359,0.00412713961027449,0.00505378097997033,0.00513329828172474
0.767655448717949,0.00413548956408374,0.00539048371120304,0.00524871244967844
0.769254807692308,0.00414439014421665,0.00574198477691291,0.00536443761834165
0.770854166666667,0.00415386319748929,0.00610593215282513,0.00548060002794714
0.772453525641026,0.0041639264420119,0.00647951040727514,0.00559734458214526
0.774052884615385,0.00417459270853237,0.00685942149097216,0.00571484290434593
0.775652243589744,0.00418586916472412,0.00724188313779143,0.00583330046382608
0.777251602564103,0.00419775655304029,0.00762264791453114,0.00595296242377684
0.778850961538462,0.00421024847735773,0.0079970455721268,0.00607411779413825
0.78045032051282,0.00422333077730332,0.00836005056525494,0.00619710144099632
0.78204967948718,0.00423698103123975,0.0087063754133352,0.0063222935211148
0.783649038461538,0.00425116822875503,0.00903058900704092,0.00645011598269673
0.785248397435897,0.00426585265061205,0.00932725710683151,0.00658102590542775
0.786847756410256,0.00428098598811698,0.00959110027722618,0.00671550564152816
0.788447115384615,0.00429651172467427,0.00981716254790159,0.00685404995417575
0.790046474358974,0.00431236579017692,0.0100009824204187,0.00699715061089635
0.791645833333333,0.0043284774844669,0.0101387566844823,0.00714527915045254
0.793245192307692,0.00434477065039871,0.0102274870778173,0.00729886877070772
0.794844551282051,0.0043611650613264,0.0102651002594342,0.00745829644976545
0.79644391025641,0.00437757797354743,0.0102505329081376,0.00762386648597337
0.798043269230769,0.00439392578277669,0.0101837759295136,0.00779579660661493
0.799642628205128,0.00441012571627836,0.0100658745614698,0.00797420764651025
0.801241987179487,0.004426097489648,0.00989888432273083,0.00815911754795318
0.802841346153846,0.00444176485969749,0.00968578590957054,0.00835044010840077
0.804440705128205,0.00445705701218874,0.00943036497133165,0.00854798853858372
0.806040064102564,0.00447190973450314,0.00913706489360028,0.00875148353251424
0.807639423076923,0.00448626633755194,0.00881082209052488,0.00896056523176834
0.809238782051282,0.00450007830692108,0.00845689377216265,0.00917480822134669
0.810838141025641,0.00451330567896648,0.00808068774477328,0.00939373854345134
0.8124375,0.00452591715203333,0.00768760265819188,0.00961685166515907
0.8124375,NaN,NaN,NaN
0.8125625,0.00452687669587108,0.00767387623084889,0.00963444478856812
0.814161858974359,0.00453921364189903,0.00776749112213892,0.00985761248551976
0.815761217948718,0.0045517644553565,0.00793953730610155,0.0100772866600138
0.817360576923077,0.0045646469275498,0.00818096637765903,0.0102936952131061
0.818959935897436,0.00457796654896206,0.00848526781495949,0.0105069447298145
0.820559294871795,0.00459181981810925,0.00884758668791371,0.0107170391345594
0.822158653846154,0.00460629636928133,0.00926410774913904,0.0109238981793293
0.823758012820513,0.00462148025863556,0.00973160620710892,0.011127375865575
0.825357371794872,0.00463745062329431,0.0102471052155033,0.0113272792245658
0.826956730769231,0.00465428185255148,0.0108076036036088,0.0115233879542316
0.82855608974359,0.00467204336441094,0.0114098518373696,0.0117154753595369
0.830155448717949,0.00469079905343506,0.0120501635079827,0.0119033309208046
0.831754807692308,0.00471060646089206,0.0127242559175295,0.0120867846405776
0.833354166666667,0.00473151571162864,0.0134271177440682,0.0122657331021617
0.834953525641026,0.00475356826155641,0.0141529049600374,0.012440166916284
0.836552884615385,0.00477679550345755,0.0148948684684625,0.0126101989429323
0.838152243589744,0.00480121728566877,0.0156453184379524,0.0127760923655756
0.839751602564103,0.00482684040687494,0.0163956310683779,0.0129382873844085
0.841350961538462,0.00485365715946902,0.0171363034490926,0.0130974250122811
0.84295032051282,0.00488164400234273,0.0178570612069395,0.0132543662375082
0.84454967948718,0.00491076045008571,0.0185470217331339,0.0134102047028853
0.846149038461538,0.00494094826788318,0.0191949129431687,0.0135662710814382
0.847748397435897,0.00497213105850972,0.0197893438803447,0.0137241275419996
0.849347756410256,0.00500421431860444,0.0203191192650989,0.0138855511127501
0.850947115384615,0.0050370860252586,0.0207735856932155,0.0140525053675104
0.852546474358974,0.00507061779092163,0.0211429930801869,0.0142271006487169
0.854145833333333,0.00510466659563573,0.0214188516806669,0.0144115439429483
0.855745192307692,0.00513907707241369,0.0215942631108504,0.0146080804522289
0.857344551282051,0.0051736842867259,0.0216642036933333,0.0148189297511427
0.85894391025641,0.00520831691764664,0.0216257403625906,0.0150462200760331
0.860543269230769,0.00524280071948703,0.0214781632919682,0.0152919246619229
0.862142628205128,0.00527696212171055,0.0212230250259578,0.015557804060267
0.863741987179487,0.00531063181389115,0.0208640826654666,0.0158453580159097
0.865341346153846,0.00534364816268386,0.0204071468214034,0.0161557897849739
0.866940705128205,0.00537586031923776,0.0198598478205952,0.0164899848143585
0.868540064102564,0.00540713089694622,0.0192313352768059,0.0168485045906038
0.870139423076923,0.0054373381285904,0.018531931062791,0.01723159533017
0.871738782051282,0.00546637744577881,0.017772757624031,0.0176392101495409
0.873338141025641,0.00549416245882346,0.0169653634289661,0.0180710425241346
0.8749375,0.00552062534869423,0.0161213653799581,0.0185265682861424
0.8749375,NaN,NaN,NaN
0.8750625,0.00552263736684541,0.0160876636328189,0.0185631308144813
0.876661858974359,0.0055484194235136,0.0161838670436447,0.0190301679724767
0.878261217948718,0.00557449716684862,0.0164532623008288,0.0194943848047758
0.879860576923077,0.00560112975373985,0.016874762090381,0.0199544279417871
0.881459935897436,0.00562854776484853,0.0174333105567718,0.0204088793668914
0.883059294871795,0.00565696111839827,0.0181178462630977,0.0208562067361874
0.884658653846154,0.00568656426078809,0.0189198844141646,0.0212947415468906
0.886258012820513,0.00571753942235937,0.0198324854936729,0.0217226766286119
0.887857371794872,0.00575005843462718,0.0208494696666202,0.0221380789074761
0.889456730769231,0.00578428342757307,0.0219647908021819,0.0225389158469837
0.89105608974359,0.00582036661673827,0.0231720175640944,0.0229230952986662
0.892655448717949,0.00585844932434057,0.0244638907137681,0.0232885191405067
0.894254807692308,0.00589866034180181,0.0258319405419951,0.023633151254046
0.895854166666667,0.00594111372425994,0.0272661589473825,0.0239551001887208
0.897453525641026,0.00598590610550795,0.0287547286123064,0.0242527163255746
0.899052884615385,0.00603311363075195,0.0302838177297981,0.0245247025039214
0.900652243589744,0.00608278862178519,0.0318374530661754,0.0247702359411022
0.902251602564103,0.00613495611195107,0.0333974867537091,0.0249890979087789
0.903850961538462,0.00618961041369159,0.0349436728606924,0.0251818061195488
0.90545032051282,0.00624671190617971,0.0364538681785757,0.025349743262547
0.90704967948718,0.0063061842506749,0.0379043675406345,0.0254952737911278
0.908649038461538,0.00636791225269985,0.039270377256986,0.0256218401311148
0.910248397435897,0.00643174058885574,0.0405266211150949,0.0257340291786393
0.911847756410256,0.00649747359863145,0.0416480624243483,0.0258376005027356
0.913447115384615,0.00656487630571361,0.0426107137541895,0.0259394692021068
0.915046474358974,0.00663367677871699,0.0433924946620044,0.026047638917418
0.916645833333333,0.00670356986992176,0.0439740883820809,0.0261710839526555
0.918245192307692,0.00677422228701945,0.0443397426972247,0.0263195835347255
0.919844551282051,0.00684527886382423,0.0444779593052688,0.0265035155219104
0.92144391025641,0.00691636980979536,0.0443820206360999,0.0267336208519338
0.923043269230769,0.00698711864400421,0.0440503132295082,0.0270207531807665
0.924642628205128,0.00705715046508673,0.043486421582858,0.0273756300644975
0.926241987179487,0.00712610018098584,0.0426989842163477,0.0278086024007608
0.927841346153846,0.0071936203241344,0.0417013224845801,0.0283294576122959
0.929440705128205,0.00725938810886205,0.0405108701424906,0.0289472693927704
0.931040064102564,0.00732311144448989,0.0391484458382976,0.0296703031132233
0.932639423076923,0.00738453369323563,0.0376374200952718,0.0305059817071359
0.934238782051282,0.00744343704838524,0.0360028322485315,0.031460912557106
0.935838141025641,0.00749964449638501,0.0342705113096851,0.032540972094894
0.9374375,0.00755302040848309,0.032466248620413,0.033751441882505
0.9374375,NaN,NaN,NaN
0.9375625,0.00755707249700482,0.0324114330724989,0.0338515819139977
0.939161858974359,0.00760938230179018,0.0330749473146936,0.0351311158910863
0.940761217948718,0.00766308799608111,0.0341481827749842,0.0363951267986753
0.942360576923077,0.00771880729581761,0.0355868313504534,0.0376287583368963
0.943959935897436,0.00777709805478148,0.0373592680073255,0.0388157536670534
0.945559294871795,0.00783847397428557,0.0394411600114252,0.0399380160090881
0.947158653846154,0.00790341303535536,0.041811622017477,0.040975339857338
0.948758012820513,0.00797236058270865,0.0444502970056293,0.0419052844066218
0.950357371794872,0.00804572823667789,0.0473350163157204,0.0427031870739508
0.951956730769231,0.0081238893951985,0.0504398547847757,0.0433423298497556
0.95355608974359,0.00820717188266831,0.0537335011724856,0.0437942786715284
0.955155448717949,0.00829584823527328,0.0571779355045828,0.044029417469511
0.956754807692308,0.00839012414201318,0.0607274559109691,0.0440176941078849
0.958354166666667,0.00849012565882471,0.0643281326028054,0.0437295848030288
0.959953525641026,0.00859588595506282,0.0679177859855252,0.0431372665651166
0.961552884615385,0.00870733251044071,0.0714265872987351,0.0422159642884297
0.963152243589744,0.00882427582526634,0.0747783606916598,0.0409454119506064
0.964751602564103,0.00894640080231917,0.0778926234398356,0.0393113390207153
0.966350961538462,0.00907326196893603,0.080687337041165,0.0373068680388764
0.96795032051282,0.00920428360150595,0.083082261354658,0.0349336927305177
0.96954967948718,0.00933876557237948,0.0850027167165418,0.0322029032217586
0.971149038461538,0.00947589536134684,0.0863834791497384,0.0291353398506727
0.972748397435897,0.00961476618491478,0.0871724773634443,0.0257613909582434
0.974347756410256,0.00975440064608312,0.0873339417024486,0.022120200484172
0.975947115384615,0.00989377876401366,0.0868506836513499,0.0182583119813803
0.977546474358974,0.0100318687837795,0.0857252605134588,0.0142278376861664
0.979145833333333,0.0101676588613238,0.0839798943229317,0.0100842943440168
0.980745192307692,0.0103001876162033,0.0816551493949096,0.00588428262563657
0.982344551282051,0.0104285716606674,0.0788075070284877,0.00168319853940682
0.98394391025641,0.010552028528395,0.0755060870582481,-0.00246684778666195
0.985543269230769,0.0106698938890402,0.0718288378336711,-0.00651876462786385
0.987142628205128,0.0107816324752652,0.0678585409863796,-0.0104317691328977
0.988741987179487,0.010886842691898,0.0636789565813933,-0.0141721955487554
0.990341346153846,0.010985255356006,0.0593713772928982,-0.0177138310270118
0.991940705128205,0.0110767273849749,0.0550117810907807,-0.0210378293308849
0.993540064102564,0.0111612314837109,0.050668685590887,-0.024132280146263
0.995139423076923,0.0112388429811808,0.046401726698083,-0.0269915252290724
0.996738782051282,0.0113097249478079,0.0422609185271223,-0.0296153138238222
0.998338141025641,0.0113741126167872,0.0382865053923827,-0.0320078815949922
0.9999375,0.0114322979661952,0.034509290458586,-0.0341770231694172
0.9999375,NaN,NaN,NaN


==> pic/shape_FEM_2_n4_3.txt <==
pos,G,dGDP,dGCP
0.00025,0.00289823182136029,-0.0459149620841456,0.0458988760395859
0.0066474358974359,0.00267594904784716,-0.0260182962046434,0.0204338931448835
0.0130448717948718,0.00254476109329965,-0.0160434656864806,0.00826537230206494
0.0194423076923077,0.0024613174914558,-0.0105494926430314,0.00207883342480117
0.0258397435897436,0.00240506742582612,-0.00730229474206783,-0.00113358731831098
0.0322371794871795,0.00236532051606044,-0.0052736019494227,-0.00275296948435988
0.0386346153846154,0.00233611171656155,-0.00394664316057266,-0.00346854258145551
0.0450320512820513,0.00231392979981427,-0.00304262617062519,-0.0036474365788736
0.0514294871794872,0.0022966246537144,-0.00240183644264501,-0.00349579329639143
0.0578269230769231,0.00228284559861284,-0.00192770870894356,-0.00313461542329238
0.064224358974359,0.00227173695527608,-0.00155876291988255,-0.00263781238518433
0.0706217948717949,0.00226276592480817,-0.00125374631877266,-0.00205232414429558
0.0770192307692308,0.0022556219743382,-0.000983412745155534,-0.00140925683886811
0.0834166666666667,0.00225015643636374,-0.000725816786117252,-0.000730287162898142
0.0898141025641026,0.00224634537613664,-0.000463563864864204,-3.14661946737068e-05
0.0962115384615385,0.00224426608005767,-0.000182205467425454,0.000674466056378864
0.102608974358974,0.00224408137480252,0.000130657037077525,0.0013766559187641
0.10900641025641,0.00224602809408453,0.000485802910954567,0.00206526892396168
0.115403846153846,0.00225040720387171,0.000892498071517563,0.00273099202496215
0.121801282051282,0.00225757381293337,0.00135836531494352,0.00336479595113473
0.128198717948718,0.00226792577317166,0.0018890828534043,0.00395789165164688
0.134596153846154,0.00228188995177601,0.00248796718361308,0.00450183715705602
0.14099358974359,0.00229990561684725,0.00315549785820476,0.00498876096855854
0.147391025641026,0.00232240476526404,0.00388884804836676,0.00541167012155872
0.153788461538462,0.00234978965309529,0.00468149167810667,0.00576480867366091
0.160185897435897,0.00238240825576332,0.00552296143949007,0.00604402819388318
0.166583333333333,0.00242052885417928,0.00639882858616346,0.00624712825397608
0.172980769230769,0.00246431536046388,0.00729096232905784,0.00637412406072456
0.179378205128205,0.00251380529607855,0.00817810275880596,0.00642740187728816
0.185775641025641,0.00256889244899021,0.00903674753529321,0.00641173164720172
0.192173076923077,0.00262931611232991,0.00984231267537326,0.00633412008040248
0.198570512820513,0.00269465842261373,0.0105704874386183,0.00620350502248776
0.204967948717949,0.00276435069061501,0.0111986696407993,0.00603031079683784
0.211365384615385,0.0028376888174806,0.0117073475498964,0.00582590136859513
0.217762820512821,0.00291385701604463,0.0120812927034111,0.0056019806670314
0.224160256410256,0.00299195823678475,0.0123104460189761,0.00536999501718645
0.230557692307692,0.00307104905062362,0.0123904149658063,0.00514059048016946
0.236955128205128,0.00315017636020903,0.0123225463015637,0.00492316861392767
0.243352564102564,0.00322841324451271,0.0121135887964081,0.00472556970855378
0.24975,0.0033048914816977,0.011775005084819,0.00455389570512592
0.24975,NaN,NaN,NaN
0.25025,0.00331076800703485,0.0117185215309651,0.00454173566986505
0.256647435897436,0.00338255236324089,0.0107453278720579,0.00441804677395429
0.263044871794872,0.00344851498625382,0.00989500390564539,0.00434278423265603
0.269442307692308,0.00350937709869028,0.00914766582060992,0.00430268983597817
0.275839743589744,0.00356574061995447,0.00848596077091314,0.00428775907956967
0.282237179487179,0.00361810489533797,0.00789515319050445,0.00429037457263924
0.288634615384615,0.00366688281529421,0.00736290211462904,0.00430466688835423
0.295032051282051,0.00371241515510159,0.00687895022993911,0.00432604478311965
0.301429487179487,0.00375498290321369,0.00643481488991336,0.0043508487958635
0.307826923076923,0.00379481771544768,0.00602351395653182,0.00437609423495217
0.314224358974359,0.0038321107514015,0.00563933436853459,0.00439927923186455
0.320621794871795,0.00386702016172775,0.00527764093056663,0.00441824078846521
0.327019230769231,0.00389967746426472,0.00493471895691646,0.00443104701670056
0.333416666666667,0.00393019300227891,0.00460764345687013,0.00443591755503085
0.339814102564103,0.00395866063190482,0.00429416787507008,0.00443116683869457
0.346211538461538,0.00398516174378924,0.00399262627707143,0.00441516678313559
0.352608974358974,0.004009768688373,0.00370184399737904,0.00438632670079758
0.35900641025641,0.00403254764635035,0.00342105303050998,0.00434308903271404
0.365403846153846,0.00405356096634217,0.00314980979976434,0.00428393981632325
0.371801282051282,0.00407286898117601,0.00288791434647141,0.00420743278619146
0.378198717948718,0.00409053131255235,0.00263533138487797,0.00411222566761868
0.384596153846154,0.00410660768097316,0.00239211496945798,0.00399712663835645
0.39099358974359,0.00412115825257382,0.00215833959341904,0.00386114818628974
0.397391025641026,0.00413424357499575,0.00193404123201565,0.00370356479201743
0.403788461538462,0.00414592417779163,0.00171917202223455,0.00352397014809302
0.410185897435897,0.00415625993541739,0.00151357183372132,0.00332232913483024
0.416583333333333,0.00416530930858544,0.001316958913367,0.00309901964030084
0.422980769230769,0.00417312858876715,0.0011289401593731,0.00285485964022108
0.429378205128205,0.00417977126795188,0.000949039591967619,0.00259111578520994
0.435775641025641,0.00418528763995031,0.000776741522586689,0.0023094910470381
0.442173076923077,0.00418972471114286,0.000611543116535681,0.00201209064082618
0.448570512820513,0.00419312646032938,0.000453009818499206,0.00170136728659962
0.454967948717949,0.00419553444378728,0.000300826707547215,0.00138004867854793
0.461365384615385,0.00419698869847312,0.000154839373230891,0.00105105156603999
0.467762820512821,0.00419752885934077,1.50792964772214e-05,0.000717387924496172
0.474160256410256,0.00419719538092326,-0.000118229238688448,0.000382069183528868
0.480557692307692,0.00419603074178786,-0.000244681312885814,4.80143504018853e-05
0.486955128205128,0.00419408051409314,-0.000363720915747923,-0.000282032824592073
0.493352564102564,0.00419139419780552,-0.000474684241322587,-0.000605573616966568
0.49975,0.00418802574682777,-0.000576851821830033,-0.000920408385082056
0.49975,NaN,NaN,NaN
0.50025,0.00418773520106706,-0.000586202091442084,-0.000944566868266409
0.506647435897436,0.00418352651690458,-0.000729786119075954,-0.0012320719697094
0.513044871794872,0.00417840255148434,-0.000871213735568489,-0.00148242951238719
0.519442307692308,0.00417239529657363,-0.00100528020643495,-0.00169999125754269
0.525839743589744,0.00416556230241377,-0.00112898329472047,-0.00188827914982645
0.53223717948718,0.00415797606484643,-0.00124053129388229,-0.00205009985543656
0.538634615384615,0.00414971823960379,-0.00133878324078268,-0.00218765646609034
0.545032051282051,0.00414087659305259,-0.00142293049350721,-0.00230264766191938
0.551429487179487,0.004131543507113,-0.00149231685332417,-0.00239635235390377
0.557826923076923,0.00412181535114952,-0.001546340460727,-0.00246970082993733
0.564224358974359,0.00411179230957877,-0.00158440547735417,-0.00252333439221299
0.570621794871795,0.00410157841069716,-0.00160590520829207,-0.00255765557924443
0.577019230769231,0.00409128159285892,-0.00161022594950092,-0.00257287083664011
0.583416666666667,0.00408101369765046,-0.00159676513371175,-0.00256902716619302
0.589814102564103,0.00407089031245432,-0.00156495972418595,-0.00254604394081266
0.596211538461539,0.00406103040625617,-0.00151432205480545,-0.00250374076282123
0.602608974358974,0.00405155571837285,-0.00144448088341667,-0.0024418619796683
0.60900641025641,0.00404258987340354,-0.00135522557947057,-0.00236009825867959
0.615403846153846,0.00403425720919661,-0.00124655127832555,-0.00225810546184781
0.621801282051282,0.00402668131912302,-0.00111870262606464,-0.00213552095217696
0.628198717948718,0.00401998332589542,-0.000972213508966014,-0.0019919774026123
0.634596153846154,0.00401427992142789,-0.000807939996325719,-0.00182711416294823
0.64099358974359,0.00400968122513578,-0.000627083699115033,-0.00164058626214065
0.647391025641026,0.00400628853053557,-0.000431202921432397,-0.00143207117244998
0.653788461538461,0.00400419202558659,-0.000222209398518702,-0.0012012735236843
0.660185897435897,0.00400346858431327,-2.34908853485545e-06,-0.000947928014031998
0.666583333333333,0.00400417973425372,0.000225833604060319,-0.000671800801758906
0.672980769230769,0.00400636990484426,0.000459547703855609,-0.00037268966495466
0.679378205128205,0.00401006505508082,0.000695821986072301,-5.04231753558765e-05
0.685775641025641,0.00401527176447581,0.000931582934018753,0.000295140954479658
0.692173076923077,0.00402197685001783,0.00116374051633416,0.000664118316418084
0.698570512820513,0.00403014754490985,0.00138927723486024,0.00105660115790765
0.704967948717949,0.00403973224437383,0.00160533552826155,0.00147266290145224
0.711365384615385,0.0040506617923123,0.00180929867113997,0.00191236422146612
0.717762820512821,0.00406285125283153,0.00199886078483401,0.00237576115131119
0.724160256410256,0.0040762020851203,0.00217208242305257,0.00286291572057135
0.730557692307692,0.00409060462102206,0.00232742931653587,0.00337390958998714
0.736955128205128,0.00410594073319951,0.00246379312954947,0.00390886106667887
0.743352564102564,0.00412208657857312,0.00258049436004665,0.00446794576290932
0.74975,0.00413891530636708,0.0026772686768918,0.00505142103199042
0.74975,NaN,NaN,NaN
0.75025,0.00414025907045447,0.0027115448153731,0.00509802448423893
0.756647435897436,0.0041601356751204,0.00350346087901959,0.00568360115108339
0.763044871794872,0.00418512105008896,0.00431193756718125,0.00625175100864049
0.769442307692308,0.00421537939660844,0.00515456544129974,0.00680545266009076
0.775839743589744,0.00425117715888289,0.00604595150274296,0.00734581386282098
0.78223717948718,0.00429286780273518,0.00699883922687856,0.00787241739966562
0.788634615384615,0.00434088229552858,0.00802480350362867,0.00838349621008859
0.795032051282051,0.00439572308380264,0.00913466639934015,0.00887599317347149
0.801429487179487,0.00445796005140393,0.0103387090430117,0.00934553873982095
0.807826923076923,0.00452822728030661,0.0116467139804509,0.00978636862431993
0.814224358974359,0.00460721957081736,0.013067847781749,0.0101911995768197
0.820621794871795,0.00469568769046882,0.0146103795205221,0.0105510815602828
0.827019230769231,0.00479443126941827,0.016281224698279,0.0108552482291676
0.833416666666667,0.00490428819489376,0.0180853059770574,0.0110909933660814
0.839814102564103,0.00502611933000445,0.0200247323179116,0.011243607744741
0.846211538461539,0.00516078744927464,0.0220978174142097,0.0112964171773677
0.852608974358974,0.00530912950234289,0.0242979863811642,0.0112309662321226
0.85900641025641,0.0054719217391925,0.0266126544760208,0.011027390866635
0.865403846153846,0.0056498378852288,0.0290221986851055,0.0106650146237308
0.871801282051282,0.00584340143538002,0.0314991751866567,0.0101231853193062
0.878198717948718,0.00605293418335592,0.03400795382937,0.00938234199136842
0.884596153846154,0.00627850419459389,0.0365049353546113,0.00842526711603757
0.89099358974359,0.0065198773934425,0.0389394808799613,0.00723844113659035
0.897391025641026,0.00677647755968487,0.0412556141088714,0.00581338189148196
0.903788461538461,0.00704735961973274,0.0433944603613828,0.00414782843573594
0.910185897435897,0.00733120053874297,0.0452972765619684,0.00224662421002787
0.916583333333333,0.00762631084629555,0.0469088228191087,0.00012217286606505
0.922980769230769,0.00793066797223755,0.0481807511819378,-0.0022056189377441
0.929378205128205,0.00824197037454302,0.0490746587130871,-0.00470993925884677
0.935775641025641,0.00855770924033505,0.0495644791170865,-0.00735817100066029
0.942173076923077,0.00887525268620651,0.0496379665469281,-0.01011339520198
0.948570512820513,0.00919193616685268,0.0492971419548956,-0.0129361525427134
0.954967948717949,0.00950515239107222,0.0485577038447631,-0.0157862952800866
0.961365384615385,0.009812434457208,0.0474475272159947,-0.0186247641015112
0.967762820512821,0.0101115270272767,0.0460044668482556,-0.0214151488360418
0.974160256410256,0.0104004419289021,0.0442737322439619,-0.0241249318005118
0.980557692307692,0.0106774963320965,0.0423051096242972,-0.0267263591899172
0.986955128205128,0.0109413333350909,0.0401502777851392,-0.0291969311459274
0.993352564102564,0.0111909262106423,0.0378604110075868,-0.0315195387093295
0.99975,0.0114255685939802,0.0354841968599873,-0.0336823022630515
0.99975,NaN,NaN,NaN


==> pic/shape_FEM_2_n8_3.txt <==
pos,G,dGDP,dGCP
0.000125,0.00290432916937736,-0.0453405825025732,0.044972327710706
0.00332371794871795,0.00278686582835903,-0.0298235977298314,0.0237983193594676
0.0065224358974359,0.00270610583273558,-0.0214529548523238,0.0124762825072516
0.00972115384615385,0.00264604076217723,-0.016502997571838,0.00588795769777507
0.0129198717948718,0.00259861138627601,-0.0133764192938771,0.00182975046898443
0.0161185897435897,0.0025593546265645,-0.0113033666531203,-0.00076256042674433
0.0193173076923077,0.00252561406854374,-0.00987803560363732,-0.0024496123492496
0.0225160256410256,0.0024957180532294,-0.00887058768938122,-0.00354762737660119
0.0257147435897436,0.00246856866249178,-0.00814272815356934,-0.00424513773095298
0.0289134615384615,0.00244342199063937,-0.00760664532884345,-0.00465990696243168
0.0321121794871795,0.00241976429586378,-0.00720368628825018,-0.00486855398698695
0.0353108974358974,0.00239723921297705,-0.00689266551153681,-0.00492283259421587
0.0385096153846154,0.00237560355038164,-0.00664316458207999,-0.00485900021665337
0.0417083333333333,0.00235469973949135,-0.00643155954656657,-0.00470342568578146
0.0449070512820513,0.00233443826419404,-0.00623861644945884,-0.00447605773008368
0.0481057692307692,0.00231478614394006,-0.00604803602970147,-0.00419262563060125
0.0513044871794872,0.00229575903427124,-0.00584560504228206,-0.00386605751963721
0.0545032051282051,0.00227741534660009,-0.00561875760756747,-0.00350739541044665
0.0577019230769231,0.00225985128023603,-0.00535642792130016,-0.00312637223529309
0.060900641025641,0.00224319596695891,-0.00504911624424057,-0.00273175222616099
0.064099358974359,0.00222760614335417,-0.00468910916819821,-0.00233150003486804
0.0672980769230769,0.00221325994209422,-0.00427080155017773,-0.00193282437230794
0.0704967948717949,0.00220034956147518,-0.00379106678896092,-0.00154213203700943
0.0736955128205128,0.00218907274868898,-0.00324961843034034,-0.00116492393265404
0.0768942307692308,0.00217962322027933,-0.00264930295224289,-0.000805663254525075
0.0800929487179487,0.00217218033613599,-0.00199626410607863,-0.000467645350906072
0.0832916666666667,0.00216689852531566,-0.00129992587012023,-0.000152897197866169
0.0864903846153846,0.00216389711058004,-0.00057275536299447,0.000137869204755772
0.0896891025641026,0.00216325126907382,0.000170211070488814,0.000405231491451231
0.0928878205128205,0.0021649848772498,0.000912067786190354,0.00065095044994237
0.0960865384615385,0.0021690659059048,0.00163492518005746,0.00087778376427847
0.0992852564102564,0.0021754048564168,0.00232091261434606,0.00108923221059477
0.102483974358974,0.0021838564781942,0.00295321140432944,0.00128923998435112
0.105682692307692,0.00219422471085975,0.00351702217710688,0.00148187724317205
0.10888141025641,0.00220627049355241,0.00400037629190939,0.00167103517990516
0.112080128205128,0.00221972182098685,0.0043947193125138,0.0018601616624348
0.115278846153846,0.0022342852384445,0.00469522257724671,0.00205205924181653
0.118477564102564,0.00224965787924427,0.00490081173288505,0.00224875843060995
0.121676282051282,0.00226553916470367,0.00501393306409444,0.00245146929126611
0.124875,0.00228164139712116,0.00504010457593214,0.00266060525396188
0.124875,NaN,NaN,NaN
0.125125,0.00228290070083369,0.00502981734151593,0.00267722083063405
0.128323717948718,0.0022986238409143,0.00480944209478898,0.00289527895998501
0.131522435897436,0.00231371966545277,0.00463678765430034,0.00312149884753044
0.134721153846154,0.00232833343924332,0.00450734610014461,0.00335352275207372
0.137919871794872,0.00234259718333663,0.00441738131140663,0.00358958816959934
0.14111858974359,0.00235663236138185,0.00436402936467214,0.00382831219492257
0.144317307692308,0.00237055262414378,0.00434525567599513,0.00406853297825957
0.147516025641026,0.00238446631157016,0.00435975518314345,0.00430919336772627
0.150714743589744,0.00239847859557763,0.00440683099317117,0.00454925563058679
0.153913461538462,0.00241269321898781,0.00448626428164341,0.00478763970059643
0.157112179487179,0.00242721380888553,0.00459817833372366,0.00502318018654004
0.160310897435897,0.00244214474456725,0.00474289569509051,0.00525459940936091
0.163509615384615,0.0024575915548519,0.0049207864394587,0.00548049513520489
0.166708333333333,0.00247366081385921,0.00513210620462499,0.00569934255140628
0.169907051282051,0.00249045950244312,0.00537682427824617,0.00590951046818846
0.173105769230769,0.00250809380689088,0.00565444430934838,0.00610929176730772
0.176304487179487,0.00252666733902501,0.00596382295656272,0.00629694779275056
0.179503205128205,0.00254627878351202,0.00630299471925381,0.00647076572393848
0.182701923076923,0.00256701900915789,0.0066690140256882,0.00662912704428491
0.185900641025641,0.00258896772031321,0.00705782798401389,0.00677058410499378
0.189099358974359,0.00261218976992108,0.0074641945858322,0.0068939406118134
0.192298076923077,0.00263673130344258,0.00788166112742767,0.00699833079333899
0.195496794871795,0.00266261594772746,0.00830261579008772,0.00708329122884909
0.198695512820513,0.00268984129469326,0.00871842147706262,0.00714881900621357
0.201894230769231,0.00271837594996198,0.00911963518429272,0.0071954101975875
0.205092948717949,0.00274815741556469,0.00949630876230072,0.00722407366526081
0.208291666666667,0.00277909104941867,0.00983835863296092,0.00723631692625068
0.211490384615385,0.00281105029127126,0.0101359838714204,0.00723410308114483
0.214689102564103,0.00284387826748791,0.0103801052165888,0.00721978040997643
0.217887820512821,0.00287739079145294,0.0105627931544643,0.00719598883546648
0.221086538461538,0.0029113806716837,0.0106776520835419,0.00716554970299486
0.224285256410256,0.00294562313732041,0.0107201301217612,0.00713134691197306
0.227483974358974,0.00297988210212485,0.010687730184643,0.00709620813311881
0.230682692307692,0.00301391692373351,0.0105801068251853,0.00706279457476903
0.23388141025641,0.0030474892818127,0.0103990438056429,0.00703350658410435
0.237080128205128,0.00308036979991348,0.0101483180681629,0.00701041048596244
0.240278846153846,0.00311234406968299,0.00983346531006248,0.00699518976478651
0.243477564102564,0.00314321779707201,0.00946146963765464,0.00698912131037007
0.246676282051282,0.0031728208698025,0.00904040408639541,0.00699307527714872
0.249875,0.00320101023374083,0.00857904996692447,0.0070075353804915
0.249875,NaN,NaN,NaN
0.250125,0.00320315009792592,0.00853814413279738,0.00700911467080295
0.253323717948718,0.00322962043844083,0.00803114052709367,0.0070346033474429
0.256522435897436,0.00325463607750085,0.00762495550972686,0.00706736880069071
0.259721153846154,0.00327848767368511,0.0073005843777216,0.00710445006981056
0.262919871794872,0.0033014128758509,0.00704364327925847,0.00714354964355904
0.26611858974359,0.00332360900958292,0.0068431318787876,0.00718281940426177
0.269317307692308,0.00334524241718809,0.00669055491136343,0.00722071365068315
0.272516025641026,0.00336645540179383,0.00657928702083199,0.0072558867491439
0.275714743589744,0.00338737142205231,0.00650410365164403,0.00728712136832076
0.278913461538462,0.00340809897985203,0.00646082585526906,0.00731327846983211
0.282112179487179,0.00342873450496666,0.00644604345170223,0.00733326352156787
0.285310897435897,0.0034493644458193,0.00645689215214996,0.00734600550763944
0.288509615384615,0.0034700667106024,0.00649086798568877,0.00735044665470547
0.291708333333333,0.00349091155907894,0.00654566794735832,0.00734554162774884
0.294907051282051,0.00351196201696551,0.006619049999577,0.00733026541350858
0.298105769230769,0.00353327386836717,0.00670870890541359,0.00730362929142726
0.301304487179487,0.00355489527501203,0.00681216712820717,0.0072647042433767
0.304503205128205,0.00357686607235942,0.00692668231672428,0.00721265091514186
0.307701923076923,0.00359921680055058,0.00704917470942289,0.00714675485586255
0.310900641025641,0.00362196754101225,0.00717617905090381,0.00706646527705959
0.314099358974359,0.00364512664533024,0.00730382618331741,0.00697143505549875
0.317298076923077,0.00366868945934232,0.00742785921139258,0.00686155923326508
0.320496794871795,0.00369263715940122,0.00754368793655173,0.00673700893240882
0.323695512820513,0.00371693582637442,0.0076464830958861,0.00659825748758345
0.326894230769231,0.00374153588325111,0.00773130893797117,0.00644609577988785
0.330092948717949,0.00376637201190834,0.00779328908503019,0.00628163426910366
0.333291666666667,0.00379136364241603,0.00782779688195265,0.00610629006516558
0.336490384615385,0.00381641607451056,0.00783065803409522,0.00592175849592161
0.339689102564103,0.00384142224753853,0.00779835083362457,0.00572996990904164
0.342887820512821,0.00386626512592743,0.0077281881457246,0.00553303374489176
0.346086538461538,0.00389082061702562,0.00761846588072952,0.0053331730715542
0.349285256410256,0.00391496089252839,0.00746856498151318,0.00513265363147107
0.352483974358974,0.00393855794900237,0.00727899779679405,0.00493371189858086
0.355682692307692,0.00396148722147535,0.00705139462847164,0.00473848663164827
0.35888141025641,0.00398363105912922,0.0067884315989573,0.00454895794831471
0.362080128205128,0.00400488188412038,0.00649370608707872,0.0043668971134232
0.365278846153846,0.00402514488158819,0.00617157019649142,0.00419382915954708
0.368477564102564,0.0040443401073685,0.00582693558504993,0.0040310092851961
0.371676282051282,0.00406240394504623,0.00546506426629682,0.00387941285122149
0.374875,0.00407928989065945,0.00509135971030998,0.0037397378372017
0.374875,NaN,NaN,NaN
0.375125,0.00408055872605592,0.0050568474352715,0.00372934076736633
0.378323717948718,0.00409597337784348,0.00459422455427504,0.00360415698631828
0.381522435897436,0.00411002385030635,0.00420104218419506,0.00349103621923987
0.384721153846154,0.00412290726296533,0.00386236166709495,0.00338696784627691
0.387919871794872,0.00413477895555115,0.00356681017925846,0.00328961857381613
0.39111858974359,0.00414576228292515,0.0033056309594182,0.00319714329750636
0.394317307692308,0.00415595585933192,0.00307201940465943,0.00310805279384785
0.397516025641026,0.00416543900803139,0.00286065252739729,0.00302111949702151
0.400714743589744,0.00417427593065002,0.00266735078674695,0.00293530937364031
0.403913461538462,0.00418251895010272,0.00248883145507989,0.00284973212222774
0.407112179487179,0.00419021107262222,0.00232252570660939,0.00276360460913011
0.410310897435897,0.00419738804007126,0.00216644016040857,0.00267622419662537
0.413509615384615,0.00420407999181045,0.00201904932148612,0.00258694976875828
0.416708333333333,0.00421031281866611,0.00187920927632733,0.00249518902207047
0.419907051282051,0.00421610926537044,0.00174608577253521,0.00240039108517204
0.423105769230769,0.00422148981930483,0.00161909186726291,0.00230204383692517
0.426304487179487,0.00422647341063533,0.00149783193272474,0.00219967545281647
0.429503205128205,0.00423107794081768,0.0013820501202532,0.00209285975186708
0.432701923076923,0.00423532065219783,0.00127158249215984,0.00198122486406467
0.435900641025641,0.0042392183504396,0.00116631296145739,0.0018644646117522
0.439099358974359,0.00424278749319982,0.00106613392044428,0.00174235182183018
0.442298076923077,0.0042460441621751,0.000970912951164449,0.00161475258848339
0.445496794871795,0.00424900394055611,0.000880467245326183,0.00148164032319084
0.448695512820513,0.0042516817230867,0.000794547278893605,0.00134310829777637
0.451894230769231,0.00425409149029719,0.000712830875032003,0.00119937934355316
0.455092948717949,0.0042562460810405,0.000634928078239106,0.00105081144426621
0.458291666666667,0.00425815699736886,0.000560396331571521,0.000897898168099658
0.461490384615385,0.00425983427252796,0.000488764423125749,0.000741263221471289
0.464689102564103,0.00426128642635763,0.00041956270324318,0.000581648850762334
0.467887820512821,0.00426252052312975,0.00035235633127249,0.000419898324142756
0.471086538461538,0.00426354233576061,0.000286777925571899,0.000256933237006892
0.474285256410256,0.00426435660869954,0.000222556044116421,9.37268390666457e-05
0.477483974358974,0.00426496740105515,0.000159536423949763,-6.87250776790329e-05
0.480682692307692,0.00426537848301592,9.76937874098572e-05,-0.0002294340041249
0.48388141025641,0.00426559375336673,3.71331493260968e-05,-0.000387447512735655
0.487080128205128,0.00426561764442227,-2.19192373057095e-05,-0.000541875443236621
0.490278846153846,0.00426545548295501,-7.91340526755014e-05,-0.000691912180154182
0.493477564102564,0.00426511378114062,-0.000134104088361702,-0.000836854111658434
0.496676282051282,0.00426460043923946,-0.000186373790967815,-0.000976111784805529
0.499875,0.00426392485054414,-0.000235470363824992,-0.00110921668815786
0.499875,NaN,NaN,NaN
0.500125,0.00426386522019553,-0.000243975209385552,-0.00111934376145123
0.503323717948718,0.00426281833801318,-0.000408942795307891,-0.0012418172688247
0.506522435897436,0.00426125819824862,-0.000565301000232363,-0.00135237298783256
0.509721153846154,0.00425920863491725,-0.000715291804679995,-0.00145263081190432
0.512919871794872,0.00425668700826978,-0.000860727068576473,-0.00154380614434702
0.51611858974359,0.00425370551614233,-0.00100303006233322,-0.00162680751920605
0.519317307692308,0.00425027236817043,-0.00114327778128717,-0.00170230860212831
0.522516025641026,0.00424639283354511,-0.00128223714463519,-0.00177080247883198
0.525714743589744,0.00424207018509759,-0.001420393619588,-0.00183264361977793
0.528913461538462,0.0042373065630797,-0.0015579730297826,-0.00188808121744377
0.532112179487179,0.00423210377800329,-0.00169495815038271,-0.00193728644060358
0.535310897435897,0.0042264640662563,-0.00183110195673716,-0.00198037534994862
0.538509615384615,0.00422039080616463,-0.00196593941816707,-0.0020174286496193
0.541708333333333,0.00421388919622352,-0.00209879964951653,-0.002048509032091
0.544907051282051,0.00420696689163291,-0.00222882009525729,-0.00207367656064065
0.548105769230769,0.00419963459020418,-0.00235496422853403,-0.00209300229482051
0.551304487179487,0.00419190655435889,-0.00247604398922369,-0.0021065801833995
0.554503205128205,0.0041838010525417,-0.00259074784702358,-0.00211453711808656
0.557701923076923,0.00417534070119352,-0.00269767494963946,-0.00211704095739084
0.560900641025641,0.00416655268775522,-0.00279537530551312,-0.00211430629329268
0.564099358974359,0.0041574688562422,-0.00288239537351517,-0.00210659774452612
0.567298076923077,0.00414812563990951,-0.00295732782367271,-0.00209423061810413
0.570496794871795,0.004138563830434,-0.00301886364400879,-0.00207756888087273
0.573695512820513,0.00412882817972134,-0.0030658442610217,-0.00205702051660996
0.576894230769231,0.00411896683852942,-0.00309731098122604,-0.00203303049815539
0.580092948717949,0.00410903064501891,-0.00311254890842835,-0.0020060717611032
0.583291666666667,0.00409907228535816,-0.00311112258889891,-0.00197663470649835
0.586490384615385,0.00408914535678718,-0.00309290100029924,-0.00194521586604561
0.589689102564103,0.00407930337025343,-0.00305807011281445,-0.00191230641929319
0.592887820512821,0.00406959873414658,-0.00300713206072582,-0.0018783812488889
0.596086538461538,0.00406008176227261,-0.00294089088879006,-0.00184388915598139
0.599285256410256,0.00405079974780431,-0.00286042578115935,-0.00180924474012627
0.602483974358974,0.00404179614063249,-0.00276705353858183,-0.00177482229087
0.605682692307692,0.00403310985874763,-0.00266228275178391,-0.00174095186062432
0.60888141025641,0.00402477475567339,-0.00254776256021328,-0.00170791751127215
0.612080128205128,0.00401681925639023,-0.00242522905449916,-0.00167595756928999
0.615278846153846,0.00400926616449162,-0.00229645228274962,-0.00164526660073892
0.618477564102564,0.00400213263431978,-0.00216318649161692,-0.0016159987368503
0.621676282051282,0.00399543029417668,-0.00202712573232014,-0.00158827194513739
0.624875,0.00398916550083631,-0.00188986636053343,-0.00156217284619154
0.624875,NaN,NaN,NaN
0.625125,0.00398869447873497,-0.00187749693952981,-0.00156019944062821
0.628323717948718,0.00398296037976635,-0.00171179778643971,-0.00153293144039304
0.631522435897436,0.00397772180740186,-0.00156639517140577,-0.00150150486279761
0.634721153846154,0.00397292490586137,-0.00143470353039143,-0.00146553946715669
0.637919871794872,0.0039685340503026,-0.00131180290077879,-0.00142471856040555
0.64111858974359,0.00396452740683181,-0.00119392235036653,-0.00137875971836684
0.644317307692308,0.00396089382722524,-0.00107810734615054,-0.00132739810696567
0.647516025641026,0.00395763060913351,-0.000962002627827474,-0.00127037726670224
0.650714743589744,0.00395474182287481,-0.000843709860042485,-0.00120744445068302
0.653913461538462,0.00395223700871174,-0.00072169508318137,-0.00113834882233545
0.657112179487179,0.00395013011243573,-0.000594730168157036,-0.00106284149960255
0.660310897435897,0.00394843856812157,-0.000461857946198147,-0.000980676821584526
0.663509615384615,0.00394718246425198,-0.0003223739748009,-0.000891614440201437
0.666708333333333,0.00394638374848615,-0.000175819884179109,-0.000795421973857556
0.669907051282051,0.00394606544046311,-2.19844305234348e-05,-0.000691878041786676
0.673105769230769,0.00394625083321845,0.000139090929548373,-0.000580775549409218
0.676304487179487,0.00394696267329924,0.000307104737674677,-0.00046192512974152
0.679503205128205,0.00394822231820354,0.000481489070124983,-0.000335158671042482
0.682701923076923,0.00395004887770066,0.000661406308628353,-0.000200332880163873
0.685900641025641,0.00395245835297547,0.000845751359435319,-5.73328456898257e-05
0.689099358974359,0.0039554627942344,0.0010331612761231,9.39244256219374e-05
0.692298076923077,0.00395906950309915,0.00122203386467477,0.000253486522941354
0.695496794871795,0.00396328031037156,0.00141055632946678,0.000421362225964037
0.698695512820513,0.0039680909621131,0.00159674435457533,0.000597518226379767
0.701894230769231,0.00397349064701676,0.00177849123051779,0.000781876049679251
0.705092948717949,0.00397946169544539,0.00195362578255884,0.00097430928697966
0.708291666666667,0.00398597947515998,0.00211997700626335,0.00117464128800603
0.711490384615385,0.00399301250081133,0.00227544255747974,0.00138264350687993
0.714689102564103,0.00400052276416459,0.00241805766925961,0.00159803472405589
0.717887820512821,0.00400846628048616,0.00254606075840889,0.00182048138219549
0.721086538461538,0.00401679383449631,0.00265795199521737,0.00204959926360618
0.724285256410256,0.00402545189784126,0.00275254146038996,0.0022849566974412
0.727483974358974,0.00403438368022822,0.00282898417938004,0.00252607941559469
0.730682692307692,0.00404353026910973,0.00288680024065667,0.00277245708135646
0.73388141025641,0.00405283180874929,0.00292587927247753,0.00302355140320535
0.737080128205128,0.00406222866895118,0.00294646965581776,0.00327880562980008
0.740278846153846,0.00407166255661436,0.00294915387202407,0.00353765511492458
0.743477564102564,0.00408107752914461,0.00293481222194103,0.00379953855574014
0.746676282051282,0.00409042087692255,0.00290457773803415,0.00406390945418612
0.749875,0.00409964385160521,0.00285978540889554,0.00433024733537701
0.749875,NaN,NaN,NaN
0.750125,0.00410035916084216,0.00286964422099979,0.00435112465686854
0.753323717948718,0.00411003470714153,0.0031831078296444,0.00461445450368454
0.756522435897436,0.00412074470889076,0.0035170138291714,0.00487175907613987
0.759721153846154,0.00413255976106218,0.00387452226790142,0.00512433317831278
0.762919871794872,0.00414555973043857,0.00425829046162485,0.00537305141021866
0.76611858974359,0.00415983230512242,0.00467056118861465,0.00561847022569347
0.769317307692308,0.00417547173862744,0.00511319948852327,0.00586090141116858
0.772516025641026,0.00419257765130646,0.00558769369963804,0.00610046766535836
0.775714743589744,0.00421125379113463,0.006095130254104,0.0063371472498346
0.778913461538462,0.00423160668042122,0.00663614840687493,0.00657081243580286
0.782112179487179,0.00425374409167481,0.00721087933910574,0.00680126506366534
0.785310897435897,0.00427777330865411,0.00781887333476687,0.00702827160267009
0.788509615384615,0.00430379914018412,0.00845901864109309,0.00725159943720273
0.791708333333333,0.00433192166634959,0.00912945598852238,0.00747105558362384
0.794907051282051,0.00436223371041701,0.00982749342777763,0.00768652857315948
0.798105769230769,0.0043948180461092,0.0105495270253781,0.00789803376776599
0.801304487179487,0.00442974436912035,0.0112909739230898,0.00810576187398959
0.804503205128205,0.00446706608404905,0.012046225168777,0.00831012987009731
0.807701923076923,0.00450681698277743,0.0128086263941386,0.00851183296846244
0.810900641025641,0.00454900791667657,0.0135704946511861,0.00871189562288501
0.814099358974359,0.00459362359115657,0.0143231793143949,0.00891171900502616
0.817298076923077,0.00464061963463167,0.0150571737140736,0.00911312188150916
0.820496794871795,0.00468992011201406,0.0157622819457579,0.00931837150522711
0.823695512820513,0.00474141566214361,0.0164278420545525,0.00953020107917123
0.826894230769231,0.00479496243593912,0.0170430026173421,0.00975181063918026
0.830092948717949,0.0048503819949194,0.0175970449064941,0.00998684888858704
0.833291666666667,0.00490746229663539,0.0180797377599992,0.0102393746141752
0.836490384615385,0.00496595984468695,0.0184817075949163,0.0105137977717201
0.839689102564103,0.00502560301861079,0.0187948023481632,0.0108148020378066
0.842887820512821,0.00508609652737137,0.0190124261450952,0.0111472524099764
0.846086538461538,0.0051471268556261,0.0191298216635588,0.0115160930870267
0.849285256410256,0.00520836850168665,0.0191442796972287,0.0119262421549423
0.852483974358974,0.00526949074763812,0.0190552602094766,0.0123824903516258
0.855682692307692,0.00533016466195895,0.0188644157445821,0.0128894112627758
0.85888141025641,0.00539007001778853,0.0185755156781958,0.013451289682919
0.862080128205128,0.00544890181760891,0.0181942775304596,0.014072073632712
0.865278846153846,0.00550637614644711,0.0177281185105051,0.0147553538198321
0.868477564102564,0.00556223512692241,0.0171858458324994,0.0155043723914869
0.871676282051282,0.00561625081461762,0.016577307627467,0.0163220608998136
0.874875,0.00566822794427928,0.0159130272833302,0.017211105717335
0.874875,NaN,NaN,NaN
0.875125,0.00567220261169246,0.0159095243389468,0.0172836140506481
0.878323717948718,0.00572417405948052,0.0166209822880558,0.0182112406374967
0.881522435897436,0.00577875343952016,0.0175382301072153,0.0191350396835601
0.884721153846154,0.00583658419851509,0.0186529970355259,0.020050692409806
0.887919871794872,0.00589829157245845,0.0199617913515721,0.0209523868630712
0.89111858974359,0.00596449462830011,0.0214639732177341,0.021832638071744
0.894317307692308,0.00603581294934678,0.0231602849564631,0.0226821080495334
0.897516025641026,0.00611286903726709,0.0250516141041096,0.0234894298668133
0.900714743589744,0.00619628694212919,0.0271378549066247,0.0242410483684817
0.903913461538462,0.00628668729785388,0.0294167898623069,0.0249210973570129
0.907112179487179,0.00638467875595529,0.031882952620053,0.0255113398150509
0.910310897435897,0.00649084574054555,0.0345264666440739,0.0259912037625176
0.913509615384615,0.00660573248005892,0.0373318855007963,0.0263379507337637
0.916708333333333,0.00672982340436,0.0402770922457065,0.026527015224733
0.919907051282051,0.00686352022993294,0.0433323464934802,0.0265325500876207
0.923105769230769,0.00700711638484631,0.0464595953436216,0.0263282030273454
0.926304487179487,0.0071607698303522,0.0496121833951771,0.0258881318317792
0.929503205128205,0.00732447578012414,0.052735101287852,0.0251882405514033
0.932701923076923,0.00749804124333957,0.0557658951853259,0.0242075869817673
0.935900641025641,0.00768106364813745,0.0586363168230337,0.0229298769722826
0.939099358974359,0.00787291595271348,0.0612747245829398,0.0213449287441574
0.942298076923077,0.00807274054466437,0.0636091556870264,0.0194499673011986
0.945496794871795,0.00827945381417408,0.0655708896047207,0.0172506018678363
0.948695512820513,0.00849176255840136,0.0670982300533161,0.014761352978548
0.951894230769231,0.00870819238681762,0.0681401666536658,0.0120056317136306
0.955092948717949,0.0089271271627938,0.0686595541394835,0.00901512834922426
0.958291666666667,0.00914685739129128,0.0686354766016606,0.00582863356235837
0.961490384615385,0.00936563451631897,0.0680645456186116,0.00249038141523458
0.964689102564103,0.00958172747385925,0.0669610021070113,-0.000951941874950971
0.967887820512821,0.00979347765134007,0.0653556314759173,-0.00444934525874212
0.971086538461538,0.00999934865447404,0.0632936356919997,-0.00795364971438214
0.974285256410256,0.0101979679212192,0.0608317119626796,-0.011419405043461
0.977483974358974,0.0103881581350758,0.0580346509555719,-0.0148054742357896
0.980682692307692,0.0105689574277881,0.0549717826555136,-0.018076202308806
0.98388141025641,0.0107396283759388,0.0517135695513505,-0.0212021386635088
0.987080128205128,0.0108996566643993,0.0483285863143526,-0.024160328950665
0.990278846153846,0.0110487409326886,0.0448810472745012,-0.0269342286521425
0.993477564102564,0.0111867757062306,0.0414289623007113,-0.0295133134883197
0.996676282051282,0.0113138294536199,0.0380229296458087,-0.0318924715142973
0.999875,0.0114301197437265,0.0347055181353899,-0.0340712604655293
0.999875,NaN,NaN,NaN


==> pic/shape_FEM_3_n16_1000000.txt <==
pos,G,dGDP,dGCP
6.25e-05,0.00271119261760424,-0.049833458573322,-0.0048848414028371
0.00166185897435897,0.00232251083763152,-0.0121977158694258,-0.00276239546696076
0.00326121794871795,0.00231432822012785,-0.00331470864224708,-0.00518242400573866
0.00486057692307692,0.0023071060237704,-0.00656182910667354,-0.00421359506583747
0.0064599358974359,0.00229079987531093,-0.0143803029279377,-0.00182174913823375
0.00805929487179487,0.00226224873892152,-0.019500484294301,0.00108407362035138
0.00965865384615385,0.00223990043375012,-0.00370511034639925,0.00131047948224194
0.0112580128205128,0.00226230563810129,0.0328851138933707,-0.00158837980806715
0.0128573717948718,0.00233862588994608,0.0582685316316973,-0.00259245171918886
0.0144567307692308,0.00243439058143657,0.0578899344712218,0.000314498276064388
0.0160560897435897,0.00251687966632577,0.0443864817901778,0.00468975042215485
0.0176554487179487,0.00257617195373705,0.0301995774077958,0.0084648739559547
0.0192548076923077,0.00261544271051021,0.0195651794712353,0.0111223078784855
0.0208541666666667,0.00264067368150187,0.0125037905870355,0.012847366910359
0.0224535256410256,0.00265680941575698,0.00801931058181042,0.0139388763670319
0.0240528846153846,0.0026672089608888,0.00520262723984986,0.014630691526553
0.0256522435897436,0.00267400123945093,0.00342551389236578,0.0150763028921174
0.0272516025641026,0.00267850620610932,0.00229116724591358,0.0153704776814741
0.0288509615384615,0.00268154142809402,0.00155641519862627,0.0155706687748024
0.0304503205128205,0.00268361775129059,0.00107301256568974,0.0157117338819523
0.0320496794871795,0.00268505861164437,0.00075001121283533,0.0158150270074486
0.0336490384615385,0.0026860718799572,0.00053095419710582,0.0158938105654856
0.0352483974358974,0.00268679322709691,0.000380294815849604,0.015956449081014
0.0368477564102564,0.00268731254963781,0.000275313265618028,0.0160083017334667
0.0384471153846154,0.00268769028224143,0.000201268217685596,0.0160528556649819
0.0400464743589744,0.00268796761272412,0.000148454366383901,0.0160924138330825
0.0416458333333333,0.002688172973909,0.000110392226208073,0.0161285186845288
0.0432451923076923,0.00268832622987947,8.26984491361967e-05,0.0161622170617446
0.0448445512820513,0.00268844141381226,6.23706404884353e-05,0.0161942283114441
0.0464439102564103,0.00268852854283086,4.73281856688557e-05,0.0162250525065884
0.0480432692307692,0.00268859483651444,3.6113427429828e-05,0.0162550410777904
0.0496426282051282,0.00268864554495449,2.76946651392374e-05,0.0162844435156825
0.0512419871794872,0.00268868451791116,2.13346745279237e-05,0.0163134386340458
0.0528413461538461,0.00268871460022551,1.65019287101371e-05,0.016342155742499
0.0544407051282051,0.00268873790930359,1.28099886735469e-05,0.0163706891434946
0.0560400641025641,0.00268875603169324,9.97569263206526e-06,0.0163991081613729
0.0576394230769231,0.00268877016358791,7.79002901612614e-06,0.0164274641481916
0.0592387820512821,0.00268878121209504,6.09765650768356e-06,0.0164557954226133
0.060838141025641,0.00268878986880222,4.78237749111352e-06,0.0164841307817731
0.0624375,0.00268879666361638,3.75674877864044e-06,0.0165124920187768
0.0624375,NaN,NaN,NaN
0.0625625,0.00268879713560543,4.01440325613936e-06,0.0165147103585691
0.064161858974359,0.00268987004419555,0.00300162691822235,0.0165514127537328
0.0657612179487179,0.00271440287412329,0.0370694795770577,0.0167350392835904
0.0673605769230769,0.00285319650831073,0.152131913731464,0.0172216791527341
0.0689599358974359,0.00321318933036241,0.281182595305826,0.0181986191277149
0.0705592948717949,0.00366020555325778,0.252348211501546,0.02150007575076
0.0721586538461538,0.00398482210280051,0.154177526188482,0.0256767571303207
0.0737580128205128,0.00416977410393536,0.0834493057243556,0.0287160762523761
0.0753573717948718,0.00426906317681295,0.0448875829808407,0.0305467602119042
0.0769567307692308,0.00432317030496144,0.0249400739761325,0.0316139513326245
0.0785560897435897,0.00435380012235967,0.014447088369568,0.0322532999821893
0.0801554487179487,0.00437188193486417,0.00871817278472442,0.0326561933929438
0.0817548076923077,0.00438298478512043,0.00545942969665288,0.0329257437622603
0.0833541666666667,0.00439004558140359,0.00353189656899606,0.0331177897879728
0.0849535256410256,0.00439467561347708,0.00235063400033061,0.0332633409724749
0.0865528846153846,0.00439779370911471,0.0016035231407903,0.0333801588126068
0.0881522435897436,0.00439994285341091,0.00111764605483811,0.0334787397196705
0.0897516025641026,0.00440145443134388,0.000793787979796499,0.0335654728889438
0.0913509615384615,0.00440253660588068,0.000573172091043654,0.0336443547199553
0.0929503205128205,0.0044033235488583,0.000419955002134933,0.0337179475393896
0.0945496794871795,0.00440390375507366,0.000311700181661372,0.0337879313957253
0.0961490384615385,0.00440433680850907,0.000234028371236256,0.0338554303787369
0.0977483974358974,0.00440466357737281,0.000177525794649994,0.0339212105142299
0.0993477564102564,0.00440491256465498,0.000135909488118887,0.0339858025881774
0.100947115384615,0.00440510395161267,0.000104912009168812,0.0340495800156292
0.102546474358974,0.00440525222425286,8.15883092967977e-05,0.0341128091802594
0.104145833333333,0.00440536791078798,6.38761609749034e-05,0.0341756825642949
0.105745192307692,0.00440545875033436,5.03121549432961e-05,0.034238340913402
0.107344551282051,0.00440553049116963,3.98450441882595e-05,0.0343008882914571
0.10894391025641,0.00440558744370372,3.17111173788924e-05,0.034363402449461
0.110543269230769,0.00440563286854252,2.53497666174344e-05,0.0344259420595728
0.112142628205128,0.00440566925211232,2.03455088802076e-05,0.0344885518225008
0.113741987179487,0.00440569850461239,1.6387671081902e-05,0.034551266113474
0.115341346153846,0.00440572210365907,1.32420289949612e-05,0.0346141116117936
0.116940705128205,0.0044057411995255,1.07306378769965e-05,0.0346771092155137
0.118540064102564,0.00440575669293778,8.71734271595741e-06,0.0347402754480599
0.120139423076923,0.0044057692930655,7.0972696755538e-06,0.0348036235002265
0.121738782051282,0.00440577956108777,5.78913696205865e-06,0.0348671640080944
0.123338141025641,0.00440578794316205,4.7295816577507e-06,0.0349309056380416
0.1249375,0.00440579479554519,3.86894111970318e-06,0.0349948555296983
0.1249375,NaN,NaN,NaN
0.1250625,0.00440579528589939,4.31839222375149e-06,0.0349998626346684
0.126661858974359,0.00440831711664103,0.00720888028916378,0.0350598824703056
0.128261217948718,0.00446804436496126,0.0895632817260694,0.0350069555120192
0.129860576923077,0.00478096745416392,0.321916626592069,0.0345612608471709
0.131459935897436,0.00546455778876661,0.488172808873106,0.0347748810191403
0.133059294871795,0.00618267902689624,0.377751528391139,0.0374624065457398
0.134658653846154,0.00664771859012765,0.211477809246066,0.0406665621047269
0.136258012820513,0.00689525823366856,0.108893047712688,0.0428637152049888
0.137857371794872,0.00702294299134804,0.0568417963199651,0.0441553919382839
0.139456730769231,0.00709081925503851,0.0309746888878821,0.0449120520219758
0.14105608974359,0.00712861551122028,0.0177043753991549,0.0453792731396491
0.142655448717949,0.00715067111572541,0.0105813488400632,0.0456898048330984
0.144254807692308,0.00716410026296621,0.00657912537727463,0.0459131353613918
0.145854166666667,0.00717258713030467,0.00423368540560545,0.0460862470248911
0.147453525641026,0.0071781263985762,0.00280661129474819,0.0462294508794026
0.149052884615385,0.00718184407140078,0.0019091199069653,0.0463542960498363
0.150652243589744,0.00718440026869273,0.00132804132004856,0.0464675750846376
0.152251602564103,0.00718619527308703,0.000942078641532935,0.0465734102307462
0.153850961538462,0.00718747920488358,0.000679862721434444,0.0466743756661419
0.155450320512821,0.00718841258375898,0.000498118830602419,0.0467721209114895
0.157049679487179,0.00718910090807031,0.00036988874927717,0.0468677279021228
0.158649038461538,0.00718961500628046,0.000277965575598542,0.0469619214080482
0.160248397435897,0.0071900033476023,0.0002111231154587,0.0470551963193211
0.161847756410256,0.00719029967595869,0.000161890490948061,0.0471478965090342
0.163447115384615,0.00719052785174497,0.000125205705939652,0.0472402647771654
0.165046474358974,0.00719070498625336,9.75823310127146e-05,0.0473324751202459
0.166645833333333,0.00719084350910431,7.65829523414342e-05,0.0474246539676856
0.168245192307692,0.00719095255542086,6.04800684157245e-05,0.0475168943945708
0.169844551282051,0.00719103891128878,4.80338526057192e-05,0.0476092657823007
0.17144391025641,0.0071911076675201,3.83441398188879e-05,0.0477018204794264
0.173043269230769,0.00719116267776884,3.07503689466102e-05,0.0477945984550967
0.174642628205128,0.00719120688352019,2.47630047184559e-05,0.0478876305899581
0.176241987179487,0.00719124254728032,2.00159299459456e-05,0.0479809410299305
0.177841346153846,0.00719127142167634,1.62330000758859e-05,0.0480745488874908
0.179440705128205,0.00719129487329191,1.3204285093603e-05,0.0481684694834198
0.181040064102564,0.00719131397419128,1.07690172538356e-05,0.048262715261447
0.182639423076923,0.00719132957014305,8.80323280705502e-06,0.0483572964677172
0.184238782051282,0.00719134233188456,7.21073398211864e-06,0.0484522216595911
0.185838141025641,0.00719135279393259,5.91642267683659e-06,0.0485474980895057
0.1874375,0.00719136138417258,4.86134399333493e-06,0.0486431319966119
0.1874375,NaN,NaN,NaN
0.1875625,0.00719136200118502,5.46588101744806e-06,0.0486506216459018
0.189161858974359,0.007194928389624,0.0102198730810077,0.0487342380902374
0.190761217948718,0.00727956003057274,0.126502002217444,0.048520870945385
0.192360576923077,0.00771283626729622,0.43742886802379,0.0472729691655249
0.193959935897436,0.00861256039405769,0.625025646842471,0.046187300197645
0.195559294871795,0.00951178654639523,0.463561918526282,0.0475450641426514
0.197158653846154,0.0100759929435726,0.253743248348771,0.0497266417636027
0.198758012820513,0.0103712882510826,0.129137932221118,0.051312412111307
0.200357371794872,0.0105222259508752,0.0669686080100584,0.0522767775586606
0.201956730769231,0.010602037439966,0.0363451508848869,0.052863831245706
0.20355608974359,0.0106463282078155,0.0207171064639195,0.0532449701467193
0.205155448717949,0.0106721123602062,0.0123574575265286,0.0535142843571492
0.206754807692308,0.0106877842855283,0.00767192619876296,0.0537213286223844
0.208354166666667,0.0106976752298429,0.00493112048534481,0.0538925552088454
0.209953525641026,0.0107041240958779,0.00326591253975593,0.0540425164752247
0.211552884615385,0.0107084485960318,0.00221989090639889,0.0541794962264406
0.213152243589744,0.0107114200323731,0.00154330416624074,0.0543083706942761
0.214751602564103,0.0107135055081269,0.00109426664748765,0.054432101462613
0.216350961538462,0.0107149965847677,0.000789405066457862,0.0545525394348258
0.217950320512821,0.0107160802075385,0.000578222323870784,0.054670871781971
0.219549679487179,0.0107168791466494,0.000429291166670607,0.0547878780812964
0.221149038461538,0.0107174757709774,0.000322568962392925,0.0549040813218927
0.222748397435897,0.0107179264143823,0.000244989014178746,0.0550198392834893
0.224347756410256,0.0107182702765504,0.000187861242494521,0.0551354011719718
0.225947115384615,0.0107185350638507,0.000145300930787319,0.0552509434986297
0.227546474358974,0.0107187406385239,0.000113257049937376,0.0553665932703507
0.229145833333333,0.0107189014241419,8.88987243653726e-05,0.0554824432562941
0.230745192307692,0.0107190280186802,7.02203694501569e-05,0.0555985622092639
0.232344551282051,0.0107191282933893,5.57830649031675e-05,0.055715001816129
0.23394391025641,0.0107192081522937,4.45423988363495e-05,0.0558318014920923
0.235543269230769,0.0107192720641843,3.5732147092903e-05,0.0559489917316558
0.237142628205128,0.0107193234398794,2.87845843898939e-05,0.0560665964795921
0.238741987179487,0.0107193649028334,2.32751860001133e-05,0.0561846348276534
0.240341346153846,0.0107193984853172,1.88837939548874e-05,0.0563031222416379
0.241940705128205,0.0107194257720494,1.53670405876605e-05,0.0564220714575581
0.243540064102564,0.0107194480063282,1.25385616501029e-05,0.0565414931421698
0.245139423076923,0.0107194661691303,1.02546600744737e-05,0.0566613963840097
0.246738782051282,0.0107194810385387,8.40382393350154e-06,0.056781789061374
0.248338141025641,0.0107194932347274,6.89899668171301e-06,0.0569026781201628
0.2499375,0.0107195032542563,5.67183106629841e-06,0.057024069785162
0.2499375,NaN,NaN,NaN
0.2500625,0.0107195039741575,6.37766466887727e-06,0.0570335786576433
0.251661858974359,0.01072368131816,0.011972358182279,0.0571366642214309
0.253261217948718,0.0108226770526366,0.147705810853876,0.0567981188881264
0.254860576923077,0.0113240035138764,0.501846940005132,0.0548659286619506
0.256459935897436,0.0123417252853696,0.698309795657367,0.0524708398042649
0.258059294871795,0.0133367775553184,0.508542875447059,0.0524325055666306
0.259658653846154,0.0139528695322203,0.275855916320687,0.0536229430780997
0.261258012820513,0.0142731977276664,0.139781501744899,0.0546515041676106
0.262857371794872,0.0144363925230377,0.0723241243070478,0.0553260203330218
0.264456730769231,0.0145225314043783,0.0392004839736885,0.0557637696311818
0.26605608974359,0.014570282399186,0.0223261087537535,0.0560680216542589
0.267655448717949,0.0145980613189491,0.0133095118980705,0.0562987838858566
0.269254807692308,0.014614937143952,0.0082594283714035,0.0564884105610176
0.270854166666667,0.0146255837730285,0.0053069268314857,0.0566543771445308
0.272453525641026,0.0146325231774433,0.00351382346326373,0.0568063615980374
0.274052884615385,0.014637175409875,0.00238782833335734,0.0569498954720422
0.275652243589744,0.0146403713187849,0.00165971082064141,0.057088243684477
0.277251602564103,0.0146426138960143,0.00117658603028082,0.0572233930906233
0.278850961538462,0.0146442170147796,0.000848649015954897,0.0573565874414503
0.28045032051282,0.0146453818772003,0.000621523056781173,0.0574886257318291
0.28204967948718,0.0146462405880277,0.00046137482279976,0.0576200335492104
0.283649038461538,0.0146468817620247,0.000346631911121555,0.0577511642439863
0.285248397435897,0.0146473659943622,0.000263233021078482,0.0578822602167218
0.286847756410256,0.0146477354433541,0.000201828238821696,0.0580134909325447
0.288447115384615,0.0146480199022487,0.000156087031423153,0.0581449770172036
0.290046474358974,0.0146482407264955,0.000121652108615393,0.0582768058377173
0.291645833333333,0.014648413422085,9.54789913070497e-05,0.0584090417626059
0.293245192307692,0.0146485493809995,7.5411036212287e-05,0.0585417330328758
0.294844551282051,0.0146486570632877,5.99011280091964e-05,0.0586749164349891
0.29644391025641,0.0146487428139656,4.78264484062978e-05,0.0588086205245951
0.298043269230769,0.0146488114351463,3.83633373752782e-05,0.05894286787998
0.299642628205128,0.0146488665917195,3.09015736550087e-05,0.0590776766966226
0.301241987179487,0.0146489111023129,2.49848984322437e-05,0.0592130619283692
0.302841346153846,0.0146489471502051,2.0269252029101e-05,0.0593490361127982
0.304440705128205,0.0146489764377302,1.64931202001506e-05,0.0594856099740677
0.306040064102564,0.0146490003003581,1.34562588414049e-05,0.0596227928673017
0.307639423076923,0.0146490197917111,1.10042807851128e-05,0.0597605931089989
0.309238782051282,0.0146490357474317,9.01738732548465e-06,0.0598990182246919
0.310838141025641,0.0146490488335246,7.40205922397643e-06,0.0600380751359967
0.3124375,0.014649059583208,6.08488053216222e-06,0.0601777703029102
0.3124375,NaN,NaN,NaN
0.3125625,0.0146490603552873,6.82999718687759e-06,0.0601887154116815
0.314161858974359,0.0146534295626931,0.0125175451785289,0.0603055103744704
0.315761217948718,0.0147568029944902,0.154073713772193,0.0598747448644432
0.317360576923077,0.0152772587401701,0.518703918181273,0.0574140919068213
0.318959935897436,0.0163216390049371,0.712136318846902,0.0538991673793724
0.320559294871795,0.0173316451144579,0.514043142010804,0.0525958544725722
0.322158653846154,0.0179530756443108,0.277691321635921,0.0528856317138819
0.323758012820513,0.0182752289719982,0.140447265306853,0.0534093878285781
0.325357371794872,0.0184391244307446,0.072600399295284,0.0538196797816245
0.326956730769231,0.0185255699053058,0.0393294414287299,0.0541185918957889
0.32855608974359,0.0185734701650708,0.0223920264826678,0.0543483378098585
0.330155448717949,0.0186013278887486,0.0133456041975514,0.0545385824132181
0.331754807692308,0.0186182479497596,0.00828025680723984,0.0547064162947567
0.333354166666667,0.0186289206085817,0.00531944793742524,0.0548613605629871
0.334953525641026,0.0186358759036941,0.00352159673267785,0.0550087760832161
0.336552884615385,0.0186405381229956,0.00239277876670185,0.0551517566558671
0.338152243589744,0.0186437404543664,0.00166292774037974,0.0552921394379828
0.339751602564103,0.0186459872370674,0.00117870950962635,0.0554310470700085
0.341350961538462,0.0186475931479401,0.000850067253038073,0.0555691845996139
0.34295032051282,0.0186487598827334,0.000622477910180572,0.0557070063391882
0.34454967948718,0.0186496198571223,0.000462020488514828,0.0558448121682511
0.346149038461538,0.0186502618859754,0.000347068663875613,0.0559828045768395
0.347748397435897,0.0186507466956599,0.000263527194093225,0.0561211232936013
0.349347756410256,0.0186511165318915,0.000202024363300971,0.056259866792707
0.350947115384615,0.0186514012469505,0.000156215382175035,0.0563991059369032
0.352546474358974,0.0186516222366283,0.000121733490126098,0.0565388928025508
0.354145833333333,0.0186517950347585,9.55278288521479e-05,0.0566792664916671
0.355745192307692,0.0186519310526976,7.5437404878825e-05,0.0568202570236216
0.357344551282051,0.0186520387640637,5.99121040888558e-05,0.0569618879811473
0.35894391025641,0.0186521245234221,4.78270213344806e-05,0.0571041783350177
0.360543269230769,0.0186521931396269,3.83570324192185e-05,0.0572471437189201
0.362142628205128,0.018652248282331,3.08908816281867e-05,0.0573907973310852
0.363741987179487,0.0186522927735249,2.49715750723988e-05,0.0575351505791966
0.365341346153846,0.0186523287988526,2.02545283516062e-05,0.057680213546569
0.366940705128205,0.0186523580622994,1.64778514178556e-05,0.0578259953324684
0.368540064102564,0.0186523819004758,1.34410304927434e-05,0.0579725043028668
0.370139423076923,0.0186524013677772,1.09894848007383e-05,0.0581197482768182
0.371738782051282,0.0186524173003555,9.00327681274377e-06,0.0582677346661352
0.373338141025641,0.0186524303645366,7.38878807898428e-06,0.0584164705808899
0.3749375,0.0186524410937253,6.07253216718012e-06,0.0585659629097014
0.3749375,NaN,NaN,NaN
0.3750625,0.0186524418638672,6.79816713678876e-06,0.0585776787034556
0.376661858974359,0.0186566318184763,0.0119966811697919,0.0587015534950383
0.378261217948718,0.0187556025296773,0.147417752836959,0.0582151641662916
0.379860576923077,0.0192523373130259,0.493950893808743,0.0554195533295177
0.381459935897436,0.02024343838215,0.673842908188474,0.0510933027806875
0.383059294871795,0.0211972513553834,0.484645381555315,0.0487728348686006
0.384658653846154,0.0217827091376953,0.26144495481708,0.0483066731727343
0.386258012820513,0.0220859282864842,0.13215655891577,0.0483979372911967
0.387857371794872,0.0222401278979975,0.0682959009438765,0.0485772235126127
0.389456730769231,0.0223214412490333,0.0369911672671063,0.0487509917186236
0.39105608974359,0.0223664908456338,0.0210579204675817,0.0489101035181416
0.392655448717949,0.0223926873774135,0.0125489863486432,0.0490585701597517
0.394254807692308,0.0224085966141603,0.00778510290848537,0.0492005416481651
0.395854166666667,0.0224186305192279,0.00500076970130197,0.0493387834223726
0.397453525641026,0.022425168774804,0.00331022965930499,0.0494749850789473
0.399052884615385,0.0224295509140298,0.00224888443231604,0.049610165209073
0.400652243589744,0.0224325604850885,0.00156272159267679,0.0497449444850309
0.402251602564103,0.0224346717451288,0.00110753137998539,0.049879708659545
0.403850961538462,0.0224361805801132,0.000798621190979309,0.050014703143531
0.40545032051282,0.0224372766275515,0.000584718710894837,0.0501500879930119
0.40704967948718,0.0224380843772616,0.000433927285671298,0.0502859703158092
0.408649038461538,0.0224386873214207,0.000325912450024719,0.0504224237191101
0.410248397435897,0.0224391425423493,0.000247421779064328,0.0505595002099043
0.411847756410256,0.0224394897472785,0.000189644504859537,0.0506972376204168
0.413447115384615,0.022439756992183,0.000146616009621022,0.0508356643292532
0.415046474358974,0.022439964383509,0.000114231470980977,0.0509748023171425
0.416645833333333,0.0224401265175602,8.96232444208337e-05,0.0511146691781711
0.418245192307692,0.0224402541158687,7.07602656688071e-05,0.0512552794644377
0.419844551282051,0.0224403551389621,5.61857365196016e-05,0.0513966455982963
0.42144391025641,0.0224404355559581,4.48425579530635e-05,0.0515387784997399
0.423043269230769,0.0224404998834935,3.59554088711784e-05,0.0516816880234155
0.424642628205128,0.0224405515678098,2.89499795764403e-05,0.0518253832666933
0.426241987179487,0.0224405932587558,2.33969384002731e-05,0.0519698727892858
0.427841346153846,0.0224406270083806,1.89725904941406e-05,0.0521151647714899
0.429440705128205,0.0224406544162954,1.54309471936293e-05,0.0522612671293563
0.431040064102564,0.0224406767370601,1.25836893536015e-05,0.0524081875993303
0.432639423076923,0.0224406949601967,1.02856532616478e-05,0.0525559338010417
0.434238782051282,0.0224407098702906,8.42422083371142e-06,0.0527045132843163
0.435838141025641,0.0224407220924738,6.91149730723547e-06,0.0528539335646986
0.4374375,0.0224407321270909,5.67849759327497e-06,0.0530042021505397
0.4374375,NaN,NaN,NaN
0.4375625,0.0224407328468142,6.33544994774748e-06,0.0530159824929321
0.439161858974359,0.0224444476635307,0.0106274346033529,0.0531399374969186
0.440761217948718,0.0225320426910138,0.130425781637404,0.0526376325584551
0.442360576923077,0.0229710787588154,0.436217656358962,0.049726017895047
0.443959935897436,0.0238455235218675,0.594192978387867,0.0449714489595522
0.445559294871795,0.024686600055461,0.427458149977602,0.0419591122951077
0.447158653846154,0.0252031381663035,0.230753234598289,0.0409243843265216
0.448758012820513,0.0254708217134711,0.116695353801333,0.0406751806013851
0.450357371794872,0.025606996763951,0.0603192046184685,0.0406661483344102
0.451956730769231,0.02567881624308,0.032673364475638,0.040733443022353
0.45355608974359,0.0257186076097913,0.0185999239398996,0.0408286603817293
0.455155448717949,0.0257417458979038,0.0110836619383956,0.0409358864616946
0.456754807692308,0.0257557969535013,0.00687550083945621,0.0410491423335122
0.458354166666667,0.0257646581047871,0.00441603552500826,0.0411658825798415
0.459953525641026,0.0257704315370093,0.00292282035010851,0.0412849029565083
0.461552884615385,0.0257743005802069,0.00198542410763227,0.0414055833976741
0.463152243589744,0.0257769573963052,0.00137944559221868,0.0415275828169388
0.464751602564103,0.025778820911813,0.000977486957007603,0.04165070386927
0.466350961538462,0.0257801524779582,0.000704730746225647,0.0417748280304716
0.46795032051282,0.0257811195875054,0.000515884587659992,0.0418998822737656
0.46954967948718,0.0257818321849177,0.000382773231248978,0.0420258209820394
0.471149038461538,0.0257823640011028,0.000287435596437359,0.0421526156593606
0.472748397435897,0.0257827654402342,0.000218166745114065,0.0422802488427514
0.474347756410256,0.0257830715607506,0.000167185256193016,0.0424087103758817
0.475947115384615,0.0257833071313699,0.000129223725077804,0.0425379950610911
0.477546474358974,0.0257834899007646,0.000100657427458689,0.0426681011419848
0.479145833333333,0.0257836327521141,7.8954325375328e-05,0.0427990293007472
0.480745192307692,0.025783745147439,6.2321210966791e-05,0.0429307819824148
0.482344551282051,0.0257838341111991,4.94720093885833e-05,0.0430633629314428
0.48394391025641,0.0257839049099001,3.94735948078573e-05,0.0431967768688565
0.485543269230769,0.0257839615279706,3.16416434082619e-05,0.0433310292641629
0.487142628205128,0.0257840070051211,2.54693051193344e-05,0.043466126172173
0.488741987179487,0.025784043678253,2.05777211500341e-05,0.0436020741149479
0.490341346153846,0.0257840733567752,1.66812843616678e-05,0.0437388799955379
0.491940705128205,0.0257840974509185,1.35629771851199e-05,0.0438765510344076
0.493540064102564,0.0257841170665191,1.10566809440469e-05,0.0440150947222316
0.495139423076923,0.025784133075635,9.03436207035917e-06,0.0441545187846363
0.496738782051282,0.0257841461695825,7.39670592694054e-06,0.044294831155745
0.498338141025641,0.0257841568990713,6.06621193432508e-06,0.0444360399582743
0.4999375,0.0257841657047882,4.98206219251979e-06,0.044578153488548
0.4999375,NaN,NaN,NaN
0.5000625,0.0257841663357478,5.53451789622584e-06,0.0445892988578358
0.501661858974359,0.0257872050950287,0.00868357710424898,0.0447064314332359
0.503261217948718,0.0258587129296384,0.106454391466027,0.0442283400542546
0.504860576923077,0.0262171210025613,0.356232768593334,0.0414271247380666
0.506459935897436,0.0269321127286824,0.486574429554183,0.0366613523045856
0.508059294871795,0.0276221261078837,0.351383903511234,0.0333257898395519
0.509658653846154,0.028047310158888,0.190205846855009,0.0319372827236178
0.511258012820513,0.0282681194411438,0.0963315249281934,0.0314538264174955
0.512857371794872,0.0283805724060207,0.0498291331300565,0.0313067128818235
0.514456730769231,0.0284399119672592,0.0270000834547515,0.0312906272389539
0.51605608974359,0.0284727963910249,0.015372238788674,0.0313315821204567
0.517655448717949,0.0284919196851935,0.00916040251297219,0.0314002027201951
0.519254807692308,0.0285035323261519,0.00568213227038329,0.0314835499337669
0.520854166666667,0.0285108551448919,0.00364918575870467,0.0315753955150717
0.522453525641026,0.0285156257317293,0.00241495085582733,0.0316725177719425
0.524052884615385,0.0285188222623999,0.00164018114238072,0.0317731504820252
0.525652243589744,0.0285210169105709,0.00113937574884326,0.0318762784384456
0.527251602564103,0.0285225559745204,0.000807216380290486,0.0319812950293735
0.528850961538462,0.0285236554859656,0.000581851708136685,0.032087826071281
0.53045032051282,0.0285244538846103,0.000425839314655724,0.0321956347240565
0.53204967948718,0.0285250420367096,0.000315888060888648,0.0323045680219504
0.533649038461538,0.0285254808731788,0.000237151145679733,0.0324145257206625
0.535248397435897,0.0285258120433883,0.000179953776683329,0.0325254415746249
0.536847756410256,0.0285260645130239,0.000137864650500872,0.0326372717723139
0.538447115384615,0.0285262587436989,0.000106530650326533,0.0327499876167069
0.540046474358974,0.02852640939573,8.29564882335743e-05,0.0328635707903305
0.541645833333333,0.0285265271090239,6.50500258246202e-05,0.032978010231415
0.543245192307692,0.0285266196968392,5.13297542282425e-05,0.0330933000359526
0.544844551282051,0.0285266929586834,4.07332681510111e-05,0.033209438025776
0.54644391025641,0.0285267512419291,3.2489821094229e-05,0.0333264247567247
0.548043269230769,0.0285267978350381,2.60342452560084e-05,0.0334442628223521
0.549642628205128,0.0285268352463003,2.09480008636668e-05,0.033562956359085
0.551241987179487,0.028526865403688,1.6918283332907e-05,0.0336825106906027
0.552841346153846,0.0285268897996803,1.37093162566599e-05,0.033802932069663
0.554440705128205,0.028526909597248,1.1141973595783e-05,0.0339242274889499
0.556040064102564,0.0285269257081345,9.07916345538554e-06,0.034046404541357
0.557639423076923,0.0285269388511694,7.41524214960335e-06,0.0341694713160407
0.559238782051282,0.0285269495960613,6.06827718769944e-06,0.0342934363206156
0.560838141025641,0.0285269583965303,4.97434400307474e-06,0.0344183084226263
0.5624375,0.0285269656155559,4.08328798505113e-06,0.0345440968053596
0.5624375,NaN,NaN,NaN
0.5625625,0.028526966132172,4.51105313587383e-06,0.0345539667761412
0.564161858974359,0.0285292337063262,0.00646963783650613,0.0346579564130658
0.565761217948718,0.0285824543298955,0.0792295495055382,0.0342408485287207
0.567360576923077,0.0288495635064567,0.265897274704532,0.0317619763567693
0.568959935897436,0.0293851393950381,0.365847472172229,0.0273933842596841
0.570559294871795,0.0299059972520962,0.266319796356326,0.0241108860381177
0.572158653846154,0.0302290878804324,0.144912629424684,0.0225928069947033
0.573758012820513,0.0303975461888134,0.0735924668063374,0.0219877090440913
0.575357371794872,0.0304835127358262,0.0381179506448759,0.0217569896543504
0.576956730769231,0.0305289207642621,0.0206675291747076,0.0216837048622275
0.57855608974359,0.0305540962401975,0.0117701289642366,0.0216825186633116
0.580155448717949,0.0305687391766347,0.00701445369242519,0.0217173357858052
0.581754807692308,0.0305776313242028,0.0043508660544864,0.021771565736489
0.583354166666667,0.0305832382289187,0.00279391803454999,0.0218369992617079
0.584953525641026,0.0305868904675718,0.00184866209271969,0.0219093141733088
0.586552884615385,0.0305893372184127,0.0012553260291563,0.021986113789817
0.588152243589744,0.0305910167374371,0.000871835383122994,0.0220660101692149
0.589751602564103,0.0305921942734501,0.000617518101808952,0.0221481696661236
0.591350961538462,0.0305930352906414,0.000444994850689008,0.0222320759847465
0.59295032051282,0.0305936458159472,0.000325583941253817,0.0223174011192259
0.59454967948718,0.0305940954344605,0.000241444414072374,0.0224039323317932
0.596149038461538,0.0305944308014197,0.000181204285253136,0.0224915294330502
0.597748397435897,0.030594683803759,0.000137453654928544,0.0225800990396054
0.599347756410256,0.0305948766144108,0.000105267253484335,0.0226695786478463
0.600947115384615,0.0305950248939672,8.13116945828183e-05,0.022759926545248
0.602546474358974,0.0305951398609352,6.32936146380379e-05,0.0228511152821182
0.604145833333333,0.0305952296557494,4.96113588704739e-05,0.0229431273651413
0.605745192307692,0.0305953002550191,3.91309028420867e-05,0.0230359523664674
0.607344551282051,0.0305953560940303,3.10391469629542e-05,0.0231295849519172
0.60894391025641,0.0305954004967767,2.4746302753997e-05,0.0232240235164108
0.610543269230769,0.0305954359770193,1.98199666349566e-05,0.0233192692270205
0.612142628205128,0.0305954644516677,1.59399751703499e-05,0.023415325343711
0.613741987179487,0.0305954873937549,1.28670919758828e-05,0.0235121967318454
0.615341346153846,0.0305955059432743,1.04210279096111e-05,0.0236098895088058
0.616940705128205,0.0305955209882816,8.46484023510797e-06,0.0237084107855227
0.618540064102564,0.0305955332247875,6.89374397990087e-06,0.0238077684759098
0.620139423076923,0.0305955432013664,5.62700940714236e-06,0.0239079711553886
0.621738782051282,0.0305955513526513,4.60204079497203e-06,0.024009027955249
0.623338141025641,0.0305955580246717,3.77001222466194e-06,0.0241109484834101
0.6249375,0.0305955634941568,3.0926250740181e-06,0.0242137427648007
0.6249375,NaN,NaN,NaN
0.6250625,0.0305955638849227,3.39187035796704e-06,0.0242218138423843
0.626661858974359,0.0305970715015699,0.00429138435983227,0.0243074412065506
0.628261217948718,0.0306323241341878,0.0524882791009177,0.0239801945737765
0.629860576923077,0.030809764849065,0.177161652834011,0.0219959805937642
0.631459935897436,0.0311689195411036,0.246970334772052,0.0183773941320149
0.633059294871795,0.0315229143597436,0.182243615080606,0.0154932599175598
0.634658653846154,0.0317449656789344,0.100027531603681,0.0140590606856918
0.636258012820513,0.0318615092136871,0.0510276432475168,0.0134421721963535
0.637857371794872,0.0319211838086779,0.0264891822167822,0.0131825002996046
0.639456730769231,0.0319527564497626,0.0143779262421423,0.013079555265823
0.64105608974359,0.0319702749656726,0.00819223638480759,0.0130502305233467
0.642655448717949,0.0319804677389767,0.00488304157480754,0.0130581797421509
0.644254807692308,0.031986657958963,0.00302877690350354,0.0130863474671864
0.645854166666667,0.0319905609046755,0.00194468813531213,0.0131261856907884
0.647453525641026,0.0319931027918924,0.00128648473134199,0.0131731577872972
0.649052884615385,0.0319948052850258,0.0008733529369042,0.0132247353982229
0.650652243589744,0.0319959735924778,0.000606365874076858,0.0132794495172387
0.652251602564103,0.0319967924447591,0.000429339854582089,0.0133364158721422
0.653850961538462,0.0319973770742232,0.000309274514335661,0.0133950859611701
0.65545032051282,0.0319978013136626,0.000226192153919876,0.0134551108920414
0.65704967948718,0.0319981136131984,0.00016766631743578,0.0135162641269876
0.658649038461538,0.0319983464524575,0.000125776795298041,0.0135783962007861
0.660248397435897,0.0319985220258694,9.53633356160419e-05,0.0136414073997567
0.661847756410256,0.0319986557634059,7.29963979213439e-05,0.0137052308449966
0.663447115384615,0.0319987585606908,5.63552242921784e-05,0.0137698217709824
0.665046474358974,0.0319988382209234,4.38433937674202e-05,0.013835150586265
0.666645833333333,0.0319989004048188,3.43461843290317e-05,0.0139011982957123
0.668245192307692,0.0319989492672439,2.70744876694738e-05,0.0139679534279086
0.669844551282051,0.0319989878906426,2.14626271668114e-05,0.0140354099400683
0.67144391025641,0.0319990185844086,1.71003750502921e-05,0.0141035657688191
0.673043269230769,0.031999043094439,1.36870430479332e-05,0.014172421814551
0.674642628205128,0.0319990627516363,1.10000483527015e-05,0.0142419812211108
0.676241987179487,0.0319990785783504,8.87311324353181e-06,0.0143122488594362
0.677841346153846,0.0319990913654868,7.18096467878471e-06,0.0143832309538046
0.679440705128205,0.0319991017289175,5.82847594462071e-06,0.0144549348089936
0.681040064102564,0.0319991101511295,4.7428804395943e-06,0.0145273686096395
0.682639423076923,0.0319991170122403,3.8681340150023e-06,0.0146005412717904
0.684238782051282,0.0319991226132793,3.16079575440906e-06,0.0146744623325649
0.685838141025641,0.0319991271937958,2.58699246551265e-06,0.0147491418678929
0.6874375,0.0319991309452697,2.1201637945154e-06,0.0148245904311388
0.6874375,NaN,NaN,NaN
0.6875625,0.0319991312126899,2.30258743480194e-06,0.0148305198843611
0.689161858974359,0.0319999855905337,0.00242289011285993,0.0148942301404049
0.690761217948718,0.0320198452664283,0.029577242669381,0.0146725888384073
0.692360576923077,0.0321202853105022,0.10076946567164,0.0132870798110092
0.693959935897436,0.0323267182630349,0.143469871412804,0.0106638227837438
0.695559294871795,0.0325346000586809,0.108195158305786,0.00845059614900973
0.697158653846154,0.032667347046482,0.0602151400394374,0.00728140557980222
0.698758012820513,0.0327377603329515,0.0309414954847172,0.00675000992350012
0.700357371794872,0.0327740107099259,0.0161199961491546,0.00651183330746821
0.701956730769231,0.0327932414186447,0.00876503095976714,0.00640623031139662
0.70355608974359,0.0328039255185716,0.00499816637913379,0.00636395927168452
0.705155448717949,0.0328101452735872,0.00298007922837207,0.00635403685726176
0.706754807692308,0.0328139231865543,0.00184843926211442,0.00636172589568759
0.708354166666667,0.0328163049510793,0.00118661024224882,0.00637957948963228
0.709953525641026,0.0328178557513541,0.00078474578776126,0.00640362523193548
0.711552884615385,0.032818894072492,0.000532526598975684,0.00643164203086505
0.713152243589744,0.032819606294767,0.000369558505673985,0.00646233668887924
0.714751602564103,0.032820105234996,0.00026153015375706,0.00649492968960528
0.716350961538462,0.032820461263776,0.000188284865486587,0.00652893708035478
0.71795032051282,0.0328207194639946,0.000137619614697279,0.00656405086472274
0.71954967948718,0.0328209094141264,0.000101944171223191,0.00660007101427064
0.721149038461538,0.0328210509380607,7.64212364674654e-05,0.00663686556631538
0.722748397435897,0.03282115757836,5.78996199980725e-05,0.00667434652690126
0.724347756410256,0.0328212387471023,4.4285401461764e-05,0.00671245494095035
0.725947115384615,0.0328213010881732,3.41619385948181e-05,0.00675115142630261
0.727546474358974,0.0328213493579863,2.65549792114209e-05,0.00679041004563773
0.729145833333333,0.0328213870056189,2.07844230896905e-05,0.00683021426367035
0.730745192307692,0.0328214165615453,1.63689712412203e-05,0.00687055423394554
0.732344551282051,0.032821439902236,1.29637112880637e-05,0.00691142494939832
0.73394391025641,0.032821458432881,1.03185980793481e-05,0.00695282496376924
0.735543269230769,0.0328214732152617,8.25041976483643e-06,0.00699475549631239
0.737142628205128,0.0328214850583451,6.62360641292301e-06,0.00703721979766152
0.738741987179487,0.0328214945832017,5.33692281855802e-06,0.00708022269607222
0.740341346153846,0.0328215022700192,4.31413091024642e-06,0.00712377026984304
0.741940705128205,0.0328215084924866,3.4973645479483e-06,0.00716786960905539
0.743540064102564,0.0328215135431719,2.84237990371174e-06,0.0072125286412597
0.745139423076923,0.0328215176524144,2.3151173302936e-06,0.00725775600342877
0.746738782051282,0.0328215210025006,1.88918991410404e-06,0.00730356094773437
0.748338141025641,0.0328215237383822,1.54403326970718e-06,0.00734995327229429
0.7499375,0.0328215259758361,1.26353153937897e-06,0.00739694327053377
0.7499375,NaN,NaN,NaN
0.7500625,0.0328215261348231,1.35378932545223e-06,0.00740064129584769
0.751661858974359,0.0328219052319516,0.00106789686132078,0.00744119198405089
0.753261217948718,0.0328306213458997,0.0129827464429132,0.00732205849945287
0.754860576923077,0.0328749886651064,0.0448207474056844,0.00653920638497784
0.756459935897436,0.032968207966561,0.0657902755771807,0.0049904381369163
0.758059294871795,0.0330650714387855,0.0512301767957573,0.00360179356723962
0.759658653846154,0.0331285851206909,0.0291114840054462,0.00282393233925258
0.761258012820513,0.033162814883774,0.015123762374254,0.00245298562191447
0.762857371794872,0.0331805821637044,0.00792204813213511,0.00227828972368135
0.764456730769231,0.0331900455526707,0.00431872868525223,0.00219467335272119
0.76605608974359,0.0331953130422593,0.00246553280672279,0.00215517456147211
0.767655448717949,0.0331983818121582,0.00147055126860387,0.0021383666786868
0.769254807692308,0.0332002460197643,0.000912026294706276,0.00213394355070548
0.770854166666667,0.0332014209903768,0.000585237096056703,0.00213666224137469
0.772453525641026,0.0332021856388341,0.000386800001742264,0.00214371419756985
0.774052884615385,0.0332026972488017,0.000262281453506037,0.00215352474350797
0.775652243589744,0.0332030478925181,0.000181855701772199,0.00216517533399155
0.777251602564103,0.0332032933040814,0.000128570064176966,0.00217811156341533
0.778850961538462,0.0332034682432808,9.24634316577658e-05,0.00219198891811968
0.78045032051282,0.0332035949728528,6.75051475415846e-05,0.00220658800419865
0.78204967948718,0.0332036880936811,4.99445945527821e-05,0.00222176628375201
0.783649038461538,0.0332037573869835,3.73919923507688e-05,0.00223742971632377
0.785248397435897,0.0332038095312048,2.82910072115291e-05,0.00225351561883729
0.786847756410256,0.0332038491651241,2.16078475267221e-05,0.00226998203987968
0.788447115384615,0.0332038795610917,1.66433901981971e-05,0.00228680102017825
0.790046474358974,0.0332039030601751,1.29170570265664e-05,0.00230395422882803
0.791645833333333,0.0332039213587115,1.00935389447905e-05,0.00232143008458021
0.793245192307692,0.0332039357002561,7.93567194471047e-06,0.00233922182449945
0.794844551282051,0.0332039470061868,6.27359777556217e-06,0.00235732618834961
0.79644391025641,0.0332039559658595,4.98425458592004e-06,0.00237574251009462
0.798043269230769,0.0332039630996714,3.97753318078611e-06,0.00239447208288706
0.799642628205128,0.033203968803719,3.1868030732166e-06,0.00241351771050849
0.801241987179487,0.0332039733817829,2.5623456805375e-06,0.00243288338768881
0.802841346153846,0.0332039770684791,2.06674822017948e-06,0.00245257407067553
0.804440705128205,0.033203980046181,1.67163694419528e-06,0.00247259551178344
0.806040064102564,0.0332039824575017,1.35533621821348e-06,0.00249295413984542
0.807639423076923,0.0332039844145807,1.10117477316201e-06,0.00251365697397386
0.809238782051282,0.0332039860060475,8.96249079578422e-07,0.00253471156177547
0.810838141025641,0.0332039873022829,7.30512781544659e-07,0.0025561259357269
0.8124375,0.033203988359422,5.96100854970706e-07,0.00257790858319976
0.8124375,NaN,NaN,NaN
0.8125625,0.0332039884341853,6.27155716697746e-07,0.00257962679190187
0.814161858974359,0.0332040995042747,0.000308628052001882,0.00259901122368711
0.815761217948718,0.0332065931942588,0.00370970978502767,0.00255638069718132
0.817360576923077,0.0332193346876738,0.0129508074908057,0.00225153560115486
0.818959935897436,0.0332466617300999,0.0195731141502538,0.00162170951074633
0.820559294871795,0.0332759423210724,0.0157363495412045,0.00102475101887096
0.822158653846154,0.0332956605235287,0.00913392747154591,0.000672432042898952
0.823758012820513,0.0333064606367768,0.00479801153237306,0.000497293863414909
0.825357371794872,0.0333121122662404,0.00252625659369398,0.000411405843980998
0.826956730769231,0.0333151333836202,0.00138003124133978,0.000367898799655788
0.82855608974359,0.0333168170627177,0.000788165552486644,0.000345163471846462
0.830155448717949,0.0333177978801105,0.000469837615682425,0.000333169583515712
0.831754807692308,0.0333183931994749,0.000291056024086602,0.000327045037012874
0.833354166666667,0.033318767909336,0.000186476156666666,0.000324296536083901
0.834953525641026,0.0333190113452397,0.00012301677820301,0.000323583348725302
0.836552884615385,0.033319173897512,8.32378491189688e-05,0.00032415178090718
0.838152243589744,0.0333192850572721,5.75783411400397e-05,0.000325561312878509
0.839751602564103,0.0333193626662657,4.06034976159104e-05,0.000327545616905315
0.841350961538462,0.0333194178428451,2.91207618677524e-05,0.000329938929965263
0.84295032051282,0.0333194577008583,2.11982374699064e-05,0.000332635508336608
0.84454967948718,0.03331948690043,1.56352294600781e-05,0.0003355665105758
0.846149038461538,0.0333195085593146,1.16673115901363e-05,0.000338686400564781
0.847748397435897,0.0333195248031943,8.79711998686696e-06,0.000341964723570264
0.849347756410256,0.0333195371062387,6.69462679368786e-06,0.00034538100567878
0.850947115384615,0.0333195465066287,5.13689953349582e-06,0.000348921518111077
0.852546474358974,0.0333195537457532,3.97088435390876e-06,0.000352577182404745
0.854145833333333,0.0333195593597959,3.08993493664197e-06,0.000356342189188353
0.855745192307692,0.0333195637410268,2.41872780481045e-06,0.000360213072449944
0.857344551282051,0.0333195671794645,1.90339752504885e-06,0.000364188080039043
0.85894391025641,0.0333195698916044,1.50498133482189e-06,0.000368266740189367
0.860543269230769,0.03331957204049,1.19499800763411e-06,0.000372449559861531
0.862142628205128,0.0333195737499097,9.52424976184489e-07,0.00037673781309091
0.863741987179487,0.0333195751145511,7.61605050848767e-07,0.000381133391688657
0.865341346153846,0.0333195762073411,6.10779633495884e-07,0.000385638699752571
0.866940705128205,0.0333195770848032,4.91049549198466e-07,0.000390256579394158
0.868540064102564,0.0333195777910034,3.95631231250088e-07,0.000394990259027142
0.870139423076923,0.033319578360481,3.19319179166534e-07,0.000399843318211725
0.871738782051282,0.0333195788204427,2.58093980401103e-07,0.000404819664846845
0.873338141025641,0.0333195791924177,2.08834060012539e-07,0.000409923521743745
0.8749375,0.0333195794935142,1.69102026259888e-07,0.00041515942047819
0.8749375,NaN,NaN,NaN
0.8750625,0.0333195795146377,1.73983020287353e-07,0.000415574336540059
0.876661858974359,0.0333195940034552,3.8947070026553e-05,0.000420408084335197
0.878261217948718,0.0333198999551482,0.000451898677728858,0.000413648643961171
0.879860576923077,0.0333214380326166,0.00155310094812506,0.000358050473379396
0.881459935897436,0.0333246789597492,0.00229679681482362,0.000242653077558439
0.883059294871795,0.0333280775856549,0.00180665434125207,0.000133713948848008
0.884658653846154,0.033330324234727,0.00103247641686653,6.925523748236e-05
0.886258012820513,0.0333315390659313,0.000536797624191626,3.68737282809947e-05
0.887857371794872,0.0333321691300442,0.000280491230719345,2.06943863136112e-05
0.889456730769231,0.0333325035651155,0.000152226348601273,1.22333497385575e-05
0.89105608974359,0.0333326887572871,8.63949277417963e-05,7.56054773994215e-06
0.892655448717949,0.0333327959566506,5.11709737282396e-05,4.84485997966685e-06
0.894254807692308,0.0333328605942078,3.14850284375542e-05,3.1945241318475e-06
0.895854166666667,0.0333329009944239,2.00263685068384e-05,2.15237465656408e-06
0.897453525641026,0.0333329270447708,1.31089690536165e-05,1.47225490910313e-06
0.899052884615385,0.0333329443003047,8.7964781226595e-06,1.01561885600772e-06
0.900652243589744,0.0333329559991477,6.03086013735429e-06,7.01366676310929e-07
0.902251602564103,0.0333329640921931,4.21265953597218e-06,4.8035574683452e-07
0.903850961538462,0.033332969789857,2.99090353929104e-06,3.21886925770416e-07
0.90545032051282,0.0333329738630096,2.15393925536559e-06,2.06259273900083e-07
0.90704967948718,0.0333329768141405,1.57069567984212e-06,1.20524131998808e-07
0.908649038461538,0.0333329789776628,1.15804293537138e-06,5.59875950691992e-08
0.910248397435897,0.0333329805803034,8.62111035190855e-07,6.69997024613928e-09
0.911847756410256,0.0333329817783615,6.47306591062385e-07,-3.14810216931263e-08
0.913447115384615,0.0333329826812136,4.89695010713257e-07,-6.14845457116986e-08
0.915046474358974,0.0333329833664427,3.72922730919415e-07,-8.54115062877414e-08
0.916645833333333,0.0333329838897576,2.85652573820348e-07,-1.04788479623509e-07
0.918245192307692,0.0333329842916067,2.19920192345527e-07,-1.2073815236751e-07
0.919844551282051,0.0333329846016556,1.70062480271532e-07,-1.34095528275986e-07
0.92144391025641,0.0333329848418615,1.32007724779124e-07,-1.45488311558729e-07
0.923043269230769,0.0333329850286129,1.02798451969267e-07,-1.55393257535857e-07
0.924642628205128,0.0333329851742346,8.02663170812529e-08,-1.64176169731994e-07
0.926241987179487,0.0333329852880599,6.28077965140525e-08,-1.7212062101632e-07
0.927841346153846,0.0333329853772014,4.92276169070661e-08,-1.79448805663965e-07
0.929440705128205,0.0333329854471105,3.86282776893007e-08,-1.86336838421848e-07
0.931040064102564,0.033332985501987,3.03313086313719e-08,-1.92926094849666e-07
0.932639423076923,0.0333329855450819,2.38206169905949e-08,-1.99331704264089e-07
0.934238782051282,0.0333329855789226,1.87013685366031e-08,-2.05648977378431e-07
0.935838141025641,0.033332985605481,1.46698975284101e-08,-2.11958326883088e-07
0.9374375,0.0333329856263013,1.14915178809841e-08,-2.183290822768e-07
0.9374375,NaN,NaN,NaN
0.9375625,0.0333329856277239,1.12646355632534e-08,-2.18831412305501e-07
0.939161858974359,0.033332985640786,3.89839988733898e-09,-2.25282811628681e-07
0.940761217948718,0.0333329856387412,-6.1367970246489e-09,-2.31660956491637e-07
0.942360576923077,0.0333329856248254,-9.25991809832107e-09,-2.37869125661785e-07
0.943959935897436,0.0333329856184311,5.11782931995884e-09,-2.43876018845603e-07
0.945559294871795,0.0333329856567728,4.87737645910394e-08,-2.49687065078351e-07
0.947158653846154,0.0333329857972454,1.35281437192658e-07,-2.55325495805876e-07
0.948758012820513,0.0333329861208483,2.80692829566717e-07,-2.60820479627139e-07
0.950357371794872,0.0333329867366156,5.04081915518709e-07,-2.66199545273169e-07
0.951956730769231,0.033332987786666,8.27735293230745e-07,-2.71483224729367e-07
0.95355608974359,0.0333329894510807,1.27668483550369e-06,-2.76680564577792e-07
0.955155448717949,0.0333329919512227,1.87713918113225e-06,-2.81784737535783e-07
0.956754807692308,0.0333329955492916,2.65324576865134e-06,-2.86768499288895e-07
0.958354166666667,0.0333330005409794,3.62161919687683e-06,-2.91579783753479e-07
0.959953525641026,0.0333330072373892,4.78340343928713e-06,-2.96138381645009e-07
0.961552884615385,0.0333330159326455,6.11454199031981e-06,-3.00335369882859e-07
0.963152243589744,0.033333026855896,7.55653188471832e-06,-3.0403750643504e-07
0.964751602564103,0.0333330401116018,9.01186592688296e-06,-3.07098696002931e-07
0.966350961538462,0.0333330556198023,1.0349400237468e-05,-3.09379257172528e-07
0.96795032051282,0.0333330730755292,1.1423174858205e-05,-3.10770845808953e-07
0.96954967948718,0.0333330919482825,1.21027529020539e-05,-3.11221302395047e-07
0.971149038461538,0.0333331115335185,1.23058617533844e-05,-3.1075142278153e-07
0.972748397435897,0.0333331310493182,1.20200770553209e-05,-3.09456889789443e-07
0.974347756410256,0.033333149751945,1.13038622453456e-05,-3.07493685987661e-07
0.975947115384615,0.0333331670359665,1.0267185722653e-05,-3.05051706406875e-07
0.977546474358974,0.0333331824930917,9.04136796554562e-06,-3.02325258809671e-07
0.979145833333333,0.0333331959226056,7.75059502765343e-06,-2.99488701535448e-07
0.980745192307692,0.033333207303566,6.49342181498621e-06,-2.96681739610834e-07
0.982344551282051,0.033333216746978,5.33604099511958e-06,-2.94004607108607e-07
0.98394391025641,0.0333332244448556,4.31442662290971e-06,-2.91520589585682e-07
0.985543269230769,0.0333332306269041,3.44102164791766e-06,-2.89262553287376e-07
0.987142628205128,0.0333332355290763,2.71243266028913e-06,-2.87240702961759e-07
0.988741987179487,0.0333332393737977,2.11611295155062e-06,-2.85449820654725e-07
0.990341346153846,0.0333332423595192,1.63530165779712e-06,-2.83875176728191e-07
0.991940705128205,0.0333332446567673,1.25225183790938e-06,-2.82496933015457e-07
0.993540064102564,0.0333332464082158,9.50102302321415e-07,-2.8129319090079e-07
0.995139423076923,0.0333332477309446,7.1380436335908e-07,-2.80241961760162e-07
0.996738782051282,0.0333332487196628,5.30452199306328e-07,-2.79322345943939e-07
0.998338141025641,0.0333332494501591,3.89271252804525e-07,-2.78515164608278e-07
0.9999375,0.0333332499825773,2.8143295927907e-07,-2.7780323243751e-07
0.9999375,NaN,NaN,NaN


==> pic/shape_FEM_3_n4_3.txt <==
pos,G,dGDP,dGCP
0.00025,0.00289892436400699,-0.0437109418714561,0.0426339623430792
0.0066474358974359,0.00270578953225138,-0.0211732951735913,0.0119400376027485
0.0130448717948718,0.00259867925616079,-0.0134676477796353,0.00178958362914454
0.0194423076923077,0.00252464000208496,-0.0100886389523268,-0.00227229653570309
0.0258397435897436,0.00246615754718135,-0.00836886436160416,-0.00393781271142153
0.0322371794871795,0.00241602840280483,-0.00738300459837902,-0.00447370764134056
0.0386346153846154,0.0023709946341551,-0.00673035528963549,-0.00440967424817972
0.0450320512820513,0.00232965228670001,-0.00620317592265059,-0.00400494697917197
0.0514294871794872,0.00229162517812324,-0.00567768305336929,-0.00340570000251583
0.0578269230769231,0.00225717454438144,-0.00507462624428464,-0.0027054664846211
0.064224358974359,0.00222696761956886,-0.00434503179410188,-0.00196994327995457
0.0706217948717949,0.00220190192077974,-0.00346546474041753,-0.00124716055441307
0.0770192307692308,0.00218294828906441,-0.00243616409166265,-0.000571358877638707
0.0834166666666667,0.00217100577770004,-0.00127884277456813,3.55905715330417e-05
0.0898141025641026,0.00216677583831621,-3.27323410223322e-05,0.00056327693888826
0.0962115384615385,0.00217066817023138,0.00125130410498751,0.00101140902260501
0.102608974358974,0.00218274866849838,0.00251787210173663,0.00138775819513602
0.10900641025641,0.00220273352950309,0.00371416071973506,0.00170554349881712
0.115403846153846,0.00223002561427224,0.00479585731306614,0.00198065417581101
0.121801282051282,0.00226378240908401,0.00573101347143324,0.00222914364901795
0.128198717948718,0.00230300123243743,0.00650156994458666,0.00246531900168988
0.134596153846154,0.00234660722814619,0.0071027785666144,0.00270056977081321
0.14099358974359,0.00239353244934381,0.00754111034031607,0.0029429058024695
0.147391025641026,0.00244277861635647,0.00783136088882966,0.00319705501930431
0.153788461538462,0.00249346054279416,0.00799359559462689,0.00346492249767412
0.160185897435897,0.00254483079874136,0.00805039875715002,0.00374622022790675
0.166583333333333,0.0025962884902569,0.00802468582336155,0.00403911867842352
0.172980769230769,0.00264737610288788,0.00793816151753647,0.00434082389181443
0.179378205128205,0.00269776846584311,0.00781038484069766,0.00464803158803083
0.185775641025641,0.0027472574047733,0.00765833572005047,0.00495724515836221
0.192173076923077,0.00279573488722004,0.00749635571767842,0.00526496629402165
0.198570512820513,0.00284317665582166,0.0073363408749435,0.00556777759966855
0.204967948717949,0.00288962762260787,0.00718808429509041,0.0058623394312251
0.211365384615385,0.00293518971644158,0.00705968907019554,0.00614532178738713
0.217762820512821,0.00298001243441832,0.00695799212629352,0.00641328910773907
0.224160256410256,0.00302428601481046,0.00688895297126775,0.00666255326727853
0.230557692307692,0.00306823687627483,0.00685796665619029,0.00688900929510094
0.236955128205128,0.00311212470257123,0.00687005731464348,0.00708797036538165
0.243352564102564,0.00315624024376222,0.00692989852104146,0.00725402406110194
0.24975,0.00320090251625903,0.0070415924540803,0.00738094097227701
0.24975,NaN,NaN,NaN
0.25025,0.00320442605060468,0.00705259351314167,0.00738901096233236
0.256647435897436,0.00325003999242892,0.00721318056831473,0.00746631109445109
0.263044871794872,0.00329677710483163,0.00740152562363119,0.00749245838932847
0.269442307692308,0.00334477079724378,0.00760353193466943,0.00746432449064508
0.275839743589744,0.00339405949538756,0.0078037283241656,0.00738064059045271
0.282237179487179,0.00344458063887281,0.00798619264859187,0.00724219393104734
0.288634615384615,0.00349617136701411,0.00813568704211135,0.00705182122694935
0.295032051282051,0.00354857661417076,0.00823880574274996,0.00681420381673101
0.301429487179487,0.00360146408128813,0.00828494885946993,0.00653550087115794
0.307826923076923,0.00365444449157043,0.00826698265474526,0.00622287874819342
0.314224358974359,0.0037070948592651,0.00818151565356975,0.00588400303173369
0.320621794871795,0.00375898228273612,0.00802879230083113,0.00552655517507628
0.327019230769231,0.003809685985587,0.0078122657385858,0.00515782136379386
0.333416666666667,0.00385881585593124,0.00753794846941672,0.00478438213363336
0.339814102564103,0.00390602641727146,0.00721365176245749,0.00441191221541525
0.346211538461538,0.00395102585405555,0.0068482155664195,0.00404508450711647
0.352608974358974,0.00399358029818269,0.00645080790227946,0.00368756170588208
0.35900641025641,0.00403351399815823,0.00603034432186215,0.00334205409445511
0.365403846153846,0.00407070622677364,0.00559505065268929,0.00301042133100696
0.371801282051282,0.00410508585734898,0.00515217006942049,0.00269379843281485
0.378198717948718,0.00413662449260153,0.00470780026606952,0.00239273006678642
0.384596153846154,0.00416532890871545,0.00426683802644373,0.00210730163316277
0.39099358974359,0.00419123342011478,0.00383300558783919,0.00183725969617834
0.397391025641026,0.00421439260830295,0.00340893423252578,0.00158211767130957
0.403788461538462,0.00423487471096486,0.00299628393893221,0.00134124518590573
0.410185897435897,0.00425275584610737,0.00259588239260846,0.00111394122427218
0.416583333333333,0.00426811515407704,0.00220787128530064,0.000899492175797755
0.422980769230769,0.00428103087690202,0.00183185205825408,0.000697216382715269
0.429378205128205,0.00429157735595609,0.00146702678598124,0.000506496885109516
0.435775641025641,0.00429982291063208,0.00111233264610855,0.000326803915556095
0.442173076923077,0.00430582855744644,0.000766570379960647,0.000157708408782065
0.448570512820513,0.00430964753584242,0.000428528358266417,-1.11255559255043e-06
0.454967948717949,0.00431132561925496,9.71043651003772e-05,-0.000149877801710066
0.461365384615385,0.00431090220325209,-0.000228572987989512,-0.000288711303220666
0.467762820512821,0.00430841217224012,-0.000549022229429469,-0.00041765849728405
0.474160256410256,0.00430388854755594,-0.000864287078733698,-0.000536709531900494
0.480557692307692,0.00429736590774392,-0.00117381777186165,-0.000645829078337788
0.486955128205128,0.00428888454138905,-0.00147636209854627,-0.000744991833318139
0.493352564102564,0.00427849523971038,-0.00176987640184476,-0.000834222035425231
0.49975,0.00426626455785338,-0.00205147072361131,-0.000913634262628147
0.49975,NaN,NaN,NaN
0.50025,0.00426523346937291,-0.00207285490760526,-0.000919433272020972
0.506647435897436,0.00425114488026216,-0.00232471864002735,-0.000988673647195683
0.513044871794872,0.00423557896131251,-0.00253444089617647,-0.00104945362662393
0.519442307692308,0.00421880884680656,-0.00270115538514557,-0.00110273666972284
0.525839743589744,0.00420110871344557,-0.00282538316248386,-0.00114929336257363
0.53223717948718,0.00418274540298736,-0.00290885862600405,-0.00118964774357347
0.538634615384615,0.00416397145901366,-0.0029542693041832,-0.00122405715236913
0.545032051282051,0.00414501997894202,-0.00296495606522812,-0.00125252313160206
0.551429487179487,0.00412610139916841,-0.00294461457075399,-0.00127482639465094
0.557826923076923,0.0041074021026915,-0.00289702805088179,-0.00129057663371128
0.564224358974359,0.00408908458573868,-0.00282584908565267,-0.0012992678732258
0.570621794871795,0.0040712888440541,-0.00273443677941339,-0.00130033160026865
0.577019230769231,0.00405413462773751,-0.00262574715142044,-0.00129318226885675
0.583416666666667,0.00403772424615756,-0.00250226925133874,-0.00127725228424683
0.589814102564103,0.00402214566139631,-0.00236599712575824,-0.00125201573697563
0.596211538461539,0.0040074756734191,-0.0022184275643723,-0.00121700172801841
0.602608974358974,0.00399378306141806,-0.00206057470760138,-0.00117179906265781
0.60900641025641,0.00398113159727701,-0.00189299439289138,-0.00111605447920424
0.615403846153846,0.00396958288644339,-0.00171581305922002,-0.00104946656635074
0.621801282051282,0.00395919901874275,-0.00152875783425604,-0.000971777261752564
0.628198717948718,0.00395004502816588,-0.00133118597718631,-0.000882762440864264
0.634596153846154,0.00394219116811337,-0.00112211313192016,-0.000782222688179405
0.64099358974359,0.00393571500857157,-0.000900240908617828,-0.000669974945032972
0.647391025641026,0.00393070335539108,-0.000663985227885067,-0.000545845371331979
0.653788461538461,0.00392725397994827,-0.000411507703479949,-0.000409663443997205
0.660185897435897,0.00392547713027534,-0.000140753164282599,-0.000261257030379863
0.666583333333333,0.00392549677222429,0.000150502740427467,-0.000100447901812468
0.672980769230769,0.00392745148123934,0.000464591044256027,7.29531289588303e-05
0.679378205128205,0.00393149487182466,0.000803866424535984,0.000259152568302803
0.685775641025641,0.00393779541323626,0.00117059725057499,0.000458383558452697
0.692173076923077,0.0039465354376275,0.00156682193733748,0.000670919966615197
0.698570512820513,0.00395790910366225,0.00199416500560391,0.000897097407697715
0.704967948717949,0.00397211903952696,0.00245360743798137,0.00113734362434993
0.711365384615385,0.00398937136240869,0.00294520865061628,0.00139222071079086
0.717762820512821,0.00400986876871169,0.00346778230404704,0.00166248135794513
0.724160256410256,0.0040338014265155,0.00401853588186825,0.00194914039228591
0.730557692307692,0.00406133549851246,0.00459269490364032,0.00225356112744282
0.736955128205128,0.00409259930068253,0.00518314671981383,0.0025775532279591
0.743352564102564,0.0041276673766546,0.00578015500646017,0.00292347482528854
0.74975,0.00416654314627905,0.00637121182027511,0.00329432675977006
0.74975,NaN,NaN,NaN
0.75025,0.00416974013659901,0.00641672428978552,0.00332446492189816
0.756647435897436,0.00421261814847387,0.00698277859130525,0.00372580740937013
0.763044871794872,0.00425901218749939,0.00751535208011607,0.00415721998958453
0.769442307692308,0.00430870173227816,0.00801318627966663,0.00461999370894036
0.775839743589744,0.0043614718058076,0.00847922469554621,0.00511535875619046
0.78223717948718,0.00441713859458179,0.00892017082645854,0.00564442527286012
0.788634615384615,0.00447557150702591,0.00934584399999943,0.00620815028201644
0.795032051282051,0.00453671088409298,0.0097684883569185,0.00680732551570345
0.801429487179487,0.00460058148374608,0.0102021599539255,0.00744257340336365
0.807826923076923,0.0046673025203267,0.0106622720681357,0.00811433451140291
0.814224358974359,0.00473709540588631,0.011165334017933,0.00882282859929374
0.820621794871795,0.00481029044576207,0.0117288829457696,0.00956797172327707
0.827019230769231,0.00488733365325056,0.0123715836511545,0.0103492319837124
0.833416666666667,0.00496879463760613,0.013113456828403,0.0111654054867086
0.839814102564103,0.00505537623437693,0.0139761866606231,0.012014291337454
0.846211538461539,0.00514792620523143,0.0149834495552561,0.0128922400235945
0.852608974358974,0.00524745092119258,0.0161611918491801,0.0137935439894666
0.85900641025641,0.00535513041287583,0.0175377609361259,0.0147096339128314
0.865403846153846,0.00547233345045855,0.019143757486938,0.015628041705634
0.871801282051282,0.00560063030935575,0.0210114235771687,0.0165310959254394
0.878198717948718,0.00574179948112039,0.0231733130528293,0.0173943341318234
0.884596153846154,0.00589782272104324,0.025659913569644,0.0181846601824127
0.89099358974359,0.0060708604859559,0.0284958245862267,0.0188583562512239
0.897391025641026,0.00626319720206616,0.0316940837535377,0.0193591940496034
0.903788461538461,0.00647714346489135,0.035248346819109,0.019617085808985
0.910185897435897,0.00671488131855671,0.0391229645583219,0.019547961406597
0.916583333333333,0.00697824099094961,0.0432416735622977,0.0190558004395435
0.922980769230769,0.0072684052438631,0.0474766794217268,0.0180378701075083
0.929378205128205,0.0075855530703731,0.0516412431642195,0.0163940366049758
0.935775641025641,0.0079284783984667,0.0554900589545529,0.01404032352714
0.942173076923077,0.00829424840789564,0.0587319484724884,0.0109255854384767
0.948570512820513,0.0086779909971077,0.0610577610645485,0.00704844150068313
0.954967948717949,0.00907290782203304,0.0621823587689894,0.00247009285779475
0.961365384615385,0.00947058442200936,0.0618938861953449,-0.00268174055050477
0.967762820512821,0.00986160802282141,0.0600984269066144,-0.00822102170218973
0.974160256410256,0.0102364200235916,0.0568466363683286,-0.0139236585498044
0.980557692307692,0.0105862540542534,0.0523328955680471,-0.0195557803239593
0.986955128205128,0.0109039754259806,0.0468659780494418,-0.0249032212264876
0.993352564102564,0.011184661628393,0.0408194267618095,-0.0297952184134918
0.99975,0.0114258368389857,0.0345754950562822,-0.0341177156314959
0.99975,NaN,NaN,NaN


==> pic/shape_FEM_3_n8_3.txt <==
pos,G,dGDP,dGCP
0.000125,0.00290437027648264,-0.0447602130017257,0.0441023869900719
0.00332371794871795,0.00279998092596252,-0.0243173568378019,0.0145988027742418
0.0065224358974359,0.00273590127435323,-0.0168150943572978,0.00339423068368124
0.00972115384615385,0.00268818560285282,-0.0134275661408753,-0.00184180437469215
0.0129198717948718,0.00264822381348835,-0.0117467706544244,-0.00452931743648781
0.0161185897435897,0.00261217158228468,-0.010891103014435,-0.00592564328746561
0.0193173076923077,0.00257809772432181,-0.0104639425072937,-0.00658698815584529
0.0225160256410256,0.00254500012341979,-0.0102541230951367,-0.00679654287945742
0.0257147435897436,0.00251240523041214,-0.0101322793228092,-0.00671681281356745
0.0289134615384615,0.00248017973501584,-0.0100110756261503,-0.00645137917228745
0.0321121794871795,0.00244842500815575,-0.00982959214461919,-0.00607205173573315
0.0353108974358974,0.00241740342538846,-0.0095475521325382,-0.00563124690167017
0.0385096153846154,0.0023874761086773,-0.00914327362946132,-0.0051676503173376
0.0417083333333333,0.00235904549713712,-0.00861235192907728,-0.00470887351995386
0.0449070512820513,0.00233250306328844,-0.00796560773918245,-0.00427297402532449
0.0481057692307692,0.00230818551390873,-0.00722582004242365,-0.00386977935350669
0.0513044871794872,0.00228634316645712,-0.00642346045234142,-0.00350239857552621
0.0545032051282051,0.00226712275336735,-0.00559206179013985,-0.0031689532442369
0.0577019230769231,0.00225056462319773,-0.00476396647540159,-0.00286436823644979
0.060900641025641,0.0022366120999915,-0.00396705400180194,-0.00258200746852666
0.064099358974359,0.00222512929515129,-0.00322275187862555,-0.00231498133580034
0.0672980769230769,0.00221592320422272,-0.0025453211851432,-0.00205704225265374
0.0704967948717949,0.00220876635199945,-0.00194217469494109,-0.00180307618141869
0.0736955128205128,0.00220341723576527,-0.00141487343180267,-0.00154926277213478
0.0768942307692308,0.00219963697698583,-0.000960445781399738,-0.00129300574276114
0.0800929487179487,0.00219720163196454,-0.000572742720590665,-0.00103273400809255
0.0832916666666667,0.00219591037503413,-0.000243639969231996,-0.00076765479585483
0.0864903846153846,0.00219559022069161,3.60095319773586e-05,-0.000497514302874887
0.0896891025641026,0.00219609813980695,0.000275698500460131,-0.00022239746309749
0.0928878205128205,0.00219732142844999,0.000484844163926434,5.74199095978965e-05
0.0960865384615385,0.00219917708426459,0.000672580863777954,0.000341565170181618
0.0992852564102564,0.00220161079532316,0.000847716827914229,0.000629613978702738
0.102483974358974,0.00220459598832125,0.00101880677804914,0.000921093899114766
0.105682692307692,0.00220813323497087,0.00119429628744494,0.00121545411525907
0.10888141025641,0.00221225018028446,0.00138269703020272,0.00151200836322023
0.112080128205128,0.00221700202625152,0.00159275160592104,0.00180985782301767
0.115278846153846,0.00222247246467279,0.00183354094049204,0.00210780131363685
0.118477564102564,0.00222877478588769,0.00211447591673784,0.00240424223057756
0.121676282051282,0.0022360526789545,0.00244509899346497,0.00269710554932018
0.124875,0.00224447997401129,0.00283460482577854,0.00298378379511779
0.124875,NaN,NaN,NaN
0.125125,0.00224519276236227,0.00286776345588148,0.00300584064295802
0.128323717948718,0.00225507529546936,0.00331942453679701,0.00328224340530506
0.131522435897436,0.00226647476789207,0.0038143026401549,0.00354537534462918
0.134721153846154,0.00227950923171128,0.00433927556106091,0.00379228483059336
0.137919871794872,0.00229425045685185,0.00487869330502652,0.00402103437683184
0.14111858974359,0.00231071759821127,0.00541551940104317,0.00423081708875379
0.144317307692308,0.00232887485657892,0.00593265685028749,0.00442194408191899
0.147516025641026,0.00234863342763846,0.00641427172162779,0.0045957134889238
0.150714743589744,0.00236985743965443,0.00684693657707382,0.00475419006428281
0.153913461538462,0.00239237307334473,0.00722045926907119,0.00489993516663059
0.157112179487179,0.002415979726701,0.00752832684473769,0.00503572862705004
0.160310897435897,0.00244046197268833,0.00776776225777473,0.00516431784171273
0.163509615384615,0.00246560114555991,0.00793944820924273,0.00528821824619442
0.166708333333333,0.00249118562899137,0.00804700844095312,0.00540957657533005
0.169907051282051,0.00251701923498583,0.00809634990799663,0.00553009690155816
0.173105769230769,0.00254292738755288,0.00809496289573549,0.00565102116073486
0.176304487179487,0.0025687611073553,0.00805125692749076,0.00577315127927505
0.179503205128205,0.00259439900333868,0.00797398541191505,0.00589689872677261
0.182701923076923,0.00261974760660351,0.00787178731628984,0.00602234843173159
0.185900641025641,0.00264474043788124,0.00775285353112549,0.00614932648756275
0.189099358974359,0.00266933619909206,0.00762471071150606,0.00627746405522421
0.192298076923077,0.0026935164404271,0.00749410631676546,0.0064062527142663
0.195496794871795,0.00271728299453798,0.00736697441249727,0.00653508887594666
0.198695512820513,0.00274065540235728,0.00724846122316714,0.00666330662301909
0.201894230769231,0.00276366849009644,0.00714299109213503,0.0067901995021718
0.205092948717949,0.00278637019937749,0.00705435629094987,0.00691503246912855
0.208291666666667,0.00280881972440475,0.00698581718555538,0.0070370455052602
0.211490384615385,0.00283108597151975,0.00694020206272322,0.00715545051853336
0.214689102564103,0.00285324632598285,0.00691999812923775,0.00726942312345025
0.217887820512821,0.00287538568624462,0.00692742667588107,0.00737809085427887
0.221086538461538,0.0028975957049123,0.00696449612561388,0.00748051937130987
0.224285256410256,0.00291997415575922,0.00703302672524999,0.0075756983197381
0.227483974358974,0.0029426243254726,0.00713464013372909,0.00766252872604813
0.230682692307692,0.00296565430598411,0.00727070633852792,0.00773981417950642
0.23388141025641,0.00298917603769504,0.00744223954864168,0.00780625853385165
0.237080128205128,0.00301330392660454,0.00764973449298515,0.00786047342832009
0.240278846153846,0.0030381528322053,0.0078929356415008,0.00790099946860842
0.243477564102564,0.00306383520372243,0.00817053524749058,0.00792634525999717
0.246676282051282,0.00309045713901545,0.00847980295678435,0.00793504839865822
0.249875,0.0031181131662423,0.00881616121441493,0.00792576167795283
0.249875,NaN,NaN,NaN
0.250125,0.00312032060846409,0.00884337552771529,0.00792424318208743
0.253323717948718,0.00314915065360459,0.0091778929021807,0.00789461185460338
0.256522435897436,0.00317899930928379,0.00947841835480164,0.00784676945870238
0.259721153846154,0.00320974081686346,0.00973453563614587,0.00778219170312379
0.262919871794872,0.00324121865097489,0.00993752633773061,0.00770286794244769
0.26611858974359,0.00327325185715805,0.0100809110645616,0.00761118641848359
0.269317307692308,0.00330564283922613,0.0101608051509616,0.00750978869216694
0.272516025641026,0.00333818593040966,0.0101760495100406,0.00740141154778116
0.275714743589744,0.00337067601522404,0.0101281140388344,0.00728873449910802
0.278913461538462,0.00340291651530866,0.0100208038604075,0.00717424788223918
0.282112179487179,0.00343472618920572,0.00985982162554257,0.00706015149710252
0.285310897435897,0.00346594438632074,0.00965224949646052,0.00694828816981244
0.288509615384615,0.00349643459932389,0.00940601297505893,0.00684011158166489
0.291708333333333,0.00352608634345207,0.00912937843584658,0.00673668397271314
0.294907051282051,0.00355481553359507,0.00883052108421926,0.00663869714573805
0.298105769230769,0.00358256362146568,0.00851718387559961,0.00654650946293924
0.301304487179487,0.00360929579705174,0.00819643352313034,0.00646019190839149
0.304503205128205,0.00363499855948743,0.00787450868574257,0.00637957737024146
0.307701923076923,0.00365967693428206,0.00755674824902296,0.00630430869399977
0.310900641025641,0.00368335156851198,0.00724758397945241,0.00623388247854584
0.314099358974359,0.00370605588334272,0.0069505810034206,0.00616768684316636
0.317298076923077,0.00372783341166328,0.00666851065381083,0.00610503239647986
0.320496794871795,0.00374873540248103,0.00640344241922939,0.00604517636724777
0.323695512820513,0.00376881873546647,0.00615684436961728,0.00598734033845924
0.326894230769231,0.00378814415929404,0.00592968405672771,0.00593072230781689
0.330092948717949,0.00380677484565833,0.00572252421624224,0.00587450393456553
0.333291666666667,0.00382477523584605,0.00553560948779263,0.00581785387625743
0.336490384615385,0.00384221014701999,0.00536894177569891,0.00575992811373848
0.339689102564103,0.00385914409938991,0.0052223428141301,0.00569986814364567
0.342887820512821,0.00387564082179568,0.0050955030271842,0.00563679791180483
0.346086538461538,0.00389176289069088,0.00498801595618953,0.0055698203873574
0.349285256410256,0.003907571455114,0.00489939744328896,0.00549801474861724
0.352483974358974,0.00392312599726278,0.00482908850471376,0.00542043527282758
0.355682692307692,0.00393848407437211,0.00477644051333957,0.00533611318964979
0.35888141025641,0.00395370098277574,0.00474068108781986,0.0052440629568194
0.362080128205128,0.00396882927990778,0.00472085915497209,0.00514329461355384
0.365278846153846,0.00398391809590186,0.00471576827372913,0.00503283400801987
0.368477564102564,0.0039990121656353,0.00472384879820535,0.00491175269697678
0.371676282051282,0.00401415051785429,0.0047430721479483,0.00477920906734044
0.374875,0.00402936477470717,0.00477081461194569,0.00463450159805136
0.374875,NaN,NaN,NaN
0.375125,0.00403055778139644,0.00477323319637271,0.00462266315357913
0.378323717948718,0.00404586549932224,0.0047948502995424,0.00446455375577253
0.381522435897436,0.00406121090450609,0.00479620975292973,0.00429501680319411
0.384721153846154,0.0040765239669875,0.00477417401324398,0.00411556748105373
0.387919871794872,0.00409172599941452,0.00472649645003374,0.00392797417586823
0.39111858974359,0.00410673274925423,0.00465196130104612,0.00373417848954605
0.394317307692308,0.00412145781633641,0.00455044426328986,0.00353620472820346
0.397516025641026,0.00413581612256384,0.00442288422835413,0.00333606807123156
0.400714743589744,0.00414972715456165,0.00427117162015997,0.00313569004887831
0.403913461538462,0.00416311773791077,0.00409797087006252,0.00293682810506861
0.407112179487179,0.00417592417069205,0.0039065017919766,0.00274102344301713
0.410310897435897,0.00418809362765177,0.00370030649808415,0.00254956863736583
0.413509615384615,0.00419958482825226,0.00348302580932773,0.00236349413443864
0.416708333333333,0.00421036802995299,0.00325820342255418,0.00218357104716896
0.419907051282051,0.00422042445548419,0.0030291291466389,0.00201032667716177
0.423105769230769,0.00422974528809161,0.00279872579945124,0.00184406889768787
0.426304487179487,0.00423833037420611,0.00256947885265408,0.00168491574874716
0.429503205128205,0.00424618676347002,0.00234340407461265,0.00153282713840657
0.432701923076923,0.0042533271969967,0.00212204627215196,0.00138763623831888
0.435900641025641,0.00425976863118593,0.00190650151149604,0.00124907887066978
0.439099358974359,0.00426553086034025,0.00169745552424131,0.00111681982095564
0.442298076923077,0.00427063527943436,0.00149523198196715,0.000990475530609598
0.445496794871795,0.0042751038102085,0.00129984561740766,0.000869633012452381
0.448695512820513,0.00427895799987812,0.00111105653198042,0.000753865098071248
0.451894230769231,0.00428221829211216,0.000928423297367505,0.0006427422885925
0.455092948717949,0.00428490346407112,0.000751353544269509,0.000535841562126504
0.458291666666667,0.00428703022056274,0.000579151598656758,0.000432752515359258
0.461490384615385,0.00428861293605729,0.000411063371745308,0.000333081203698634
0.464689102564103,0.00428966353671703,0.000246319147338183,0.00023645201109992
0.467887820512821,0.00429019151709481,8.41751552536811e-05,0.000142507841093467
0.471086538461538,0.00429020408914904,-7.60451164294151e-05,5.09088860316627e-05
0.474285256410256,0.00428970646413439,-0.000234909032705704,-3.86697882027425e-05
0.477483974358974,0.00428870227017466,-0.000392831811350234,-0.000126541601431053
0.480682692307692,0.00428719410928525,-0.000550032380693917,-0.000213012488071374
0.48388141025641,0.00428518425661304,-0.000706488787575674,-0.000298385252006528
0.487080128205128,0.00428267550099789,-0.000861894789967892,-0.00038296379667771
0.490278846153846,0.00427967211896032,-0.00101562040336339,-0.000467056639070899
0.493477564102564,0.00427618096338182,-0.00116668041675304,-0.000550978956085676
0.496676282051282,0.00427221263333448,-0.00131371609776894,-0.00063505225986186
0.499875,0.00426778267323918,-0.00145499622109398,-0.000719600700073209
0.499875,NaN,NaN,NaN
0.500125,0.00426741758083045,-0.00146573069001019,-0.000726238096256106
0.503323717948718,0.0042625192495235,-0.00159413434267624,-0.000811595104298313
0.506522435897436,0.00425723756826215,-0.00170534094601975,-0.000897712804584232
0.509721153846154,0.00425162796082821,-0.00179919798374321,-0.00098446096978677
0.512919871794872,0.00424574534355169,-0.00187616341450165,-0.00107161595366125
0.51611858974359,0.00423964230887771,-0.00193721399583969,-0.00115886575506054
0.519317307692308,0.00423336765383291,-0.00198372452002359,-0.00124582310402739
0.522516025641026,0.00422696531614016,-0.0020173366515209,-0.00133204462672267
0.525714743589744,0.00422047372477589,-0.00203983326294682,-0.00141705342546338
0.528913461538462,0.00421392552790364,-0.002053029610319,-0.00150036225908835
0.532112179487179,0.00420734763295454,-0.00205868762825049,-0.00158149484288221
0.535310897435897,0.00420076148103521,-0.00205845508850517,-0.00166000343777267
0.538509615384615,0.00419418347805287,-0.00205382796483496,-0.00173548167442455
0.541708333333333,0.00418762551391292,-0.00204613227334596,-0.00180757229597874
0.544907051282051,0.00418109551476282,-0.00203652078185032,-0.00187597009571537
0.548105769230769,0.00417459798815123,-0.00202598000160828,-0.00194042072527827
0.551304487179487,0.00416813453483297,-0.00201534344557568,-0.00200071625693039
0.554503205128205,0.00416170431251738,-0.00200530795751629,-0.00205668843255803
0.557701923076923,0.00415530444570404,-0.00199645076831674,-0.00210820046937467
0.560900641025641,0.0041489303820041,-0.00198924568935571,-0.00215513816430295
0.564099358974359,0.00414257619943324,-0.00198407744943674,-0.00219740088501494
0.567298076923077,0.00413623487160832,-0.00198125361239238,-0.00223489288399275
0.570496794871795,0.00412989849909202,-0.00198101379585007,-0.00226751524052103
0.573695512820513,0.00412355851572998,-0.00198353607883086,-0.00229515863329965
0.576894230769231,0.00411720587903139,-0.00198894057001997,-0.00231769707615064
0.580092948717949,0.0041108312536738,-0.00199729014000118,-0.00233498270989926
0.583291666666667,0.00410442519719093,-0.00200858832524992,-0.0023468417315585
0.586490384615385,0.00409797835687949,-0.00202277441086469,-0.00235307155303508
0.589689102564103,0.00409148168692506,-0.00203971571174395,-0.00235343931087716
0.592887820512821,0.00408492669462346,-0.00205919711586051,-0.00234768189095848
0.596086538461538,0.0040783057242382,-0.00208090804623847,-0.00233550768173671
0.599285256410256,0.00407161228629691,-0.00210442715868459,-0.00231660032006361
0.602483974358974,0.0040648414387466,-0.00212920533892163,-0.0022906247359711
0.605682692307692,0.00405799022405556,-0.00215454791214624,-0.00225723582655339
0.60888141025641,0.00405105816271935,-0.0021795974404094,-0.00221609008035183
0.612080128205128,0.00404404779834182,-0.00220331905523696,-0.00216686041610267
0.615278846153846,0.00403696528220144,-0.00222449092749207,-0.00210925437508726
0.618477564102564,0.00402982097580491,-0.00224170315026959,-0.00204303559683259
0.621676282051282,0.00402263003847915,-0.00225336889109211,-0.00196804820024481
0.624875,0.00401541295411298,-0.00225775198638226,-0.00188424328361344
0.624875,NaN,NaN,NaN
0.625125,0.004014848517573,-0.00225772391828316,-0.00187732338272098
0.628323717948718,0.00400764083040675,-0.00224502926940783,-0.00178425781538572
0.631522435897436,0.00400051059706591,-0.00220937291294862,-0.00168350774259962
0.634721153846154,0.00399353012615354,-0.00215158895638846,-0.00157613657852289
0.637919871794872,0.00398676795239328,-0.00207318217425074,-0.00146321423491415
0.64111858974359,0.0039802869099016,-0.00197618583728629,-0.00134577272329596
0.644317307692308,0.00397414270366968,-0.00186299538963787,-0.00122476918811653
0.647516025641026,0.00396838302772059,-0.00173619584768216,-0.00110105818762629
0.650714743589744,0.00396304722378533,-0.00159839881174326,-0.000975373754598264
0.653913461538462,0.00395816642928576,-0.0014521011442216,-0.000848320687398586
0.657112179487179,0.00395376413225139,-0.0012995726868739,-0.00072037375863938
0.660310897435897,0.003949857034685,-0.00114277580052543,-0.000591883113125123
0.663509615384615,0.00394645612336729,-0.000983315688860335,-0.000463084020723948
0.666708333333333,0.00394356785505269,-0.000822417766707827,-0.000334109275517053
0.669907051282051,0.00394119537770625,-0.00066092681133285,-0.000205002800796605
0.673105769230769,0.00393933972729088,-0.000499322143485827,-7.57333495599519e-05
0.676304487179487,0.00393800095773638,-0.000337743365893431,5.379247898998e-05
0.679503205128205,0.00393717917808587,-0.000176021959566863,0.000183718393547382
0.682701923076923,0.00393687548425788,-1.37150551342438e-05,0.000314227986190524
0.685900641025641,0.00393709278292142,0.000149861229140812,0.000445535805741491
0.689099358974359,0.00393783651167768,0.000315600478800356,0.000577879888112134
0.692298076923077,0.00393911526338996,0.000484577411867486,0.000711515633165601
0.695496794871795,0.00394094132353578,0.000658022005634711,0.000846710885498075
0.698695512820513,0.00394333112831208,0.000837295666114523,0.000983742072328389
0.701894230769231,0.00394630564828567,0.00102386827290473,0.00112289126757241
0.705092948717949,0.00394989069793134,0.00121929449436597,0.00126444408135968
0.708291666666667,0.00395411716563086,0.00142518737692701,0.00140868831467388
0.711490384615385,0.00395902115173526,0.00164318685047404,0.00155591336668656
0.714689102564103,0.003964643994206,0.00187492045664993,0.00170641043550378
0.717887820512821,0.00397103215225492,0.00212195331660843,0.00186047360899749
0.721086538461538,0.00397823690850675,0.00238572415430216,0.00201840199741169
0.724285256410256,0.00398631383991319,0.00266746415943418,0.00218050310733719
0.727483974358974,0.00399532199767413,0.00296809572986308,0.00234709768747838
0.730682692307692,0.00400532272793721,0.00328810884023607,0.00251852627535815
0.73388141025641,0.00401637805981584,0.0036274141480565,0.00269515761966045
0.737080128205128,0.00402854858776156,0.00398517420396152,0.00287739901826285
0.740278846153846,0.00404189078476768,0.00435961750509336,0.00306570836624421
0.743477564102564,0.0040564537051143,0.00474784477007325,0.00326060732190311
0.746676282051282,0.00407227507446422,0.00514564269437187,0.00346269445457616
0.749875,0.00408937682460985,0.00554732722204198,0.00367265654614836
0.749875,NaN,NaN,NaN
0.750125,0.00409076757587989,0.0055786695880386,0.00368942036325732
0.753323717948718,0.00410923939979472,0.00596654316195142,0.00390862662424974
0.756522435897436,0.00412890793974872,0.00632613295134543,0.00413671008690353
0.759721153846154,0.00414967607617872,0.00665356154589955,0.00437384464930327
0.762919871794872,0.0041714370301458,0.00694668255592212,0.00462016968799512
0.76611858974359,0.0041940799779572,0.00720510663417304,0.00487577186081138
0.769317307692308,0.00421749554300718,0.0074301021955025,0.00514067201640319
0.772516025641026,0.00424158080425095,0.00762439781160661,0.00541481885280441
0.775714743589744,0.0042662435610783,0.00779192095010259,0.00569808961512173
0.778913461538462,0.00429140570890324,0.00793750900175682,0.00599029692051962
0.782112179487179,0.00431700568952368,0.00806662453071895,0.00629119995435871
0.785310897435897,0.00434300007125873,0.00818509929162184,0.00660051787594115
0.788509615384615,0.00436936437851142,0.0082989228186791,0.00691794327358164
0.791708333333333,0.00439609332726071,0.00841408299240909,0.00724315381080074
0.794907051282051,0.00442320063506234,0.00853645902736615,0.00757582067564992
0.798105769230769,0.00445071856696791,0.00867176228599533,0.00791561296195054
0.801304487179487,0.00447869735860475,0.00882551720559929,0.00826219758621542
0.804503205128205,0.00450720463019686,0.00900307311096401,0.00861523472874771
0.807701923076923,0.00453632487495898,0.00920963731530018,0.0089743690691679
0.810900641025641,0.00456615907495676,0.00945032021218611,0.00933921727913842
0.814099358974359,0.00459682446865578,0.00973018361702695,0.00970935236848152
0.817298076923077,0.00462845446725661,0.0100542841073681,0.0100842855936721
0.820496794871795,0.00466119869094482,0.010427703313922,0.0104634467712988
0.823695512820513,0.0046952230702114,0.0108555568930452,0.0108461640352887
0.826894230769231,0.00473070992995359,0.0113429732080088,0.0112316443764858
0.830092948717949,0.00476785794360725,0.0118950315745069,0.0116189567460671
0.833291666666667,0.00480688180971943,0.0125166483800733,0.0120070201266071
0.836490384615385,0.00484801146323372,0.0132123976677763,0.0123945998050145
0.839689102564103,0.00489149058828986,0.0139862512308687,0.0127803161321128
0.842887820512821,0.00493757414991916,0.0148412224547061,0.0131626713039373
0.846086538461538,0.00498652461225033,0.0157788989006896,0.0135401010727272
0.849285256410256,0.00503860646752388,0.0167988521278534,0.0139110596228758
0.852483974358974,0.00509407867447279,0.0178979210181554,0.0142741468274501
0.855682692307692,0.00515318461294105,0.0190693787019046,0.0146282872574528
0.85888141025641,0.00521613922625646,0.0203020148391297,0.0149729689715184
0.862080128205128,0.00528311317102797,0.021579195665367,0.015308546414678
0.865278846153846,0.00535421405439789,0.0228780034514446,0.0156366047911055
0.868477564102564,0.00542946523451309,0.0241686015594739,0.0159603723484892
0.871676282051282,0.0055087831971501,0.0254140134846614,0.0162851520823172
0.874875,0.00559195517346339,0.0265705313042994,0.0166187266552093
0.874875,NaN,NaN,NaN
0.875125,0.00559860847553793,0.0266556920512384,0.0166454571818167
0.878323717948718,0.005685472871686,0.0276160096148166,0.0170006254769832
0.881522435897436,0.00577502595173737,0.0283385168988641,0.0173896536226785
0.884721153846154,0.0058665322797603,0.0288416167482703,0.0178253986410283
0.887919871794872,0.00595933845520714,0.0291575703263908,0.0183190145249802
0.89111858974359,0.00605291105891961,0.0293284238832288,0.0188793889634479
0.894317307692308,0.00614686119052179,0.029401820872689,0.0195128827624733
0.897516025641026,0.00624095629640252,0.0294273282252723,0.0202233190918419
0.900714743589744,0.00633512160484008,0.0294536521993547,0.0210121329615627
0.903913461538462,0.0064294342696359,0.0295268650803181,0.0218785812369163
0.907112179487179,0.00652411337797801,0.0296895679115018,0.022819922806553
0.910310897435897,0.00661950852988146,0.0299807967272759,0.0238314974573781
0.913509615384615,0.00671608898805241,0.030436431760694,0.0249066523241248
0.916708333333333,0.00681443461683141,0.0310898680180782,0.0260364815615216
0.919907051282051,0.00691522908687845,0.0319727267433679,0.0272093566466654
0.923105769230769,0.00701925515612528,0.0331154108875627,0.0284102326345124
0.926304487179487,0.00712739123312083,0.0345473212288173,0.0296197227733187
0.929503205128205,0.00724060784345625,0.0362965477295677,0.0308129444838296
0.932701923076923,0.00735996200317511,0.0383888338127422,0.0319581593374951
0.935900641025641,0.00748658681702734,0.0408455866101365,0.0330152650080229
0.939099358974359,0.00762167286101623,0.0436806889256513,0.0339342557094995
0.942298076923077,0.00776643713931117,0.0468958844842699,0.0346538563699238
0.945496794871795,0.00792207479060434,0.0504745965651194,0.0351006579947528
0.948695512820513,0.00808968857316326,0.0543742547486305,0.0351892307485093
0.951894230769231,0.00827019197961012,0.0585176041774457,0.0348238412480548
0.955092948717949,0.00846418428756456,0.0627840961595319,0.0339024949076024
0.958291666666667,0.00867180064172385,0.0670032803295753,0.0323239691482835
0.961490384615385,0.00889254780027303,0.0709529728047618,0.0299981780747818
0.964689102564103,0.00912514604791012,0.0743655009751451,0.0268595096053909
0.967887820512821,0.00936740809692587,0.0769449813099041,0.0228817003871861
0.971086538461538,0.00961619287036678,0.0783968275159358,0.0180915697382396
0.974285256410256,0.00986747093319985,0.0784673471016084,0.0125779925326792
0.977483974358974,0.0101165247424278,0.0769870238490071,0.00649248223248595
0.980682692307692,0.0103582802629524,0.0739075353196442,3.91491895247453e-05
0.98388141025641,0.0105877324537639,0.0693217881664319,-0.00654550651956716
0.987080128205128,0.0108003970304592,0.0634595656387223,-0.0130193860898759
0.990278846153846,0.0109927073755754,0.0566581306719797,-0.0191623720151981
0.993477564102564,0.0111622856610687,0.0493146584072699,-0.0247986632249359
0.996676282051282,0.011308048295248,0.0418323856652035,-0.029809682428034
0.999875,0.0114301459056412,0.0345728665480127,-0.0341364038972786
0.999875,NaN,NaN,NaN


==> pic/shape_FEM_L2_1000000.txt <==
pos,FEMDP1,FEMDP2,FEMDP3,FEMCP1,FEMCP2,FEMCP3,XFEMDP1,XFEMDP2,XFEMDP3,XFEMCP1,XFEMCP2,XFEMCP3
2,0.0391717023281652,0.166697082361173,0.0682961496628861,0.0391707815273536,0.059991524514512,0.0394473690229103,0.0253457300922139,0.0191175500802817,0.0364262744182104,0.0248963321296478,0.0195822699770644,0.0158333009446439
4,0.0391693864382924,0.0899908369836249,0.0769121940186128,0.0281504615207807,0.0327562572438063,0.0303244658619076,0.00597626951041439,0.00626468250557132,0.00948838694970478,0.00661591563189381,0.00387757035189932,0.00494034884057164
8,0.0391699091302556,0.0460040993573743,0.0610150599415067,0.0149724519040748,0.0182860343560315,0.0210087333306701,0.00155371838313528,0.00206076799824498,0.00306432051025382,0.00171877896421756,0.000815592634613034,0.00135484725358424
16,0.0391703244956529,0.0380847365239989,0.0481847706762767,0.00765350802173089,0.0102310391169259,0.012534467451415,0.000402669659449253,0.000583126512987228,0.000899999544319012,0.000451553164638651,0.000139915445541279,0.000266340898368401
32,0.039170549572872,0.0371470714112905,0.0441139650933596,0.00386123712025403,0.00554100187243326,0.00700408435800321,0.000102821615782492,0.000154459932937252,0.000243207538743044,0.000117182878555546,2.09459919423727e-05,4.28104248756243e-05
64,0.0391706647226332,0.036988532032779,0.0424874557514798,0.00193830368135175,0.00297868681712023,0.00383120665653688,2.59968112073338e-05,3.97257068785112e-05,6.31396670353247e-05,2.99654443971405e-05,2.90764054058186e-06,6.16469346514009e-06
128,0.0391707227876488,0.0369237456161284,0.0416488420199976,0.000970955028541309,0.00163171655239213,0.00211973486954646,6.53741746196284e-06,1.00919437409023e-05,1.60834210847519e-05,7.58567162484207e-06,7.30123117278724e-07,8.54471211697268e-07
256,0.0391707519446599,0.0368874998119916,0.0411999261098568,0.00048591552510694,0.000931153403946648,0.00121653080751463,2.05868209981007e-06,2.90457711622284e-06,4.23922342520058e-06,2.27838007592966e-06,1.42026177069023e-06,1.2325315951136e-06


==> pic/shape_FEM_L2_3.txt <==
pos,FEMDP1,FEMDP2,FEMDP3,FEMCP1,FEMCP2,FEMCP3,XFEMDP1,XFEMDP2,XFEMDP3,XFEMCP1,XFEMCP2,XFEMCP3
2,0.0198448649983925,0.00970997072345169,0.00905702082134074,0.0461735632133773,0.028289999751744,0.0249971173372067,0.0152056548163479,0.000923803007227709,0.000168203487228581,0.0131598164877731,0.000964373663518976,0.000439270095734113
4,0.0160939624619233,0.00899514658036128,0.00756004586185371,0.0337925275897942,0.0247327594538721,0.0214772813859011,0.00321526179539418,0.000211774477149544,0.000120289617341031,0.00336088770823102,0.000245674711648159,0.000154918860384084
8,0.0140920291207647,0.00757874175042911,0.00583856766128116,0.0274844431910632,0.0207223567710615,0.0173916286016346,0.000828518867306401,7.41871643222437e-05,3.85651407360508e-05,0.00100127902919877,3.93543411484233e-05,2.9368398920146e-05
16,0.0134824711245602,0.00617777916714773,0.0045663103548727,0.0223162392412812,0.0165112462729874,0.0135735633575724,0.000213952435370723,2.08294301959874e-05,1.0254376171561e-05,0.000268517091808798,6.36773456230049e-06,4.5498516191653e-06
32,0.0133407712315438,0.00512414279333808,0.00373609629968804,0.0174936206864595,0.0126689279281587,0.0103260464353539,5.45065075386574e-05,5.4819846491544e-06,2.63491878801872e-06,6.90652158301007e-05,9.7508074010831e-07,6.99598678839843e-07
64,0.0133050511239413,0.00443626734114486,0.00323977241215208,0.0132571653481635,0.00946947294023751,0.00770486754511479,1.37624796720973e-05,1.40472662100992e-06,6.67024127713133e-07,1.74949871401728e-05,1.38531344026253e-07,1.01637531779725e-07
128,0.0132937247157288,0.00402688390382929,0.00296455067141949,0.00980293607977473,0.0069477503891315,0.00566023533512039,3.45808397402531e-06,3.55481256501122e-07,1.67692469281763e-07,4.402692346809e-06,1.86753807108741e-08,1.39114488984881e-08
256,0.0132893548695738,0.00379926141157439,0.0028194545052886,0.00712969090952778,0.00503120537175194,0.00410741037321226,8.66732591252833e-07,8.94107432132659e-08,4.20355068746865e-08,1.10441300926172e-06,2.43877149815762e-09,1.83024371138443e-09


==> pic/shape_XFEM_1_n16_1000000.txt <==
pos,G,dGDP,dGCP
6.25e-05,0.00281913073664898,-0.0226698187402396,-0.02249195282511
0.00166185897435897,0.00278340695998444,-0.022002920851026,-0.0218260358522342
0.00326121794871795,0.00274874920282246,-0.0213367655606528,-0.0211609084241047
0.00486057692307692,0.00271515625169653,-0.0206713850786507,-0.0204966026377037
0.0064599358974359,0.00268262684215655,-0.0200068113210159,-0.0198331505505632
0.00805929487179487,0.00265115965809009,-0.0193430765218287,-0.0191705841682294
0.00965865384615385,0.00262075333131997,-0.018680212993301,-0.0185089354356284
0.0112580128205128,0.00259140644353143,-0.01801825285864,-0.0178482362787872
0.0128573717948718,0.00256311752391037,-0.0173572285096518,-0.017188518556461
0.0144567307692308,0.0025358850488561,-0.0166971724462701,-0.0165298140514788
0.0160560897435897,0.00250970744532728,-0.0160381169395948,-0.0158721545497105
0.0176554487179487,0.00248458308525944,-0.0153800947035253,-0.0152155717092336
0.0192548076923077,0.00246051029165186,-0.0147231381516868,-0.0145600972084619
0.0208541666666667,0.00243748733363013,-0.0140672799288479,-0.0139057626267134
0.0224535256410256,0.00241551242836641,-0.0134125527600421,-0.0132525994918062
0.0240528846153846,0.00239458373996774,-0.0127589894010262,-0.0126006392496468
0.0256522435897436,0.00237469938202297,-0.0121066225814875,-0.0119499133404706
0.0272516025641026,0.00235585741362643,-0.0114554852229014,-0.0113004530831352
0.0288509615384615,0.00233805584280713,-0.0108056101981233,-0.0106522897804298
0.0304503205128205,0.00232129262368717,-0.0101570304978499,-0.0100054546301433
0.0320496794871795,0.00230556565839413,-0.00950977913415782,-0.00935997878960029
0.0336490384615385,0.00229087279675592,-0.00886388919348331,-0.0087158933736656
0.0352483974358974,0.00227721183348079,-0.0082193938324261,-0.00807322934135192
0.0368477564102564,0.00226458051299028,-0.00757632623249837,-0.00743201769627942
0.0384471153846154,0.00225297652396526,-0.00693471967256038,-0.00679228925589036
0.0400464743589744,0.00224239750354301,-0.00629460744440538,-0.00615407483972503
0.0416458333333333,0.00223284103568826,-0.0056560229560699,-0.00551740521034353
0.0432451923076923,0.00222430464902068,-0.00501899958710628,-0.00488231093859696
0.0448445512820513,0.00221678582130856,-0.00438357086569331,-0.00424882268504827
0.0464439102564103,0.00221028197444581,-0.00374977033064093,-0.00361697088126025
0.0480432692307692,0.00220479047773043,-0.00311763156908539,-0.00298678595181525
0.0496426282051282,0.00220030864647455,-0.00248718825140828,-0.00235829822536003
0.0512419871794872,0.00219683374224886,-0.00185847410844924,-0.00173153796953706
0.0528413461538461,0.00219436297214442,-0.00123152286901248,-0.0011065352847083
0.0544407051282051,0.00219289348991894,-0.000606368418163022,-0.000483320308747493
0.0560400641025641,0.00219242239466173,1.69553563629517e-05,0.000138076983446578
0.0576394230769231,0.00219294673132118,0.000638414559415408,0.000757626744433919
0.0592387820512821,0.00219446349062482,0.00125797515462531,0.00137529914144675
0.060838141025641,0.00219696960853058,0.00187560300963728,0.00199106440929808
0.0624375,0.00220046196713597,0.00249126413848474,0.00260489304126842
0.0624375,NaN,NaN,NaN
0.0625625,0.00220077342012728,0.00249197451634663,0.00265271800993479
0.064161858974359,0.00220524959486001,0.00310517834336746,0.00326273291998086
0.0657612179487179,0.00221070501616788,0.00371651839714533,0.00387080045737605
0.0673605769230769,0.00221713667968342,0.00432596515693975,0.00447689464349358
0.0689599358974359,0.00222454153353073,0.00493348890381678,0.00508098945779241
0.0705592948717949,0.00223291647800367,0.00553905986738862,0.00568305897193568
0.0721586538461538,0.00224225836665735,0.00614264839641875,0.00628307747555137
0.0737580128205128,0.00225256400480413,0.00674422466377369,0.00688101924256329
0.0753573717948718,0.00226383015050856,0.00734375885760545,0.00747685869327314
0.0769567307692308,0.0022760535139925,0.00794122110479481,0.00807057032838715
0.0785560897435897,0.00228923075672252,0.00853658140275126,0.00866212869111886
0.0801554487179487,0.00230335849288151,0.00912980978802706,0.0092515084779851
0.0817548076923077,0.00231843329009582,0.00972087633840842,0.00983868455215699
0.0833541666666667,0.00233445166655482,0.0103097510007774,0.0104236317964654
0.0849535256410256,0.0023514100912236,0.0108964035632857,0.011006325160028
0.0865528846153846,0.00236930498785654,0.0114808040024352,0.0115867398213547
0.0881522435897436,0.00238813272805573,0.0120629219924083,0.0121648509171125
0.0897516025641026,0.00240788964049274,0.0126427274952791,0.0127406338821648
0.0913509615384615,0.00242857199827688,0.0132201899949169,0.0133140640272813
0.0929503205128205,0.00245017603379117,0.0137952793959804,0.0138851170168647
0.0945496794871795,0.00247269792580111,0.0143679652668842,0.0144537684735993
0.0961490384615385,0.00249613380347823,0.0149382170540615,0.0150199941221178
0.0977483974358974,0.00252047975440753,0.0155060045504344,0.0155837699781318
0.0993477564102564,0.00254573180921065,0.0160712971033723,0.0161450719762886
0.100947115384615,0.00257188595386876,0.0166340642171932,0.0167038762747276
0.102546474358974,0.00259893812743848,0.0171942753881676,0.0172601591895211
0.104145833333333,0.0026268842115801,0.0177518997799872,0.0178138969963164
0.105745192307692,0.00265572005111409,0.0183069069548825,0.0183650663328299
0.107344551282051,0.0026854414343084,0.0188592661623114,0.0189136438188158
0.10894391025641,0.0027160440979,0.019408946527019,0.0194596061709808
0.110543269230769,0.00274752373447101,0.0199559172889214,0.020002930326698
0.112142628205128,0.00277987598902295,0.0205001477174672,0.0205435933785842
0.113741987179487,0.00281309644749841,0.0210416067284548,0.0210815724109276
0.115341346153846,0.00284718065777968,0.0215802635285996,0.0216168448158125
0.116940705128205,0.00288212411493228,0.0221160872220209,0.0221493880713738
0.118540064102564,0.00291792225484579,0.022649046514058,0.022679179674947
0.120139423076923,0.00295457048207386,0.0231791106857312,0.0232061975045333
0.121738782051282,0.00299206413379849,0.023706248385955,0.0237304193604806
0.123338141025641,0.00303039850616144,0.0242304285045417,0.024251823302653
0.1249375,0.00306956884856297,0.0247516200208391,0.0247703875725711
0.1249375,NaN,NaN,NaN
0.1250625,0.00307265592210208,0.0246416140951117,0.0248107027429995
0.126661858974359,0.00311248366969067,0.0251625758602918,0.0253238377928586
0.128261217948718,0.00315314245459216,0.0256808145705779,0.0258341907395434
0.129860576923077,0.00319462789034062,0.0261963034285571,0.0263417421044732
0.131459935897436,0.00323693555888793,0.0267090159243472,0.0268464726782723
0.133059294871795,0.00328006100173162,0.0272189255738391,0.0273483634046403
0.134658653846154,0.00332399971452284,0.0277260057770163,0.0278473953239739
0.136258012820513,0.00336874715334454,0.0282302299650199,0.028343549644226
0.137857371794872,0.00341429872501377,0.0287315713638661,0.028836807645837
0.139456730769231,0.0034606497955937,0.0292300032139041,0.0293271507735688
0.14105608974359,0.00350779569363144,0.0297254989039248,0.029814560663765
0.142655448717949,0.00355573169820328,0.0302180315598038,0.0302990190364446
0.144254807692308,0.00360445305837323,0.0307075746400865,0.0307805078682625
0.145854166666667,0.00365395496244087,0.031194101105546,0.0312590091316356
0.147453525641026,0.00370423256965603,0.0316775842365083,0.0317345050662268
0.149052884615385,0.00375528097861006,0.032157996835202,0.0322069779274064
0.150652243589744,0.00380709528057097,0.0326353125377212,0.0326764103945247
0.152251602564103,0.00385967048004838,0.0331095039440235,0.0331427849774249
0.153850961538462,0.00391300156782272,0.0335805442362469,0.0336060845619591
0.155450320512821,0.00396708347278935,0.0340484062484315,0.0340662920650797
0.157049679487179,0.00402191109984933,0.0345130631429158,0.0345233906962201
0.158649038461538,0.00407747930882383,0.0349744879860074,0.0349773638109806
0.160248397435897,0.0041337828876061,0.0354326531996977,0.0354281947580675
0.161847756410256,0.00419081661284664,0.0358875319065895,0.0358758672552025
0.163447115384615,0.00424857521766487,0.0363390972554147,0.0363203651826236
0.165046474358974,0.00430705335596469,0.036787321409795,0.036761672396238
0.166645833333333,0.00436624568422809,0.0372321776615787,0.0371997731834741
0.168245192307692,0.00442614677875089,0.0376736384356169,0.0376346518129316
0.169844551282051,0.00448675119984655,0.0381116766474188,0.0380662928776423
0.17144391025641,0.00454805344582358,0.038546264894183,0.0384946810603002
0.173043269230769,0.00461004797715257,0.0389773758390663,0.0389198012595697
0.174642628205128,0.00467272922001343,0.0394049822412916,0.0393416386035062
0.176241987179487,0.00473609151683275,0.0398290561022878,0.0397601782367494
0.177841346153846,0.0048001292280966,0.040249570622043,0.0401754057666739
0.179440705128205,0.00486483663281174,0.0406664981816637,0.0405873068303676
0.181040064102564,0.00493020796152627,0.0410798110697424,0.0409958672492515
0.182639423076923,0.00499623741999927,0.0414894818695735,0.0414010731214555
0.184238782051282,0.00506291915741138,0.0418954829818648,0.041802910699247
0.185838141025641,0.00513024728888281,0.0422977869247909,0.0422013664769083
0.1874375,0.00519821585595173,0.0426963655737326,0.0425964270568248
0.1874375,NaN,NaN,NaN
0.1875625,0.00520353628518558,0.0424306625420571,0.0426270669059492
0.189161858974359,0.00527172109720614,0.0428339562806704,0.0430161310599194
0.190761217948718,0.00534054827139025,0.0432339381714208,0.0434018958951515
0.192360576923077,0.00541001249192033,0.0436305853652298,0.0437843491449457
0.193959935897436,0.00548010841337958,0.0440238750693417,0.0441634787403088
0.195559294871795,0.00555083065264728,0.0444137843878112,0.0445392727819399
0.197158653846154,0.00562217376693452,0.044800290126773,0.0449117194757742
0.198758012820513,0.00569413231099878,0.045183369595476,0.0452808073183457
0.200357371794872,0.00576670078604304,0.0455629997673172,0.0456465249335463
0.201956730769231,0.0058398736474028,0.0459391574874941,0.0460088611059129
0.20355608974359,0.00591364532706338,0.0463118198142445,0.046367804847031
0.205155448717949,0.0059880102236096,0.0466809638179899,0.0467233453652137
0.206754807692308,0.00606296268355088,0.0470465662759074,0.0470754720212543
0.208354166666667,0.00613849702507583,0.0474086041347993,0.0474241743936574
0.209953525641026,0.00621460751864355,0.0477670541622508,0.0477694422338377
0.211552884615385,0.00629128842509791,0.0481218934458201,0.0481112655542626
0.213152243589744,0.00636853395415515,0.048473098825868,0.0484496345341576
0.214751602564103,0.00644633825023045,0.0488206469466065,0.0487845395019646
0.216350961538462,0.00652469546990998,0.0491645147431358,0.0491159710922974
0.217950320512821,0.00660359969196604,0.0495046789682759,0.0494439200699143
0.219549679487179,0.0066830449853794,0.0498411164359783,0.0497683774626829
0.221149038461538,0.00676302536094329,0.050173803797899,0.0500893344767734
0.222748397435897,0.00684353481310165,0.0505027178701216,0.0504067825700464
0.224347756410256,0.00692456729015045,0.0508278354408143,0.0507207134045892
0.225947115384615,0.00700611669222331,0.0511491330488477,0.0510311188507293
0.227546474358974,0.00708817689487926,0.051466587419783,0.051337991023094
0.229145833333333,0.00717074173307431,0.051780175201949,0.0516413222599549
0.230745192307692,0.00725380498756283,0.0520898728318655,0.0519411051129951
0.232344551282051,0.00733736045229178,0.0523956572743061,0.0522373324231109
0.23394391025641,0.0074214018356953,0.0526975049813847,0.0525299972142018
0.235543269230769,0.00750592279809701,0.0529953922449926,0.0528190927457448
0.237142628205128,0.007590917012062,0.0532892958804628,0.0531046125654683
0.238741987179487,0.00767637809166495,0.0535791924721598,0.0533865504454185
0.240341346153846,0.00776229959369271,0.0538650583447628,0.0536649003935398
0.241940705128205,0.00784867506018855,0.0541468700766859,0.0539396566870377
0.243540064102564,0.00793549798800132,0.054424604088237,0.0542108138529173
0.245139423076923,0.00802276182322901,0.0546982366923922,0.0544783666715537
0.246738782051282,0.00811046002267685,0.0549677446924872,0.0547423102053832
0.248338141025641,0.00819858592196327,0.0552331039587885,0.0550026397495548
0.2499375,0.0082871329215461,0.0554942914569422,0.0552593509021124
0.2499375,NaN,NaN,NaN
0.2500625,0.0082940414591554,0.0550427378574785,0.055279195928453
0.251661858974359,0.00838229327433006,0.0553156462135954,0.0555303713999951
0.253261217948718,0.0084709786732307,0.0555849244254118,0.0557780326437101
0.254860576923077,0.00856009182900631,0.0558505535866278,0.0560221745897204
0.256459935897436,0.0086496268888783,0.0561125147052682,0.0562627923856831
0.258059294871795,0.00873957797241539,0.0563707888522982,0.0564998813977231
0.259658653846154,0.00882993916878013,0.0566253570915691,0.0567334372120941
0.261258012820513,0.00892070452710839,0.0568762004514458,0.0569634556381022
0.262857371794872,0.00901186809313512,0.0571233000531975,0.0571899327110227
0.264456730769231,0.00910342384638026,0.0573666367378662,0.0574128646953394
0.26605608974359,0.00919536576419335,0.0576061916792978,0.0576322480856786
0.267655448717949,0.00928768778026076,0.0578419458786512,0.0578480796119732
0.269254807692308,0.00938038380557181,0.0580738802658298,0.0580603562395597
0.270854166666667,0.00947344769964524,0.0583019757551902,0.0582690751810345
0.272453525641026,0.00956687331297881,0.0585262133265854,0.0584742338863724
0.274052884615385,0.00966065447128025,0.0587465740561069,0.0586758300475421
0.275652243589744,0.00975478496029418,0.058963038807829,0.0588738616085747
0.277251602564103,0.00984925852112872,0.0591755885240991,0.0590683267743975
0.278850961538462,0.00994406889427368,0.059384204209722,0.0592592239878767
0.28045032051282,0.0100392097409822,0.0595888666204828,0.0594465519827118
0.28204967948718,0.0101346747465134,0.0597895566883692,0.0596303097180904
0.283649038461538,0.0102304575323157,0.0599862553340895,0.0598104964414978
0.285248397435897,0.010326551723592,0.0601789435254483,0.0599871116399709
0.286847756410256,0.0104229508432655,0.0603676018806012,0.060160155135976
0.288447115384615,0.0105196484926025,0.0605522116443938,0.0603296269268762
0.290046474358974,0.0106166381333517,0.0607327533091255,0.0604955273917872
0.291645833333333,0.0107139132618782,0.0609092079072165,0.0606578571289142
0.293245192307692,0.0108114673114932,0.0610815560725226,0.0608166170563347
0.294844551282051,0.0109092937373225,0.0612497789493709,0.060971808320138
0.29644391025641,0.0110073858787625,0.0614138569241743,0.0611234324599075
0.298043269230769,0.0111057371328983,0.0615737711946789,0.0612714912042176
0.299642628205128,0.0112043407778834,0.0617295021008486,0.0614159866949124
0.301241987179487,0.0113031901557464,0.0618810308520102,0.0615569212524225
0.302841346153846,0.0114022785009062,0.0620283379286103,0.0616942976089164
0.304440705128205,0.0115015990452849,0.0621714041005985,0.0618281187710098
0.306040064102564,0.0116011450079722,0.0623102102140995,0.061958388032951
0.307639423076923,0.0117009095527228,0.0624447369580571,0.0620851090451214
0.309238782051282,0.0118008858267974,0.0625749650188971,0.062208285759198
0.310838141025641,0.0119010668941822,0.0627008749440333,0.0623279225433383
0.3124375,0.0120014459276174,0.0628224479207003,0.0624440238602986
0.3124375,NaN,NaN,NaN
0.3125625,0.0120092578995349,0.0621696542983066,0.0624529369367747
0.314161858974359,0.0121088032870168,0.0623113505560863,0.0625649592487203
0.315761217948718,0.0122085723696406,0.062449357042346,0.0626735287450091
0.317360576923077,0.0123085592005926,0.0625836587932915,0.0627786474323608
0.318959935897436,0.0124087578457245,0.0627142410160667,0.0628803175134288
0.320559294871795,0.012509162371672,0.0628410891590912,0.0629785414031914
0.322158653846154,0.0126097667696508,0.0629641882615668,0.0630733218719132
0.323758012820513,0.0127105650330844,0.0630835235716691,0.0631646619089067
0.325357371794872,0.0128115511517881,0.0631990804580736,0.0632525647313161
0.326956730769231,0.0129127190614528,0.0633108440200215,0.0633370338864923
0.32855608974359,0.0130140626652407,0.063418799447771,0.0634180732172906
0.330155448717949,0.0131155758765607,0.063522931988706,0.0634956867757852
0.331754807692308,0.0132172525569657,0.063623226779978,0.0635698789550738
0.333354166666667,0.0133190865808066,0.0637196692272556,0.0636406543546662
0.334953525641026,0.0134210717407228,0.0638122442803524,0.0637080179916258
0.336552884615385,0.013523201869605,0.0639009373382284,0.0637719750334003
0.338152243589744,0.0136254707510164,0.0639857335576351,0.0638325309997605
0.339751602564103,0.013727872103329,0.0640666180225628,0.0638896918107989
0.341350961538462,0.0138303996917539,0.0641435760332034,0.063943463524036
0.34295032051282,0.0139330472076705,0.0642165927975813,0.0639938526252522
0.34454967948718,0.0140358083472705,0.0642856534797669,0.0640408658428849
0.346149038461538,0.0141386767703326,0.0643507433037872,0.0640845102527777
0.347748397435897,0.0142416461163921,0.0644118473146143,0.0641247932423876
0.349347756410256,0.0143447099647652,0.0644689507156082,0.0641617226214127
0.350947115384615,0.0144478619542875,0.064522038819398,0.0641953063075076
0.352546474358974,0.0145510956257399,0.0645710966775395,0.0642255527488785
0.354145833333333,0.014654404517775,0.0646161094954019,0.0642524706749144
0.355745192307692,0.0147577821511659,0.064657062430679,0.0642760691408913
0.357344551282051,0.014861222060188,0.0646939408344844,0.0642963574403063
0.35894391025641,0.0149647176609607,0.0647267295187806,0.0643133454884128
0.360543269230769,0.0150682624173748,0.0647554138370448,0.0643270433521936
0.362142628205128,0.0151718497726176,0.0647799790380169,0.0643374614469222
0.363741987179487,0.0152754731126826,0.0648004101291522,0.0643446106520893
0.365341346153846,0.0153791257935851,0.0648166922021692,0.0643485022386626
0.366940705128205,0.0154828011894445,0.06482881057457,0.0643491477239513
0.368540064102564,0.0155864926479629,0.0648367503704697,0.0643465590098296
0.370139423076923,0.0156901934276659,0.0648404965399878,0.0643407485909546
0.371738782051282,0.0157938968638485,0.0648400344826752,0.0643317290307407
0.373338141025641,0.0158975961561118,0.0648353491971515,0.0643195136492585
0.3749375,0.0160012846026006,0.0648264259003427,0.064304115766463
0.3749375,NaN,NaN,NaN
0.3750625,0.0160093344365487,0.0639716711254816,0.0643028466833259
0.376661858974359,0.01611166482246,0.0639919929043418,0.0642857769180208
0.378261217948718,0.0162140248950449,0.0640088019243761,0.0642655561778473
0.379860576923077,0.0163164090475631,0.0640220877168538,0.064242192891939
0.381459935897436,0.016418811616065,0.0640318396009071,0.0642156959174311
0.383059294871795,0.0165212269486439,0.0640380469794944,0.0641860743121147
0.384658653846154,0.0166236493672747,0.06404069925161,0.0641533374660263
0.386258012820513,0.0167260731824528,0.0640397859422024,0.064117495055515
0.387857371794872,0.0168284926697978,0.0640352963121476,0.0640785571301306
0.389456730769231,0.0169309021232974,0.0640272198688252,0.0640365339273314
0.39105608974359,0.0170332957769272,0.0640155460217544,0.0639914361570353
0.392655448717949,0.0171356678722538,0.064000264203035,0.0639432747639654
0.394254807692308,0.0172380126446875,0.0639813638774103,0.0638920609785342
0.395854166666667,0.0173403242805762,0.063958834423692,0.0638378064818284
0.397453525641026,0.0174425969655952,0.063932665308032,0.0637805232311876
0.399052884615385,0.0175448248867129,0.0639028459783533,0.063720223453836
0.400652243589744,0.0176470022122808,0.0638693659124045,0.063656919725792
0.402251602564103,0.0177491230323226,0.0638322144944015,0.0635906252132021
0.403850961538462,0.017851181504322,0.0637913812191649,0.0635213531069218
0.40545032051282,0.0179531716954068,0.0637468555446545,0.0634491172474574
0.40704967948718,0.0180550877227917,0.0636986269077542,0.0633739315720967
0.408649038461538,0.0181569236492464,0.0636466848759226,0.0632958105369085
0.410248397435897,0.0182586735380759,0.0635910187827424,0.0632147689008191
0.411847756410256,0.0183603313914537,0.0635316182355216,0.0631308219862559
0.413447115384615,0.0184618912712368,0.063468472634277,0.0630439851811816
0.415046474358974,0.0185633471371414,0.0634015714077131,0.0629542746216135
0.416645833333333,0.0186646929976282,0.0633309041707519,0.0628617065624519
0.418245192307692,0.0187659228134901,0.0632564603344918,0.062766297790217
0.419844551282051,0.0188670305504787,0.0631782294146386,0.0626680654033303
0.42144391025641,0.0189680101421003,0.0630962009491719,0.0625670269786815
0.423043269230769,0.0190688554913369,0.0630103643764652,0.0624632005728488
0.424642628205128,0.0191695604918755,0.0629207091789031,0.0623566046348234
0.426241987179487,0.0192701190539722,0.0628272249785941,0.0622472578926002
0.427841346153846,0.0193705250194256,0.0627299011648287,0.062135179743759
0.429440705128205,0.0194707722545666,0.0626287273709332,0.0620203898405726
0.431040064102564,0.0195708545976777,0.0625236930437175,0.0619029083341618
0.432639423076923,0.019670765849241,0.0624147877021127,0.0617827559292228
0.434238782051282,0.019770499824658,0.0623020008827076,0.0616599536438639
0.435838141025641,0.0198700502891229,0.0621853222236267,0.0615345231225199
0.4374375,0.019969411053625,0.0620647411124817,0.0614064861848399
0.4374375,NaN,NaN,NaN
0.4375625,0.0199771039036821,0.0610218454174176,0.0613965444007077
0.439161858974359,0.0200746344364674,0.0609396619328938,0.0612701340715757
0.440761217948718,0.0201720310269006,0.0608543476920582,0.0611410686799631
0.442360576923077,0.0202692886608839,0.0607658961583111,0.0610093624971474
0.443959935897436,0.0203664023156977,0.0606743007078911,0.0608750301153933
0.445559294871795,0.0204633669495957,0.0605795547429518,0.0607380865040725
0.447158653846154,0.0205601775429235,0.0604816517824605,0.0605985468102868
0.448758012820513,0.0206568290090346,0.0603805851867196,0.060456426807135
0.450357371794872,0.0207533163041228,0.0602763484453982,0.060311742351075
0.451956730769231,0.020849634361647,0.0601689350418366,0.0601645097127388
0.45355608974359,0.0209457780686801,0.0600583384049375,0.0600147457071055
0.455155448717949,0.0210417423414845,0.0599445520675355,0.0598624673120011
0.456754807692308,0.0211375220762509,0.0598275694496596,0.0597076919243562
0.458354166666667,0.0212331121566944,0.0597073841275544,0.0595504373274602
0.459953525641026,0.0213285074395774,0.0595839895687612,0.0593907217743304
0.461552884615385,0.021423702811919,0.0594573793084386,0.059228563688937
0.463152243589744,0.0215186931234091,0.0593275468366937,0.0590639820301728
0.464751602564103,0.0216134731905094,0.0591944857174506,0.0588969962809539
0.466350961538462,0.0217080378710106,0.0590581894946661,0.0587276260484104
0.46795032051282,0.0218023819475933,0.058918651713966,0.0585558917053678
0.46954967948718,0.0218965002712699,0.0587758659571542,0.0583818136081857
0.471149038461538,0.0219903876225158,0.058629825789488,0.0582054128688465
0.472748397435897,0.0220840388141805,0.0584805247623991,0.0580267107900921
0.474347756410256,0.0221774485866052,0.058327956553868,0.0578457294625788
0.475947115384615,0.0222706117479077,0.0581721146304621,0.0576624909769015
0.477546474358974,0.0223635230303265,0.0580129926931047,0.0574770182472326
0.479145833333333,0.0224561771929335,0.0578505843501789,0.05728933443203
0.480745192307692,0.0225485689694384,0.0576848832319824,0.0570994632404537
0.482344551282051,0.0226406931039869,0.0575158829287211,0.056907428730622
0.48394391025641,0.0227325443112936,0.0573435771236593,0.0567132555505487
0.485543269230769,0.0228241172798255,0.0571679594697863,0.0565169689305582
0.487142628205128,0.0229154067188373,0.0569890236089919,0.0563185944096053
0.488741987179487,0.0230064073218923,0.0568067632178681,0.0561181580588517
0.490341346153846,0.0230971137649814,0.0566211720294802,0.0559156865022922
0.491940705128205,0.0231875206996075,0.0564322436742565,0.05571120696915
0.493540064102564,0.0232776228087998,0.0562399718667441,0.0555047469565342
0.495139423076923,0.0233674147173697,0.0560443503099374,0.0552963347913091
0.496738782051282,0.0234568910889985,0.0558453727252527,0.0550859990363274
0.498338141025641,0.0235460465124015,0.0556430328909096,0.0548737692118033
0.4999375,0.0236348756510685,0.055437324453732,0.0546596748603704
0.4999375,NaN,NaN,NaN
0.5000625,0.023641730077796,0.0542344904029618,0.0546431702701784
0.501661858974359,0.0237283438285887,0.0540756634318892,0.0544348175594708
0.503261217948718,0.0238147014891722,0.0539142498558063,0.0542244437711841
0.504860576923077,0.023900798927547,0.0537502467778809,0.0540120677972638
0.506459935897436,0.0239866319885761,0.0535836513121437,0.0537977090122851
0.508059294871795,0.0240721965336233,0.0534144605924218,0.0535813870236547
0.509658653846154,0.0241574884014629,0.0532426717227276,0.0533631219308991
0.511258012820513,0.0242425034319382,0.0530682818816656,0.0531429341786334
0.512857371794872,0.0243272374720589,0.0528912882389014,0.052920844520754
0.514456730769231,0.0244116863599319,0.0527116879454803,0.0526968741323982
0.51605608974359,0.0244958459099612,0.0525294781964789,0.0524710447177948
0.517655448717949,0.0245797119545052,0.0523446562278051,0.0522433782368704
0.519254807692308,0.024663280307775,0.0521572191998842,0.0520138971550095
0.520854166666667,0.0247465467855605,0.051967164410441,0.0517826243165977
0.522453525641026,0.0248295072031274,0.0517744890338364,0.0515495829653201
0.524052884615385,0.0249121573770736,0.0515791903304843,0.0513147967374145
0.525652243589744,0.0249944931025502,0.0513812656196061,0.0510782898283895
0.527251602564103,0.0250765101533798,0.051180712135335,0.0508400870035993
0.528850961538462,0.0251582043654882,0.0509775271841074,0.0506002130132825
0.53045032051282,0.0252395714810478,0.0507717080840345,0.0503586937064692
0.53204967948718,0.0253206073236892,0.0505632521452157,0.0501155547906581
0.533649038461538,0.0254013076499857,0.0503521566921056,0.0498708229025566
0.535248397435897,0.0254816682638806,0.0501384190430713,0.0496245247914302
0.536847756410256,0.0255616849031171,0.0499220366469735,0.0493766881540738
0.538447115384615,0.025641353361499,0.0497030067578584,0.0491273407493315
0.540046474358974,0.0257206694009446,0.0494813268383788,0.048876511050417
0.541645833333333,0.0257996287563743,0.0492569942655766,0.0486242282236756
0.543245192307692,0.0258782272009257,0.0490300064413424,0.048370521649047
0.544844551282051,0.0259564605097511,0.0488003607490454,0.0481154211952445
0.54644391025641,0.0260343243894976,0.0485680547205501,0.047858957768955
0.548043269230769,0.0261118145918049,0.0483330857412822,0.0476011624636317
0.549642628205128,0.0261889268732242,0.0480954512540291,0.0473420668689839
0.551241987179487,0.0262656569558297,0.0478551487721157,0.0470817033869653
0.552841346153846,0.0263420005778725,0.0476121757555748,0.0468201048508914
0.554440705128205,0.0264179534539607,0.0473665297564021,0.0465573048464243
0.556040064102564,0.0264935113195024,0.0471182082061064,0.046293337372988
0.557639423076923,0.0265686698807902,0.046867208690921,0.0460282372489798
0.559238782051282,0.0266434248765848,0.0466135287177094,0.0457620396322557
0.560838141025641,0.0267177719717697,0.046357165890649,0.0454947808862055
0.5624375,0.0267917069334882,0.0460981176821264,0.0452264971696478
0.5624375,NaN,NaN,NaN
0.5625625,0.0267973866055281,0.04477773944031,0.045205949255746
0.564161858974359,0.0268688385542605,0.0445726772077407,0.0449482454417102
0.565761217948718,0.0269399609937654,0.0443656816809545,0.0446892267126543
0.567360576923077,0.0270107508292063,0.0441567531594766,0.0444289152759901
0.568959935897436,0.027081204961971,0.0439458919683775,0.0441673337667699
0.570559294871795,0.0271513203096304,0.0437330984344524,0.0439045050888664
0.572158653846154,0.0272210937821261,0.0435183729089592,0.0436404526189986
0.573758012820513,0.0272905222778654,0.0433017157708374,0.0433752002495832
0.575357371794872,0.0273596027222092,0.0430831273800884,0.0431087720711336
0.576956730769231,0.0274283320236795,0.0428626081271126,0.0428411927493324
0.57855608974359,0.0274967070941078,0.0426401584442004,0.0425724873636143
0.580155448717949,0.027564724838302,0.0424157787508894,0.0423026815046103
0.581754807692308,0.0276323821778814,0.0421894694835634,0.0420318010760493
0.583354166666667,0.0276996760199237,0.0419612311239376,0.0417598725751909
0.584953525641026,0.0277666032868863,0.0417310640974475,0.0414869228406202
0.586552884615385,0.0278331608992263,0.041498968907887,0.04121297921228
0.588152243589744,0.0278993457649407,0.0412649460717893,0.0409380696353551
0.589751602564103,0.0279651547929521,0.0410289961122321,0.0406622225525449
0.591350961538462,0.0280305849255862,0.0407911195264334,0.0403854666185478
0.59295032051282,0.028095633056587,0.0405513169331006,0.0401078314505593
0.59454967948718,0.0281602961199891,0.0403095888246103,0.0398293468345749
0.596149038461538,0.0282245710320751,0.0400659358233448,0.0395500432620128
0.597748397435897,0.0282884547270914,0.0398203584730905,0.0392699516128744
0.599347756410256,0.0283519440966143,0.0395728574699082,0.0389891037302176
0.600947115384615,0.0284150361051091,0.0393234333509309,0.0387075313536701
0.602546474358974,0.0284777276512536,0.0390720867960428,0.0384252674263849
0.604145833333333,0.0285400156625606,0.0388188184829433,0.0381423452223641
0.605745192307692,0.0286018970692633,0.0385636290545746,0.0378587986012542
0.607344551282051,0.0286633688191096,0.0383065191647436,0.0375746618769503
0.60894391025641,0.0287244278072766,0.0380474895863732,0.0372899705073477
0.610543269230769,0.0287850709773579,0.0377865410153121,0.0370047601342781
0.612142628205128,0.0288452952742678,0.0375236741444375,0.0367190670464805
0.613741987179487,0.0289050976077318,0.0372588897841468,0.0364329285550391
0.615341346153846,0.0289644749329393,0.0369921886305371,0.0361463822135312
0.616940705128205,0.029023424164801,0.0367235715322279,0.0358594666794586
0.618540064102564,0.0290819422560737,0.0364530392235123,0.0355722209522527
0.620139423076923,0.029140026133462,0.0361805925558106,0.035284685026352
0.621738782051282,0.0291976727497397,0.0359062323072017,0.0349968993817636
0.623338141025641,0.0292548790189607,0.0356299594156648,0.034708905658815
0.6249375,0.0293116419173131,0.0353517745925076,0.0344207456421686
0.6249375,NaN,NaN,NaN
0.6250625,0.0293159744628708,0.0339702154372172,0.0343988602615249
0.626661858974359,0.0293701299111749,0.033751019824517,0.0341267230172551
0.628261217948718,0.0294239337977386,0.0335305900011257,0.0338539744742125
0.629860576923077,0.0294773841568676,0.0333089287997419,0.0335806381976551
0.631459935897436,0.02953047901134,0.0330860391238113,0.0333067383316611
0.633059294871795,0.0295832164086003,0.0328619238380342,0.0330322992283783
0.634658653846154,0.0296355943877266,0.0326365858435388,0.0327573458039903
0.636258012820513,0.0296876109906905,0.0324100280853176,0.0324819034311235
0.637857371794872,0.0297392642754377,0.0321822534778594,0.0322059978072206
0.639456730769231,0.0297905522949699,0.0319532649745131,0.0319296551887173
0.64105608974359,0.029841473113985,0.0317230655513819,0.0316529022217266
0.642655448717949,0.0298920247925179,0.0314916581985357,0.0313757661307346
0.644254807692308,0.0299422054037628,0.031259045916053,0.0310982745343187
0.645854166666667,0.0299920130207708,0.0310252317337209,0.0308204556019808
0.647453525641026,0.03004144572666,0.0307902186593588,0.0305423379520847
0.649052884615385,0.0300905016097096,0.0305540097482412,0.0302639507170832
0.650652243589744,0.0301391787556424,0.0303166080767219,0.0299853236432342
0.652251602564103,0.0301874752550011,0.030078016745061,0.0297064870207406
0.653850961538462,0.0302353892174088,0.0298382388159312,0.0294274715314375
0.65545032051282,0.0302829187350775,0.0295972774589488,0.0291483086807846
0.65704967948718,0.0303300619286394,0.0293551357609068,0.0288690302828209
0.658649038461538,0.0303768169028918,0.0291118169013309,0.0285896689862977
0.660248397435897,0.0304231817936657,0.0288673239946057,0.0283102577406353
0.661847756410256,0.0304691547046175,0.0286216603035144,0.0280308305547015
0.663447115384615,0.0305147337858893,0.0283748289443624,0.0277514215808174
0.665046474358974,0.0305599171650293,0.0281268331680859,0.0274720659490853
0.666645833333333,0.0306047029735788,0.0278776762278301,0.0271927994701081
0.668245192307692,0.030649089364092,0.0276273613479226,0.0269136584429308
0.669844551282051,0.0306930744990239,0.0273758917457047,0.0266346798021565
0.67144391025641,0.0307366565138184,0.0271232707886488,0.026355901591035
0.673043269230769,0.0307798335775441,0.0268695017356546,0.0260773622343168
0.674642628205128,0.0308226038604059,0.026614587877451,0.0257991009531505
0.676241987179487,0.0308649655303706,0.026358532572177,0.0255211578278607
0.677841346153846,0.0309069167674693,0.0261013391369553,0.025243573637736
0.679440705128205,0.0309484557461531,0.0258430109776564,0.0249663901040335
0.681040064102564,0.030989580665258,0.025583551422188,0.024689649527736
0.682639423076923,0.0310302897108929,0.0253229639010071,0.0244133952845271
0.684238782051282,0.031070581087127,0.0250612517863139,0.0241376714522762
0.685838141025641,0.0311104529825667,0.0247984185910759,0.0238625232678444
0.6874375,0.0311499036351502,0.0245344676234251,0.0235879962995229
0.6874375,NaN,NaN,NaN
0.6875625,0.0311528845746369,0.0231618055797509,0.0235674100753373
0.689161858974359,0.031189766521765,0.0229590126279299,0.0233147963740232
0.690761217948718,0.0312263236798025,0.0227556564916554,0.0230621894587547
0.692360576923077,0.0312625551514931,0.0225517417541923,0.0228096121914176
0.693959935897436,0.0312984600461325,0.0223472730327917,0.0225570878561437
0.695559294871795,0.0313340374810176,0.0221422549425584,0.0223046401506019
0.697158653846154,0.0313692865841498,0.0219366921051161,0.0220522931595573
0.698758012820513,0.0314042064838265,0.0217305891972587,0.0218000715088934
0.700357371794872,0.0314387963235712,0.0215239508673395,0.0215480001724639
0.701956730769231,0.0314730552498007,0.021316781799265,0.0212961046537244
0.70355608974359,0.0315069824166303,0.0211090866987817,0.0210444109324541
0.705155448717949,0.0315405769871631,0.0209008702807059,0.0207929454592009
0.706754807692308,0.031573838129723,0.0206921372819298,0.020541735221889
0.708354166666667,0.0316067650229677,0.0204828924477933,0.0202908076868759
0.709953525641026,0.0316393568531888,0.020273140530293,0.0200401908510101
0.711552884615385,0.0316716128148593,0.0200628863007478,0.0197899132482296
0.713152243589744,0.0317035321055612,0.0198521345714771,0.0195400040391834
0.714751602564103,0.0317351139319227,0.0196408901617913,0.0192904929410295
0.716350961538462,0.0317663575155894,0.0194291578642769,0.0190414101535547
0.71795032051282,0.0317972620708075,0.0192169425737844,0.0187927867096791
0.71954967948718,0.0318278268368039,0.0190042491056789,0.0185446540094694
0.721149038461538,0.0318580510496849,0.0187910823529568,0.018297044258133
0.722748397435897,0.0318879339608991,0.0185774471746856,0.0180499902061571
0.724347756410256,0.0319174748152655,0.0183633485397324,0.0178035255048637
0.725947115384615,0.0319466728869332,0.0181487913005996,0.0175576841726169
0.727546474358974,0.0319755274402489,0.0179337804325725,0.0173125012187064
0.729145833333333,0.0320040377525961,0.0177183208962765,0.0170680123125787
0.730745192307692,0.0320322031123181,0.0175024176478446,0.016824253835922
0.732344551282051,0.0320600228189162,0.0172860756423496,0.0165812629003267
0.73394391025641,0.0320874961650937,0.0170692999410588,0.0163390776596556
0.735543269230769,0.0321146224647865,0.0168520955385307,0.0160977368856795
0.737142628205128,0.0321414010392947,0.0166344674476369,0.0158572802132911
0.738741987179487,0.0321678312111296,0.0164164207473561,0.0156177482688483
0.740341346153846,0.0321939123188907,0.0161979604718448,0.0153791824530967
0.741940705128205,0.0322196437006947,0.015979091736234,0.0151416252428172
0.743540064102564,0.0322450247110426,0.0157598196087101,0.0149051199394812
0.745139423076923,0.0322700547066352,0.0155401492212396,0.0146697109362474
0.746738782051282,0.0322947330577721,0.0153200856786372,0.01443544355694
0.748338141025641,0.0323190591302472,0.0150996341880476,0.0142023643987457
0.7499375,0.0323430323219235,0.014878799816437,0.01397052073536
0.7499375,NaN,NaN,NaN
0.7500625,0.0323448120818796,0.0135985415658152,0.0139535125463058
0.751661858974359,0.0323664322147626,0.0134374552005126,0.0137496894480945
0.753261217948718,0.0323877947086177,0.0132763644247722,0.0135463178331963
0.754860576923077,0.0324088995607959,0.0131152745722815,0.0133434171164974
0.756459935897436,0.0324297467760363,0.012954191000455,0.0131410071106236
0.758059294871795,0.0324503363697459,0.0127931190647976,0.0129391079797242
0.759658653846154,0.0324706683651535,0.012632064141025,0.0127377403027657
0.761258012820513,0.0324907427922429,0.0124710316315221,0.012536925107031
0.762857371794872,0.0325105596920929,0.0123100269349565,0.0123366838028573
0.764456730769231,0.0325301191143089,0.0121490554660893,0.0121370382442612
0.76605608974359,0.0325494211151859,0.0119881226659341,0.0119380107786328
0.767655448717949,0.0325684657611259,0.0118272339824343,0.0117396241989122
0.769254807692308,0.0325872531271898,0.0116663948764122,0.0115419017864917
0.770854166666667,0.0326057832964808,0.0115056108282613,0.0113448673400622
0.772453525641026,0.0326240563626222,0.0113448873177691,0.0111485451455349
0.774052884615385,0.032642072426962,0.0111842298484643,0.0109529600478275
0.775652243589744,0.0326598315984903,0.0110236439470941,0.0107581374724676
0.777251602564103,0.0326773339958105,0.0108631351483968,0.0105641034070973
0.778850961538462,0.0326945797484499,0.0107027089832131,0.0103708843952059
0.78045032051282,0.032711568990215,0.0105423710366602,0.0101785076909459
0.78204967948718,0.032728301869102,0.0103821268608885,0.00998700108269254
0.783649038461538,0.0327447785382498,0.0102219820566715,0.00979639309890052
0.785248397435897,0.0327609991627734,0.0100619422108329,0.0096067128936435
0.786847756410256,0.0327769639119352,0.00990201296832913,0.00941799043414127
0.788447115384615,0.0327926729709322,0.00974219992518842,0.00923025628207326
0.790046474358974,0.0328081265278054,0.00958250874704538,0.00904354189522494
0.791645833333333,0.0328233247815306,0.00942294509655134,0.00885787948796022
0.793245192307692,0.0328382679414144,0.00926351463946644,0.0086733020732923
0.794844551282051,0.0328529562269558,0.0091042230443237,0.00848984349676332
0.79644391025641,0.0328673898612309,0.00894507604634289,0.00830753861551923
0.798043269230769,0.0328815690816584,0.00878607934534785,0.00812642309820763
0.799642628205128,0.0328954941342044,0.00862723866083225,0.00794653358734231
0.801241987179487,0.0329091652713102,0.00846855975128719,0.0077679077856702
0.802841346153846,0.0329225827577404,0.00831004836130048,0.00759058436497809
0.804440705128205,0.0329357468645546,0.00815171027605446,0.00741460314504444
0.806040064102564,0.0329486578750133,0.00799355126668762,0.00724000500293428
0.807639423076923,0.032961316079048,0.00783557714363063,0.0070668320471858
0.809238782051282,0.0329737217780583,0.00767779370947665,0.00689512755515309
0.810838141025641,0.032985875279463,0.00752020681502369,0.00672493615332665
0.8124375,0.0329977769058415,0.0073628222647073,0.00655630365275535
0.8124375,NaN,NaN,NaN
0.8125625,0.0329986289906866,0.00627158518789534,0.00654446966303959
0.814161858974359,0.0330085767891008,0.00616820425148808,0.00640977312688914
0.815761217948718,0.0330183595215306,0.00606517078792844,0.0062757132043618
0.817360576923077,0.0330279777477144,0.00596248972737393,0.00614230279004411
0.818959935897436,0.033037432034976,0.0058601660142498,0.00600955505274346
0.820559294871795,0.0330467229590312,0.00575820459829779,0.00587748342706252
0.822158653846154,0.0330558511032345,0.00565661044316609,0.00574610164459542
0.823758012820513,0.0330648170587807,0.00555538852508428,0.00561542374207078
0.825357371794872,0.0330736214251235,0.0054545438270995,0.00548546406422684
0.826956730769231,0.0330822648098472,0.00535408134159529,0.00535623728129469
0.82855608974359,0.0330907478278841,0.00525400607913507,0.00522775842505367
0.830155448717949,0.0330990711025821,0.00515432305666303,0.00510004287687401
0.831754807692308,0.0331072352653419,0.00505503730166362,0.00497310639409882
0.833354166666667,0.0331152409554227,0.0049561538545047,0.00484696513336743
0.834953525641026,0.0331230888206253,0.00485767776062362,0.00472163565072816
0.836552884615385,0.0331307795164307,0.00475961408114678,0.00459713494537896
0.838152243589744,0.0331383137064035,0.00466196788856253,0.0044734804699653
0.839751602564103,0.0331456920621372,0.00456474426702369,0.00435069015467015
0.841350961538462,0.0331529152639298,0.00446794830419065,0.00422878241143081
0.84295032051282,0.0331599839992834,0.00437158511116746,0.00410777620261751
0.84454967948718,0.0331668989649557,0.00427565979523487,0.00398769100803872
0.846149038461538,0.0331736608650635,0.00418017748564558,0.00386854690889745
0.847748397435897,0.0331802704126956,0.00408514331206385,0.00375036457004482
0.849347756410256,0.0331867283279195,0.00399056243222836,0.00363316533241135
0.850947115384615,0.0331930353406264,0.00389643999212621,0.0035169711602621
0.852546474358974,0.0331991921877905,0.00380278116578186,0.00340180476146893
0.854145833333333,0.0332051996149079,0.00370959113392995,0.00328768958219969
0.855745192307692,0.0332110583760512,0.00361687508436203,0.00317464984590884
0.857344551282051,0.0332167692337787,0.00352463821271421,0.00306271059972579
0.85894391025641,0.0332223329580192,0.00343288573990719,0.00295189779807035
0.860543269230769,0.0332277503279267,0.0033416228844697,0.00284223829227209
0.862142628205128,0.0332330221309351,0.00325085487672778,0.00273375991453503
0.863741987179487,0.0332381491624193,0.00316058696470671,0.00262649154710681
0.865341346153846,0.033243132226628,0.00307082439956902,0.00252046315194735
0.866940705128205,0.0332479721357594,0.00298157245106146,0.00241570586814455
0.868540064102564,0.0332526697109485,0.00289283639115019,0.00231225204803905
0.870139423076923,0.0332572257812821,0.00280462151078006,0.00221013536753882
0.871738782051282,0.0332616411848383,0.00271693310323548,0.00210939087026397
0.873338141025641,0.0332659167673605,0.00262977648608024,0.00201005510322975
0.8749375,0.0332700533843282,0.00254315696678968,0.00191216613452386
0.8749375,NaN,NaN,NaN
0.8750625,0.0332703216744381,0.00175031928506929,0.001906045690435
0.876661858974359,0.0332730862566084,0.00170685780910151,0.00184680586669835
0.878261217948718,0.0332757816376841,0.00166378376175634,0.00178806414137881
0.879860576923077,0.0332784084398586,0.00162110035101843,0.001729824412488
0.881459935897436,0.0332809672904486,0.00157881079124486,0.0016720905857295
0.883059294871795,0.0332834588219509,0.00153691830220115,0.001614866572627
0.884658653846154,0.0332858836720164,0.00149542610977265,0.00155815629188948
0.886258012820513,0.0332882424834192,0.00145433744679774,0.00150196367112633
0.887857371794872,0.0332905359041549,0.00141365555125129,0.00144629264321158
0.889456730769231,0.0332927645873909,0.00137338366746,0.00139114714869253
0.89105608974359,0.0332949291914755,0.00133352504614509,0.00133653113587142
0.892655448717949,0.0332970303799539,0.00129408294426785,0.00128244856055784
0.894254807692308,0.0332990688216123,0.00125506062432138,0.00122890338455989
0.895854166666667,0.0333010451904229,0.00121646135570225,0.00117589957854858
0.897453525641026,0.0333029601656495,0.00117828841263204,0.00112344111772684
0.899052884615385,0.0333048144317598,0.00114054507627457,0.00107153198622584
0.900652243589744,0.0333066086784546,0.00110323463436183,0.00102017617633636
0.902251602564103,0.0333083436007247,0.001066360380122,0.000969377686252557
0.903850961538462,0.0333100198988504,0.00102992561243945,0.000919140520494027
0.90545032051282,0.033311638278331,0.000993933637833658,0.000869468693893364
0.90704967948718,0.0333131994500317,0.000958387767104849,0.00082036622479528
0.908649038461538,0.0333147041300729,0.000923291318336048,0.000771837141053104
0.910248397435897,0.0333161530399185,0.000888647614827334,0.000723885476042637
0.911847756410256,0.0333175469062887,0.000854459987724043,0.000676515273809672
0.913447115384615,0.0333188864613308,0.000820731771723038,0.000629730580403211
0.915046474358974,0.0333201724424485,0.000787466309837534,0.000583535453665756
0.916645833333333,0.0333214055924369,0.000754666950135979,0.000537933956400778
0.918245192307692,0.0333225866594358,0.000722337047151239,0.000492930159497316
0.919844551282051,0.0333237163969886,0.000690479960603084,0.000448528139050944
0.92144391025641,0.0333247955639554,0.000659099058099626,0.000404731982132846
0.923043269230769,0.0333258249246307,0.000628197712065966,0.000361545780375459
0.924642628205128,0.033326805248714,0.000597779300840558,0.000318973632225143
0.926241987179487,0.0333277373112794,0.000567847209893248,0.00027701964551966
0.927841346153846,0.0333286218928528,0.000538404829796298,0.000235687933245125
0.929440705128205,0.0333294597793579,0.000509455558179062,0.000194982617629092
0.931040064102564,0.0333302517621884,0.000481002797763908,0.000154907826039416
0.932639423076923,0.0333309986381591,0.000453049958240988,0.000115467694939153
0.934238782051282,0.0333317012095622,0.000425600454761061,7.66663666982529e-05
0.935838141025641,0.0333323602841274,0.000398657709615041,3.8507993186881e-05
0.9374375,0.0333329766751174,0.000372225149233313,9.9672938130152e-07
0.9374375,NaN,NaN,NaN
0.9375625,0.0333329998786879,-4.56663557232834e-07,-4.55916835834149e-07
0.939161858974359,0.0333329991489218,-4.55907230198225e-07,-4.55162155597443e-07
0.940761217948718,0.0333329984203768,-4.55136680860505e-07,-4.54393931364518e-07
0.942360576923077,0.0333329976930756,-4.54351814031355e-07,-4.53612048856127e-07
0.943959935897436,0.0333329969670412,-4.53552529342066e-07,-4.52816388619645e-07
0.945559294871795,0.0333329962422967,-4.52738720353175e-07,-4.52006825161708e-07
0.947158653846154,0.0333329955188655,-4.51910273430678e-07,-4.51183225821071e-07
0.948758012820513,0.0333329947967711,-4.51067066392838e-07,-4.50345449466705e-07
0.950357371794872,0.0333329940760371,-4.50208966925774e-07,-4.49493344777379e-07
0.951956730769231,0.0333329933566876,-4.49335830452581e-07,-4.48626748268417e-07
0.95355608974359,0.0333329926387467,-4.48447497597835e-07,-4.47745481660985e-07
0.955155448717949,0.0333329919222387,-4.47543791038804e-07,-4.4684934874268e-07
0.956754807692308,0.0333329912071886,-4.46624511437326e-07,-4.45938131337763e-07
0.958354166666667,0.0333329904936213,-4.45689432293723e-07,-4.45011584129448e-07
0.959953525641026,0.0333329897815624,-4.44738293350044e-07,-4.44069428053202e-07
0.961552884615385,0.0333329890710377,-4.43770792011539e-07,-4.43111341746297e-07
0.963152243589744,0.0333329883620737,-4.42786572099922e-07,-4.42136950275576e-07
0.964751602564103,0.0333329876546975,-4.41785209001574e-07,-4.4114581032725e-07
0.966350961538462,0.0333329869489368,-4.40766189745256e-07,-4.40137390201635e-07
0.96795032051282,0.0333329862448205,-4.39728885852243e-07,-4.39111042777919e-07
0.96954967948718,0.0333329855423783,-4.38672516166079e-07,-4.38065968245364e-07
0.971149038461538,0.0333329848416415,-4.37596094615959e-07,-4.37001161902439e-07
0.972748397435897,0.0333329841426432,-4.36498356167745e-07,-4.35915340111885e-07
0.974347756410256,0.0333329834454186,-4.35377649286997e-07,-4.34806832785156e-07
0.975947115384615,0.0333329827500063,-4.34231776907221e-07,-4.33673424276616e-07
0.977546474358974,0.0333329820564486,-4.33057755324499e-07,-4.32512112354122e-07
0.979145833333333,0.0333329813647939,-4.31851439025449e-07,-4.31318732993513e-07
0.980745192307692,0.033332980675098,-4.30606918729714e-07,-4.30087358415689e-07
0.982344551282051,0.0333329799874287,-4.29315521564086e-07,-4.28809297299982e-07
0.98394391025641,0.0333329793018706,-4.27964081486542e-07,-4.27471365149496e-07
0.985543269230769,0.0333329786185352,-4.26531801334591e-07,-4.26052746347206e-07
0.987142628205128,0.0333329779375767,-4.24984225315292e-07,-4.24518966720029e-07
0.988741987179487,0.0333329772592233,-4.23260826538531e-07,-4.22809480996912e-07
0.990341346153846,0.0333329765838375,-4.21247124232723e-07,-4.20809790014232e-07
0.991940705128205,0.0333329759120495,-4.18704616769904e-07,-4.18281373821237e-07
0.993540064102564,0.0333329752450886,-4.15066003118081e-07,-4.14656913023774e-07
0.995139423076923,0.0333329745857684,-4.08691686606015e-07,-4.08296792662848e-07
0.996738782051282,0.0333329739423702,-3.9305081236658e-07,-3.92670139568504e-07
0.998338141025641,0.0333329733549366,-3.1738651589313e-07,-3.17020070953692e-07
0.9999375,0.0333329768950921,6.84721331071935e-05,6.84724853357048e-05
0.9999375,NaN,NaN,NaN


==> pic/shape_XFEM_1_n16_3.txt <==
pos,G,dGDP,dGCP
6.25e-05,0.00281960310170684,-0.0151192242209403,-0.014941342829565
0.00166185897435897,0.00279565867364402,-0.0148235407356987,-0.0146462361493196
0.00326121794871795,0.0027721860250037,-0.0145292657289876,-0.0143525686754841
0.00486057692307692,0.00274918289282461,-0.0142364120723872,-0.0140603532134891
0.0064599358974359,0.00272664699359133,-0.0139449925973068,-0.0137696024578857
0.00805929487179487,0.00270457602329861,-0.0136550200948384,-0.0134803289916359
0.00965865384615385,0.00268296765751599,-0.0133665073156144,-0.0131925452853937
0.0112580128205128,0.00266181955145264,-0.0130794669696616,-0.0129062636967819
0.0128573717948718,0.00264112934002238,-0.0127939117262558,-0.0126214964696617
0.0144567307692308,0.00262089463790902,-0.0125098542137731,-0.0123382557333975
0.0160560897435897,0.00260111303963186,-0.0122273070195415,-0.0120565535021147
0.0176554487179487,0.00258178211961146,-0.0119462826896882,-0.0117764016739529
0.0192548076923077,0.00256289943223568,-0.0116667937289888,-0.0114978120303119
0.0208541666666667,0.00254446251192592,-0.0113888526007113,-0.0112207962350922
0.0224535256410256,0.00252646887320364,-0.011112471726461,-0.0109453658339292
0.0240528846153846,0.00250891601075712,-0.0108376634860223,-0.0106715322534212
0.0256522435897436,0.00249180139950846,-0.0105644402171996,-0.0103993068003511
0.0272516025641026,0.00247512249468087,-0.0102928142156559,-0.0101287006609022
0.0288509615384615,0.00245887673186618,-0.0100227977347496,-0.00985972489986684
0.0304503205128205,0.00244306152709264,-0.00975440298537101,-0.00959239045984928
0.0320496794871795,0.00242767427689299,-0.00948764213577416,-0.00932670816046162
0.0336490384615385,0.00241271235837276,-0.00922252731140993,-0.00906268869751364
0.0352483974358974,0.00239817312927886,-0.00895907059475515,-0.00880034264219563
0.0368477564102564,0.00238405392806849,-0.00869728402514123,-0.0085396804402544
0.0384471153846154,0.00237035207397824,-0.00843717959857979,-0.00828071241116323
0.0400464743589744,0.00235706486709353,-0.00817876926758761,-0.008023448747284
0.0416458333333333,0.00234418958841832,-0.00792206494100843,-0.00776789951302341
0.0432451923076923,0.00233172349994509,-0.00766707848383359,-0.00751407464398141
0.0448445512820513,0.00231966384472513,-0.00741382171702064,-0.00726198394609315
0.0464439102564103,0.00230800784693912,-0.00716230641730986,-0.00701163709476385
0.0480432692307692,0.00229675271196798,-0.00691254431703897,-0.00676304363399604
0.0496426282051282,0.00228589562646405,-0.00666454710395498,-0.00651621297550984
0.0512419871794872,0.00227543375842254,-0.00641832642102535,-0.00627115439785599
0.0528413461538461,0.00226536425725331,-0.0061738938662462,-0.00602787704552182
0.0544407051282051,0.00225568425385298,-0.00593126099244863,-0.00578638992802871
0.0560400641025641,0.00224639086067726,-0.0056904393071025,-0.00554670191902307
0.0576394230769231,0.00223748117181371,-0.00545144027211927,-0.00530882175535969
0.0592387820512821,0.00222895226305474,-0.005214275303651,-0.00507275803617616
0.060838141025641,0.00222080119197096,-0.00497895577188884,-0.00483851922196158
0.0624375,0.00221302499798486,-0.00474549300085811,-0.00460611363361544
0.0624375,NaN,NaN,NaN
0.0625625,0.00221243065232077,-0.00476404969040591,-0.00458809022251668
0.064161858974359,0.00220499617213177,-0.0045330712164214,-0.00435927767267476
0.0657612179487179,0.00219792968697258,-0.00430387298926771,-0.00413230117947064
0.0673605769230769,0.00219122834263351,-0.00407646369945604,-0.00390716698773903
0.0689599358974359,0.00218488927104341,-0.00385085199028009,-0.00368388121362854
0.0705592948717949,0.00217890959034525,-0.00362704645768274,-0.00346244984384009
0.0721586538461538,0.00217328640497193,-0.00340505565011785,-0.00324287873485586
0.0737580128205128,0.00216801680572244,-0.0031848880684134,-0.00302517361216509
0.0753573717948718,0.00216309786983797,-0.00296655216563157,-0.0028093400694811
0.0769567307692308,0.00215852666107858,-0.00275005634692638,-0.0025953835679514
0.0785560897435897,0.00215430022979988,-0.00253540896940124,-0.00238330943536279
0.0801554487179487,0.00215041561302998,-0.00232261834196292,-0.00217312286533714
0.0817548076923077,0.00214686983454672,-0.00211169272517401,-0.00196482891652142
0.0833541666666667,0.00214365990495508,-0.00190264033110559,-0.00175843251177168
0.0849535256410256,0.00214078282176485,-0.0016954693231834,-0.00155393843732642
0.0865528846153846,0.00213823556946862,-0.00149018781603829,-0.00135135134197811
0.0881522435897436,0.00213601511961988,-0.00128680387534801,-0.00115067573623111
0.0897516025641026,0.00213411843091142,-0.00108532551768296,-0.000951915991457963
0.0913509615384615,0.00213254244925409,-0.000885760710345783,-0.000755076339044339
0.0929503205128205,0.00213128410785561,-0.000688117371210778,-0.000560160869528042
0.0945496794871795,0.00213034032729988,-0.000492403368561143,-0.000367173531730453
0.0961490384615385,0.00212970801562629,-0.000298626520924009,-0.000176118131880173
0.0977483974358974,0.00212938406840954,-0.000106794596902423,1.30016672722035e-05
0.0993477564102564,0.00212936536883956,8.30846849931522e-05,0.000200182347345285
0.100947115384615,0.0021296487878018,0.000271003656516209,0.000385420535226839
0.102546474358974,0.00213023118395773,0.000456954699859701,0.000568713003983763
0.104145833333333,0.00213110940382566,0.000640930247828711,0.000750056673774903
0.105745192307692,0.00213228028186186,0.000822922784022168,0.000929448612779081
0.107344551282051,0.00213374064054188,0.00100292484301104,0.00110688603812542
0.10894391025641,0.00213548729044228,0.00118092901052168,0.00128236631683496
0.110543269230769,0.00213751703032254,0.00135692792362112,0.00145588696677034
0.112142628205128,0.00213982664720737,0.00153091427090457,0.00162744565759383
0.113741987179487,0.00214241291646923,0.00170288079268495,0.00179704021173358
0.115341346153846,0.00214527260191124,0.00187282028118606,0.00196466860535989
0.116940705128205,0.00214840245585034,0.00204072558073601,0.00213032896936814
0.118540064102564,0.00215179921920075,0.00220658958796543,0.00229401959037282
0.120139423076923,0.00215545962155786,0.00237040525200767,0.00245573891170981
0.121738782051282,0.00215938038128227,0.00253216557469953,0.0026154855344465
0.123338141025641,0.00216355820558431,0.00269186361078816,0.00277325821840373
0.1249375,0.00216798979060878,0.00284949246813654,0.00292905588318378
0.1249375,NaN,NaN,NaN
0.1250625,0.00216833924910104,0.00274185433576678,0.00294104324481457
0.126661858974359,0.0021728495803116,0.0028980019639828,0.00309200448396436
0.128261217948718,0.00217760812353301,0.00305224295692107,0.00324100078158206
0.129860576923077,0.00218261182579978,0.00320457285719937,0.00338803273700173
0.131459935897436,0.00218785762705802,0.00335498725808523,0.00353310106681417
0.133059294871795,0.00219334246024641,0.00350348180361438,0.00367620660704466
0.134658653846154,0.00219906325137759,0.00365005218871527,0.00381735031524329
0.136258012820513,0.00220501691961963,0.00379469415933155,0.0039565332724884
0.137857371794872,0.0022112003773777,0.00393740351254888,0.00409375668531733
0.139456730769231,0.002217610530376,0.00407817609672319,0.00422902188758768
0.14105608974359,0.00222424427773984,0.00421700781161043,0.00436233034227546
0.142655448717949,0.00223109851207794,0.0043538946084999,0.00449368364321802
0.144254807692308,0.00223817011956503,0.00448883249034891,0.00462308351680407
0.145854166666667,0.00224545598002449,0.00462181751191849,0.00475053182361638
0.147453525641026,0.00225295296701138,0.0047528457799148,0.00487603056003356
0.149052884615385,0.00226065794789564,0.00488191345312776,0.00499958185979003
0.150652243589744,0.00226856778394545,0.00500901674257692,0.00512118799550399
0.152251602564103,0.00227667933041096,0.00513415191165684,0.00524085138017136
0.153850961538462,0.00228498943660807,0.00525731527628494,0.0053585745686312
0.155450320512821,0.00229349494600264,0.00537850320505302,0.00547436025900571
0.157049679487179,0.00230219269629487,0.00549771211938026,0.00558821129411618
0.158649038461538,0.00231107951950378,0.00561493849366866,0.00570013066287765
0.160248397435897,0.00232015224205226,0.00573017885546167,0.00581012150167557
0.161847756410256,0.00232940768485204,0.00584342978560462,0.00591818709572441
0.163447115384615,0.00233884266338916,0.00595468791840823,0.00602433088041227
0.165046474358974,0.00234845398780956,0.00606394994181426,0.00612855644263142
0.166645833333333,0.002358238463005,0.00617121259756424,0.00623086752209784
0.168245192307692,0.0023681928886993,0.00627647268137113,0.00633126801266094
0.169844551282051,0.0023783140595347,0.00637972704309235,0.00642976196360307
0.17144391025641,0.00238859876515867,0.00648097258690771,0.00652635358093363
0.173043269230769,0.00239904379031091,0.00658020627149746,0.00662104722867542
0.174642628205128,0.00240964591491066,0.00667742511022624,0.00671384743014708
0.176241987179487,0.00242040191414433,0.00677262617132736,0.006804758869241
0.177841346153846,0.00243130855855332,0.00686580657809099,0.00689378639169816
0.179440705128205,0.00244236261412237,0.00695696350905579,0.00698093500638172
0.181040064102564,0.00245356084236798,0.0070460941982028,0.00706620988654881
0.182639423076923,0.00246490000042725,0.00713319593515256,0.00714961637112215
0.184238782051282,0.00247637684114698,0.007218266065365,0.00723115996596214
0.185838141025641,0.00248798811317334,0.00730130199034427,0.00731084634514142
0.1874375,0.00249973056104139,0.00738230116784345,0.00738868135221897
0.1874375,NaN,NaN,NaN
0.1875625,0.0025006393301656,0.00715805675722161,0.00739456789503256
0.189161858974359,0.00251215319526033,0.00723974219881404,0.00746736475283014
0.190761217948718,0.00252379626091742,0.0073196221119256,0.00753831257102082
0.192360576923077,0.00253556563908784,0.00739769605364576,0.00760741811725637
0.193959935897436,0.0025474584410541,0.00747396363093438,0.00767468827606263
0.195559294871795,0.00255947177751001,0.00754842450071877,0.00774013005077067
0.197158653846154,0.00257160275864071,0.00762107836999493,0.00780375056540215
0.198758012820513,0.00258384849420285,0.00769192499592947,0.0078655570665108
0.200357371794872,0.00259620609360487,0.00776096418596482,0.00792555692498474
0.201956730769231,0.00260867266598755,0.00782819579792705,0.00798375763781162
0.20355608974359,0.00262124532030461,0.00789361974013536,0.00804016682980851
0.205155448717949,0.00263392116540358,0.00795723597151515,0.00809479225532077
0.206754807692308,0.00264669731010694,0.00801904450171384,0.00814764179989136
0.208354166666667,0.00265957086329309,0.00807904539121754,0.00819872348190099
0.209953525641026,0.00267253893397804,0.00813723875147323,0.00824804545418566
0.211552884615385,0.0026855986313968,0.00819362474501091,0.00829561600562788
0.213152243589744,0.00269874706508527,0.00824820358557063,0.00834144356272853
0.214751602564103,0.00271198134496228,0.00830097553823142,0.0083855366911581
0.216350961538462,0.00272529858141167,0.00835194091954282,0.0084279040972892
0.217950320512821,0.0027386958853649,0.00840110009766056,0.00846855462971397
0.219549679487179,0.00275217036838354,0.00844845349248337,0.00850749728074456
0.221149038461538,0.00276571914274223,0.00849400157579521,0.00854474118790153
0.222748397435897,0.00277933932151174,0.00853774487140796,0.00858029563538904
0.224347756410256,0.00279302801864233,0.00857968395530953,0.00861417005555918
0.225947115384615,0.00280678234904724,0.00861981945581341,0.00864637403036604
0.227546474358974,0.00282059942868658,0.0086581520537126,0.00867691729281191
0.229145833333333,0.0028344763746514,0.00869468248243646,0.00870580972838539
0.230745192307692,0.00284841030524794,0.00872941152821063,0.00873306137649235
0.232344551282051,0.00286239834008221,0.00876234003022044,0.00875868243188248
0.23394391025641,0.00287643760014486,0.00879346888077844,0.00878268324606995
0.235543269230769,0.00289052520789627,0.00882279902549407,0.00880507432875138
0.237142628205128,0.00290465828735188,0.00885033146344803,0.00882586634922024
0.238741987179487,0.00291883396416796,0.00887606724737041,0.00884507013777989
0.240341346153846,0.00293304936572746,0.00890000748382092,0.00886269668715457
0.241940705128205,0.00294730162122628,0.00892215333337463,0.00887875715390045
0.243540064102564,0.00296158786175986,0.00894250601081083,0.00889326285981731
0.245139423076923,0.00297590522040994,0.00896106678530495,0.00890622529336019
0.246738782051282,0.00299025083233174,0.00897783698062586,0.00891765611105327
0.248338141025641,0.00300462183484154,0.00899281797533615,0.00892756713890717
0.2499375,0.00301901536750428,0.00900601120299617,0.00893597037383657
0.2499375,NaN,NaN,NaN
0.2500625,0.00302011935011155,0.00865781272580193,0.00893645987572927
0.251661858974359,0.00303397988268604,0.00867454545636177,0.00894056447640768
0.253261217948718,0.00304786597007979,0.00868976955902104,0.0089431421605195
0.254860576923077,0.00306177520189535,0.00870348809240362,0.00894420483263504
0.256459935897436,0.00307570517266229,0.00871570415939924,0.00894376450893787
0.258059294871795,0.00308965348190839,0.00872642090723481,0.00894183331888026
0.259658653846154,0.00310361773423054,0.00873564152754741,0.00893842350681438
0.261258012820513,0.00311759553936561,0.00874336925645968,0.00893354743360269
0.262857371794872,0.00313158451226188,0.00874960737466014,0.00892721757821009
0.264456730769231,0.00314558227315044,0.00875435920748586,0.00891944653927731
0.26605608974359,0.00315958644761632,0.00875762812500723,0.00891024703667712
0.267655448717949,0.00317359466667051,0.00875941754211846,0.00889963191305671
0.269254807692308,0.00318760456682155,0.0087597309186297,0.00888761413536464
0.270854166666667,0.0032016137901473,0.00875857175936228,0.00887420679636462
0.272453525641026,0.00321561998436731,0.0087559436142498,0.00885942311613842
0.274052884615385,0.00322962080291478,0.00875185007843955,0.00884327644357728
0.275652243589744,0.00324361390500912,0.00874629479240041,0.00882578025786319
0.277251602564103,0.00325759695572845,0.00873928144203266,0.00880694816994269
0.278850961538462,0.0032715676260824,0.00873081375878273,0.00878679392399148
0.28045032051282,0.00328552359308498,0.00872089551976045,0.00876533139887251
0.28204967948718,0.00329946253982776,0.0087095305478617,0.00874257460958862
0.283649038461538,0.0033133821555533,0.00869672271189438,0.00871853770872989
0.285248397435897,0.00332728013572841,0.0086824759267074,0.00869323498791565
0.286847756410256,0.00334115418211813,0.00866679415332595,0.00866668087923429
0.288447115384615,0.00335500200285965,0.00864968139908926,0.00863888995668026
0.290046474358974,0.00336882131253641,0.00863114171779306,0.00860987693758802
0.291645833333333,0.00338260983225261,0.00861117920983673,0.00857965668406629
0.293245192307692,0.00339636528970776,0.00858979802237435,0.00854824420443024
0.294844551282051,0.00341008541927176,0.00856700234947123,0.00851565465463551
0.29644391025641,0.00342376796205991,0.00854279643226371,0.00848190333971173
0.298043269230769,0.00343741066600831,0.00851718455912434,0.00844700571519816
0.299642628205128,0.00345101128594962,0.008490171065832,0.00841097738858182
0.301241987179487,0.00346456758368904,0.0084617603357466,0.00837383412073785
0.302841346153846,0.0034780773280804,0.00843195679998845,0.00833559182737337
0.304440705128205,0.0034915382951029,0.00840076493762319,0.00829626658047566
0.306040064102564,0.00350494826793779,0.00836818927585175,0.00825587460976485
0.307639423076923,0.00351830503704563,0.0083342343902047,0.00821443230415149
0.309238782051282,0.00353160640024354,0.008298904904743,0.00817195621319973
0.310838141025641,0.00354485016278325,0.00826220549226355,0.00812846304859765
0.3124375,0.00355803413742897,0.00822414087451,0.00808396968563336
0.3124375,NaN,NaN,NaN
0.3125625,0.00355903333462513,0.00776316782964407,0.0080803851199449
0.314161858974359,0.00357142441814799,0.00773171704177358,0.00803311242981983
0.315761217948718,0.00358376435048326,0.0076992041711567,0.00798478864572256
0.317360576923077,0.00359605143755987,0.00766563495111584,0.007935429389379
0.318959935897436,0.00360828399450286,0.00763101514837545,0.00788505037983529
0.320559294871795,0.00362046034568717,0.00759535056310988,0.00783366743486978
0.322158653846154,0.00363257882479123,0.00755864702899516,0.00778129647239574
0.323758012820513,0.00364463777485017,0.00752091041326332,0.00772795351185465
0.325357371794872,0.00365663554830996,0.00748214661676377,0.00767365467560322
0.326956730769231,0.00366857050708111,0.00744236157402763,0.0076184161902934
0.32855608974359,0.00368044102259243,0.00740156125333658,0.00756225438824604
0.330155448717949,0.00369224547584527,0.00735975165679732,0.00750518570882011
0.331754807692308,0.00370398225746765,0.00731693882042054,0.00744722669977703
0.333354166666667,0.00371564976776838,0.00727312881420368,0.00738839401864206
0.334953525641026,0.00372724641679174,0.00722832774222094,0.00732870443406192
0.336552884615385,0.00373877062437181,0.00718254174271598,0.00726817482716116
0.338152243589744,0.00375022082018743,0.00713577698820171,0.00720682219289646
0.339751602564103,0.0037615954438169,0.00708803968556429,0.00714466364141048
0.341350961538462,0.00377289294479313,0.00703933607617295,0.00708171639938491
0.34295032051282,0.0037841117826589,0.00698967243599539,0.00701799781139508
0.34454967948718,0.00379525042702222,0.0069390550757186,0.00695352534126463
0.346149038461538,0.00380630735761213,0.0068874903408761,0.00688831657342282
0.347748397435897,0.00381728106433418,0.00683498461197935,0.00682238921426313
0.349347756410256,0.00382817004732692,0.00678154430465767,0.00675576109350634
0.350947115384615,0.00383897281701784,0.00672717586980208,0.00668845016556539
0.352546474358974,0.00384968789418014,0.00667188579371656,0.00662047451091604
0.354145833333333,0.00386031380998926,0.00661568059827517,0.00655185233747074
0.355745192307692,0.00387084910608005,0.00655856684108574,0.00648260198195901
0.357344551282051,0.00388129233460403,0.00650055111566048,0.00641274191131282
0.35894391025641,0.00389164205828697,0.00644164005159296,0.0063422907240585
0.360543269230769,0.0039018968504867,0.00638184031474187,0.006271267151716
0.362142628205128,0.00391205529525114,0.00632115860742205,0.00619969006020487
0.363741987179487,0.00392211598737718,0.00625960166860308,0.00612757845125892
0.365341346153846,0.00393207753246891,0.00619717627411379,0.00605495146384866
0.366940705128205,0.00394193854699717,0.00613388923685587,0.00598182837561358
0.368540064102564,0.00395169765835888,0.00606974740702392,0.00590822860430322
0.370139423076923,0.0039613535049368,0.00600475767233347,0.00583417170922868
0.371738782051282,0.00397090473615979,0.00593892695825713,0.00575967739272463
0.373338141025641,0.00398035001256335,0.00587226222826843,0.0056847655016224
0.3749375,0.00398968800585067,0.00580477048409416,0.00560945602873468
0.3749375,NaN,NaN,NaN
0.3750625,0.00399037945535893,0.005258620163785,0.00560354562022191
0.376661858974359,0.00399874354491939,0.00520059382945483,0.00552754928717551
0.378261217948718,0.00400701440740621,0.0051420408241276,0.00545106548900771
0.379860576923077,0.00401519120629039,0.00508296841221551,0.00537411175288361
0.381459935897436,0.00402327311667511,0.00502338387561639,0.00529670567823026
0.383059294871795,0.00403125932532401,0.00496329451377037,0.00521886493792939
0.384658653846154,0.00403914903068936,0.00490270764372305,0.00514060727950929
0.386258012820513,0.0040469414429399,0.00484163060019483,0.00506195052633634
0.387857371794872,0.00405463578398956,0.00478007073565855,0.00498291257880715
0.389456730769231,0.00406223128752577,0.00471803542042356,0.0049035114155418
0.39105608974359,0.00406972719903795,0.00465553204272719,0.0048237650945792
0.392655448717949,0.00407712277584645,0.00459256800883418,0.00474369175457383
0.394254807692308,0.00408441728713142,0.00452915074314372,0.00466330961599632
0.395854166666667,0.0040916100139617,0.00446528768830381,0.00458263698233694
0.397453525641026,0.00409870024932451,0.00440098630533478,0.00450169224131305
0.399052884615385,0.00410568729815446,0.00433625407375976,0.00442049386608163
0.400652243589744,0.00411257047736367,0.0042710984917446,0.004339060416456
0.402251602564103,0.00411934911587143,0.00420552707624589,0.00425741054012947
0.403850961538462,0.00412602255463449,0.00413954736316775,0.00417556297390406
0.40545032051282,0.00413259014667747,0.00407316690752778,0.0040935365449268
0.40704967948718,0.0041390512571236,0.00400639328363196,0.00401135017193289
0.408649038461538,0.00414540526322577,0.00393923408525917,0.00392902286649675
0.410248397435897,0.00415165155439754,0.00387169692585466,0.00384657373429181
0.411847756410256,0.00415778953224516,0.0038037894387342,0.00376402197635884
0.413447115384615,0.00416381861059921,0.00373551927729727,0.00368138689038385
0.415046474358974,0.00416973821554705,0.00366689411525103,0.00359868787198615
0.416645833333333,0.00417554778546548,0.00359792164684441,0.00351594441601676
0.418245192307692,0.00418124677105369,0.00352860958711267,0.00343317611786774
0.419844551282051,0.00418683463536683,0.00345896567213325,0.00335040267479363
0.42144391025641,0.00419231085384981,0.00338899765929218,0.00326764388724404
0.423043269230769,0.0041976749143716,0.00331871332756184,0.00318491966021016
0.424642628205128,0.00420292631725989,0.00324812047779053,0.00310225000458345
0.426241987179487,0.00420806457533667,0.00317722693300371,0.00301965503852821
0.427841346153846,0.00421308921395345,0.00310604053871685,0.00293715498886885
0.429440705128205,0.00421799977102781,0.00303456916326088,0.00285477019249148
0.431040064102564,0.0042227957970802,0.00296282069812044,0.00277252109776074
0.432639423076923,0.004227476855271,0.00289080305828405,0.00269042826595303
0.434238782051282,0.00423204252143857,0.00281852418260808,0.00260851237270585
0.435838141025641,0.00423649238413771,0.00274599203419361,0.00252679420948354
0.4374375,0.00424082604467864,0.00267321460077703,0.00244529468506162
0.4374375,NaN,NaN,NaN
0.4375625,0.00424112330537523,0.00208318700909287,0.00243899554025014
0.439161858974359,0.0042444062093487,0.00202209096520255,0.00235921920492983
0.440761217948718,0.00424759141645394,0.00196101820755334,0.00227952898729788
0.442360576923077,0.00425067896983514,0.00189997611500265,0.00219994217198098
0.443959935897436,0.00425366892443636,0.00183897206486773,0.0021204760803194
0.445559294871795,0.00425656134699964,0.00177801343309241,0.00204114807138402
0.447158653846154,0.00425935631606291,0.00171710759442527,0.00196197554299982
0.448758012820513,0.00426205392195798,0.00165626192261068,0.00188297593277699
0.450357371794872,0.00426465426680933,0.00159548379059237,0.00180416671914885
0.451956730769231,0.00426715746453297,0.00153478057073035,0.00172556542241867
0.45355608974359,0.00426956364083559,0.00147415963503061,0.00164718960581515
0.455155448717949,0.0042718729332142,0.00141362835538897,0.00156905687655686
0.456754807692308,0.00427408549095637,0.00135319410384871,0.00149118488692668
0.458354166666667,0.00427620147514027,0.00129286425287208,0.00141359133535726
0.459953525641026,0.00427822105863605,0.00123264617562709,0.00133629396752634
0.461552884615385,0.00428014442610678,0.00117254724628836,0.00125931057746479
0.463152243589744,0.00428197177401055,0.00111257484035373,0.00118265900867544
0.464751602564103,0.00428370331060289,0.00105273633497641,0.00110635715526643
0.466350961538462,0.00428533925593945,0.00099303910931259,0.00103042296309552
0.46795032051282,0.00428687984187979,0.000933490544885651,0.000954874430929781
0.46954967948718,0.0042883253120912,0.000874098025966962,0.000879729611619526
0.471149038461538,0.00428967592205364,0.000814868939973443,0.000805006613286116
0.472748397435897,0.00429093193906488,0.000755810677882584,0.00073072360052671
0.474347756410256,0.00429209364224671,0.000696930634665156,0.00065689879563383
0.475947115384615,0.00429316132255165,0.000638236209736036,0.000583550479832547
0.477546474358974,0.00429413528277037,0.000579734807423418,0.000510696994534261
0.479145833333333,0.00429501583753998,0.000521433837456985,0.000438356742608716
0.480745192307692,0.00429580331335304,0.000463340715475475,0.00036654818967447
0.482344551282051,0.00429649804856748,0.000405462863553811,0.000295289865408349
0.48394391025641,0.00429710039341735,0.000347807710750386,0.000224600364874122
0.485543269230769,0.00429761071002432,0.000290382693675009,0.000154498349872398
0.487142628205128,0.00429802937241027,0.000233195257077934,8.50025503112933e-05
0.488741987179487,0.00429835676651097,0.000176252854460126,1.6131765597002e-05
0.490341346153846,0.00429859329019025,0.000119562948705762,-5.20951339506161e-05
0.491940705128205,0.00429873935325578,6.31330127368697e-05,-0.000119659205662234
0.493540064102564,0.00429879537747568,6.97053019109353e-06,-0.000186541433058434
0.495139423076923,0.00429876179659607,-4.89170038773063e-05,-0.000252722724364872
0.496738782051282,0.00429863905635987,-0.000104522082272529,-0.000318183911003253
0.498338141025641,0.00429842761452701,-0.000159837184907864,-0.000382905746056666
0.4999375,0.00429812794089549,-0.000214854778031468,-0.000446868902708215
0.4999375,NaN,NaN,NaN
0.5000625,0.00429806466712554,-0.00079728161106351,-0.000451702211186948
0.501661858974359,0.00429675577709973,-0.000839403154134197,-0.000511524792850516
0.503261217948718,0.00429537992195132,-0.000881020568760244,-0.000570763004957276
0.504860576923077,0.00429393791273295,-0.000922127892629966,-0.000629402106936649
0.506459935897436,0.00429243057001917,-0.000962719180902097,-0.000687427363056297
0.508059294871795,0.00429085872387873,-0.00100278850566532,-0.000744824041431781
0.509658653846154,0.00428922321384818,-0.00104232995537318,-0.000801577413019589
0.511258012820513,0.00428752488890599,-0.00108133763425482,-0.000857672750594284
0.512857371794872,0.00428576460744787,-0.00111980566170007,-0.000913095327707355
0.514456730769231,0.00428394323726316,-0.00115772817161883,-0.000967830417628607
0.51605608974359,0.0042820616555119,-0.00119509931177422,-0.00102186329226881
0.517655448717949,0.00428012074870332,-0.00123191324308826,-0.00107517922108193
0.519254807692308,0.00427812141267548,-0.00126816413892069,-0.00112776346994974
0.520854166666667,0.00427606455257579,-0.00130384618431873,-0.00117960130004261
0.522453525641026,0.00427395108284312,-0.00133895357523858,-0.00123067796666146
0.524052884615385,0.00427178192719081,-0.00137348051773724,-0.00128097871805648
0.525652243589744,0.00426955801859135,-0.00140742122713408,-0.00133048879422293
0.527251602564103,0.00426728029926214,-0.00144076992714163,-0.00137919342567398
0.528850961538462,0.00426494972065284,-0.00147352084896501,-0.00142707783218933
0.53045032051282,0.0042625672434341,-0.00150566823036878,-0.00147412722153811
0.53204967948718,0.00426013383748783,-0.00153720631471127,-0.00152032678817726
0.533649038461538,0.0042576504818992,-0.00156812934994499,-0.00156566171192299
0.535248397435897,0.00425511816494974,-0.00159843158758263,-0.00161011715659433
0.536847756410256,0.00425253788411292,-0.00162810728162798,-0.00165367826863029
0.538447115384615,0.00424991064605082,-0.00165715068747099,-0.00169633017567734
0.540046474358974,0.00424723746661286,-0.00168555606074577,-0.00173805798514731
0.541645833333333,0.00424451937083635,-0.00171331765615135,-0.00177884678274565
0.543245192307692,0.00424175739294892,-0.00174042972623393,-0.00181868163096819
0.544844551282051,0.00423895257637306,-0.00176688652012989,-0.0018575475675661
0.54644391025641,0.00423610597373253,-0.00179268228226888,-0.00189542960397859
0.548043269230769,0.00423321864686098,-0.00181781125103558,-0.00193231272373104
0.549642628205128,0.00423029166681254,-0.00184226765738995,-0.00196818188079949
0.551241987179487,0.0042273261138753,-0.00186604572344471,-0.00200302199794053
0.552841346153846,0.004224323077586,-0.00188913966099864,-0.00203681796498296
0.554440705128205,0.00422128365674823,-0.00191154367002578,-0.00206955463708469
0.556040064102564,0.00421820895945235,-0.00193325193711868,-0.00210121683295061
0.557639423076923,0.00421510010309823,-0.00195425863388501,-0.00213178933301159
0.559238782051282,0.00421195821442044,-0.00197455791529641,-0.00216125687756344
0.560838141025641,0.00420878442951635,-0.00199414391798894,-0.0021896041648663
0.5624375,0.00420557989387675,-0.0020130107585135,-0.0022168158492014
0.5624375,NaN,NaN,NaN
0.5625625,0.00420529589083516,-0.00253080303904079,-0.00221869581844121
0.564161858974359,0.00420124328040389,-0.00253685158302688,-0.00223970979702909
0.565761217948718,0.00419718166296154,-0.00254206575904713,-0.00225979736571631
0.567360576923077,0.00419311237562742,-0.0025464422364894,-0.00227894831151288
0.568959935897436,0.00418903676083627,-0.00254997769872456,-0.00229715245924586
0.570559294871795,0.00418495616631715,-0.00255266884154157,-0.00231439967013931
0.572158653846154,0.00418087194507492,-0.00255451237153111,-0.00233067984035907
0.573758012820513,0.00417678545537421,-0.00255550500441703,-0.00234598289952218
0.575357371794872,0.00417269806072626,-0.00255564346333407,-0.00236029880916968
0.576956730769231,0.00416861112987846,-0.00255492447705077,-0.00237361756120142
0.57855608974359,0.00416452603680678,-0.00255334477813662,-0.00238592917627322
0.580155448717949,0.00416044416071111,-0.00255090110107139,-0.00239722370215314
0.581754807692308,0.00415636688601401,-0.00254759018029668,-0.00240749121203908
0.583354166666667,0.00415229560236206,-0.00254340874820672,-0.00241672180283257
0.584953525641026,0.00414823170463101,-0.00253835353307867,-0.00242490559337208
0.586552884615385,0.00414417659293393,-0.00253242125693988,-0.00243203272262133
0.588152243589744,0.00414013167263305,-0.00252560863337123,-0.00243809334781323
0.589751602564103,0.00413609835435497,-0.00251791236524534,-0.00244307764254845
0.591350961538462,0.00413207805400975,-0.00250932914239736,-0.00244697579484651
0.59295032051282,0.00412807219281359,-0.00249985563922775,-0.00244977800514889
0.59454967948718,0.0041240821973154,-0.00248948851223498,-0.00245147448427362
0.596149038461538,0.00412010949942777,-0.00247822439747705,-0.00245205545131937
0.597748397435897,0.0041161555364613,-0.00246605990795914,-0.00245151113151698
0.599347756410256,0.00411222175116393,-0.00245299163094758,-0.00244983175403033
0.600947115384615,0.00410830959176422,-0.00243901612520669,-0.00244700754970192
0.602546474358974,0.00410442051201919,-0.00242412991815781,-0.002443028748744
0.604145833333333,0.00410055597126667,-0.00240832950295851,-0.00243788557837332
0.605745192307692,0.00409671743448269,-0.00239161133550015,-0.00243156826038828
0.607344551282051,0.00409290637234337,-0.00237397183132198,-0.00242406700868757
0.60894391025641,0.00408912426129211,-0.00235540736244021,-0.00241537202672874
0.610543269230769,0.00408537258361168,-0.00233591425408947,-0.00240547350492499
0.612142628205128,0.0040816528275017,-0.0023154887813755,-0.0023943616179794
0.613741987179487,0.00407796648716178,-0.00229412716583684,-0.00238202652215626
0.615341346153846,0.00407431506287961,-0.00227182557191272,-0.00236845835248468
0.616940705128205,0.00407070006112551,-0.00224858010331677,-0.00235364721989801
0.618540064102564,0.00406712299465245,-0.00222438679931266,-0.00233758320830365
0.620139423076923,0.00406358538260203,-0.00219924163089043,-0.00232025637158335
0.621738782051282,0.00406008875061689,-0.0021731404968412,-0.00230165673052261
0.623338141025641,0.0040566346309594,-0.00214607921972814,-0.00228177426966842
0.6249375,0.00405322456263693,-0.00211805354175078,-0.00226059893411193
0.6249375,NaN,NaN,NaN
0.6250625,0.00405293499981967,-0.00251475044247053,-0.00225864683168327
0.626661858974359,0.00404894431625449,-0.00247544290423001,-0.00222999244416322
0.628261217948718,0.00404501726962797,-0.00243517224655822,-0.00220027363092339
0.629860576923077,0.0040411554009996,-0.00239393760403845,-0.0021694852366458
0.631459935897436,0.00403736025285177,-0.00235173806204389,-0.00213762212934734
0.633059294871795,0.00403363336917178,-0.00230857265258072,-0.00210467919726271
0.634658653846154,0.00402997629554064,-0.00226444035001685,-0.00207065134564867
0.636258012820513,0.00402639057922876,-0.00221934006669375,-0.0020355334935077
0.637857371794872,0.00402287776929862,-0.00217327064841903,-0.0019993205702301
0.639456730769231,0.00401943941671501,-0.00212623086983663,-0.0019620075121519
0.64105608974359,0.00401607707446263,-0.00207821942967214,-0.00192358925902697
0.642655448717949,0.00401279229767112,-0.00202923494585009,-0.00188406075041193
0.644254807692308,0.00400958664374882,-0.00197927595048126,-0.0018434169219625
0.645854166666667,0.00400646167252349,-0.00192834088471522,-0.00180165270163687
0.647453525641026,0.0040034189463925,-0.00187642809345735,-0.00175876300580838
0.649052884615385,0.00400046003048081,-0.00182353581994519,-0.00171474273528129
0.650652243589744,0.0039975864928081,-0.00176966220018237,-0.00166958677121109
0.652251602564103,0.00399479990446474,-0.00171480525722612,-0.0016232899709252
0.653850961538462,0.00399210183979723,-0.0016589628953254,-0.00157584716364342
0.65545032051282,0.00398949387660291,-0.00160213289390591,-0.00152725314609505
0.65704967948718,0.00398697759633452,-0.00154431290139915,-0.00147750267803196
0.658649038461538,0.00398455458431481,-0.00148550042891123,-0.00142659047763425
0.660248397435897,0.00398222642996123,-0.00142569284372813,-0.00137451121680697
0.661847756410256,0.00397999472702134,-0.00136488736265411,-0.00132125951636637
0.663447115384615,0.00397786107381894,-0.00130308104517872,-0.00126682994111259
0.665046474358974,0.00397582707351125,-0.00124027078646901,-0.00121121699478736
0.666645833333333,0.00397389433435732,-0.00117645331018286,-0.00115441511491393
0.668245192307692,0.00397206446999834,-0.00111162516109946,-0.00109641866751815
0.669844551282051,0.00397033909974978,-0.00104578269756258,-0.00103722194172716
0.67144391025641,0.00396871984890553,-0.000978922083732515,-0.000976819144244355
0.673043269230769,0.00396720834905507,-0.000911039281642473,-0.000915204393698551
0.674642628205128,0.00396580623841294,-0.00084213004305449,-0.000852371714863694
0.676241987179487,0.003964515162162,-0.000772189901111337,-0.000788315032749907
0.677841346153846,0.00396333677280959,-0.00070121416177807,-0.000723028166558934
0.679440705128205,0.00396227273055805,-0.00062919789507053,-0.000656504823506977
0.681040064102564,0.00396132470368924,-0.000556135926064324,-0.000588738592508782
0.682639423076923,0.00396049436896357,-0.000482022825679738,-0.000519722937721838
0.684238782051282,0.0039597834120339,-0.000406852901237907,-0.000449451191949152
0.685838141025641,0.00395919352787513,-0.000330620186782706,-0.000377916549897727
0.6874375,0.00395872642122881,-0.000253318433162748,-0.000305112061289884
0.6874375,NaN,NaN,NaN
0.6875625,0.00395868050193172,-0.000481247440520571,-0.000299121698317568
0.689161858974359,0.00395797917850946,-0.000395602061794573,-0.000218751577195245
0.690761217948718,0.00395741558258653,-0.000309018666579583,-0.000137330020200285
0.692360576923077,0.00395699121636788,-0.000221494734884628,-5.485331744159e-05
0.693959935897436,0.00395670758630343,-0.000133027476638487,2.86823777508926e-05
0.695559294871795,0.00395656620352847,-4.36138211353408e-05,0.000113281057011893
0.697158653846154,0.003956568584321,4.67495937852638e-05,0.000198946865318038
0.698758012820513,0.00395671625057677,0.000138066432830159,0.000285684109560001
0.700357371794872,0.00395701073030224,0.000230340674622071,0.00037349726731328
0.701956730769231,0.00395745355812587,0.000323576623353672,0.000462390995811397
0.70355608974359,0.0039580462758284,0.000417778920732561,0.00055237014112582
0.705155448717949,0.00395879043289228,0.000512952558224091,0.000643439747555514
0.706754807692308,0.00395968758707128,0.000609102889598407,0.000735605067230608
0.708354166666667,0.0039607393049799,0.000706235643789695,0.000828871569934299
0.709953525641026,0.00396194716270412,0.000804356938073928,0.00092324495314625
0.711552884615385,0.00396331274643313,0.000903473291573078,0.00101873115231189
0.713152243589744,0.00396483765311312,0.00100359163909316,0.00111533635134151
0.714751602564103,0.00396652349112334,0.00110471934530404,0.00121306699334332
0.716350961538462,0.00396837188097521,0.00120686421926858,0.00131192979159388
0.71795032051282,0.00397038445603489,0.00131003452932981,0.00141193174075097
0.71954967948718,0.00397256286327003,0.00141423901836396,0.00151308012831187
0.721149038461538,0.00397490876402117,0.00151948691940792,0.00161538254632142
0.722748397435897,0.00397742383479833,0.00162578797167058,0.00171884690333509
0.724347756410256,0.00398010976810375,0.00173315243693568,0.00182348143663855
0.725947115384615,0.00398296827328102,0.00184159111636668,0.00192929472473045
0.727546474358974,0.0039860010773914,0.00195111536772202,0.00203629570007055
0.729145833333333,0.00398920992611815,0.00206173712299115,0.00214449366209844
0.730745192307692,0.00399259658469925,0.00217346890646035,0.00225389829052543
0.732344551282051,0.00399616283888946,0.00228632385321939,0.00236451965890526
0.73394391025641,0.00399991049595232,0.00240031572811825,0.00247636824848536
0.735543269230769,0.00400384138568284,0.00251545894518562,0.00258945496234492
0.737142628205128,0.00400795736146153,0.002631768587519,0.0027037911398211
0.738741987179487,0.00401226030134089,0.00274926042765801,0.00281938857122829
0.740341346153846,0.00401675210916443,0.00286795094845255,0.00293625951287461
0.741940705128205,0.00402143471571997,0.00298785736443643,0.00305441670237693
0.743540064102564,0.00402631007992724,0.00310899764371964,0.00317387337427995
0.745139423076923,0.0040313801900609,0.00323139053041053,0.00329464327598138
0.746738782051282,0.00403664706501002,0.00335505556758098,0.0034167406839663
0.748338141025641,0.00404211275557453,0.00348001312078692,0.00354018042035382
0.7499375,0.00404777934580007,0.00360628440215788,0.00366497786975856
0.7499375,NaN,NaN,NaN
0.7500625,0.00404822816552139,0.00357489496914782,0.00367497653431837
0.751661858974359,0.00405405013176834,0.00370565607497347,0.00380595029032032
0.753261217948718,0.00406008208319815,0.00383748465848628,0.00393812615764713
0.754860576923077,0.00406632574175466,0.00397039920290101,0.00407152058537861
0.756459935897436,0.004072782859651,0.0041044190812279,0.00420615071187508
0.758059294871795,0.0040794552208139,0.00423956458269286,0.00434203438700319
0.759658653846154,0.00408634464237045,0.00437585693980138,0.00447919019485808
0.761258012820513,0.00409345297617893,0.00451331835606239,0.00461763747699162
0.762857371794872,0.00410078211040432,0.00465197203438727,0.00475739635615553
0.764456730769231,0.00410833397114001,0.00479184220618047,0.00489848776056867
0.76605608974359,0.00411611052407634,0.00493295416113816,0.00504093344871769
0.767655448717949,0.00412411377621747,0.00507533427777234,0.00518475603470061
0.769254807692308,0.00413234577764788,0.00521901005467718,0.00532997901412176
0.770854166666667,0.00414080862334908,0.00536401014255603,0.00547662679054812
0.772453525641026,0.00414950445506848,0.00551036437702726,0.00562472470253606
0.774052884615385,0.00415843546324133,0.00565810381222751,0.0057742990512372
0.775652243589744,0.00416760388896677,0.00580726075523201,0.00592537712859302
0.777251602564103,0.00417701202604002,0.00595786880131134,0.00607798724612694
0.778850961538462,0.00418666222304132,0.00610996287004509,0.00623215876434264
0.78045032051282,0.0041965568854835,0.00626357924231316,0.00638792212273774
0.78204967948718,0.00420669847801928,0.00641875559818598,0.00654530887044107
0.783649038461538,0.00421708952671014,0.00657553105573528,0.00670435169748147
0.785248397435897,0.00422773262135762,0.00673394621078843,0.00686508446669822
0.786847756410256,0.00423863041789949,0.00689404317764832,0.00702754224629747
0.788447115384615,0.00424978564087138,0.00705586563080333,0.00719176134306602
0.790046474358974,0.00426120108593615,0.00721945884765084,0.00735777933624682
0.791645833333333,0.00427287962248241,0.00738486975225946,0.00752563511208445
0.793245192307692,0.00428482419629379,0.00755214696019511,0.00769536889904597
0.794844551282051,0.00429703783229078,0.00772134082443723,0.00786702230372385
0.79644391025641,0.00430952363734714,0.00789250348241181,0.00804063834742543
0.798043269230769,0.00432228480318201,0.00806568890416836,0.00821626150345334
0.799642628205128,0.00433532460933029,0.00824095294172968,0.00839393773508175
0.801241987179487,0.00434864642619301,0.00841835337964228,0.00857371453422951
0.802841346153846,0.00436225371816919,0.0085979499867582,0.00875564096083461
0.804440705128205,0.00437615004687174,0.00877980456927745,0.00893976768292853
0.806040064102564,0.0043903390744293,0.00896398102508335,0.00912614701741217
0.807639423076923,0.00440482456687578,0.00915054539940183,0.00931483297153118
0.809238782051282,0.00441961039763022,0.00933956594181823,0.00950588128504827
0.810838141025641,0.00443470055106886,0.00953111316468475,0.00969934947310751
0.8124375,0.00445009912619177,0.00972525990295355,0.00989529686978581
0.8124375,NaN,NaN,NaN
0.8125625,0.00445132465636542,0.00988319504839342,0.0099107531509373
0.814161858974359,0.00446728726289566,0.0100784404568492,0.0101102845417588
0.815761217948718,0.00448356397979172,0.0102760025788172,0.0103122989832658
0.817360576923077,0.00450015857152202,0.0104759558735654,0.0105168662122234
0.818959935897436,0.00451707492364944,0.0106783773214564,0.0107240582345326
0.820559294871795,0.00453431704691651,0.0108833464907637,0.0109339493861605
0.822158653846154,0.00455188908143906,0.0110909456061296,0.0111466163954607
0.823758012820513,0.00456979530101044,0.0113012596187076,0.0113621384469095
0.825357371794872,0.00458804011751957,0.0115143762780305,0.0115805972462871
0.826956730769231,0.0046066280854851,0.0117303862056491,0.0118020770873277
0.82855608974359,0.00462556390670892,0.0119493829705838,0.0120266649198677
0.830155448717949,0.0046448524350518,0.0121714631666386,0.0122544504195169
0.831754807692308,0.00466449868133421,0.0123967264916207,0.0124855260588797
0.833354166666667,0.00468450781836536,0.0126252758285176,0.012719987180353
0.834953525641026,0.00470488518610374,0.0128572173286791,0.0129579320705239
0.836552884615385,0.0047256362969522,0.0130926604970558,0.0131994620361966
0.838152243589744,0.00474676684119125,0.013331718279548,0.0134446814820679
0.839751602564103,0.00476828269255355,0.0135745071525161,0.01369369799008
0.841350961538462,0.00479018991394355,0.0138211472145106,0.0139466224004692
0.84295032051282,0.00481249476330539,0.0140717622802768,0.0142035688945345
0.84454967948718,0.00483520369964332,0.0143264799770931,0.0144646550791464
0.846149038461538,0.00485832338919781,0.0145854318435033,0.0147300020730129
0.847748397435897,0.00488186071178175,0.0148487534305038,0.0149997345947225
0.849347756410256,0.00490582276728027,0.015116584405249,0.0152739810525758
0.850947115384615,0.00493021688231879,0.0153890686573414,0.0155528736362217
0.852546474358974,0.00495505061710277,0.0156663544077705,0.015836548410105
0.854145833333333,0.00498033177243426,0.0159485943205726,0.016125145408735
0.855745192307692,0.00500606839690898,0.0162359456172786,0.016418808733775
0.857344551282051,0.0050322687942988,0.0165285701942254,0.0167176866529554
0.85894391025641,0.00505894153112431,0.0168266347428033,0.0170219317008023
0.860543269230769,0.00508609544442181,0.0171303108727167,0.0173317007811714
0.862142628205128,0.00511373964971028,0.0174397752383376,0.0176471552715714
0.863741987179487,0.00514188354916262,0.0177552096682313,0.0179684611292538
0.865341346153846,0.00517053683998686,0.0180768012979397,0.0182957889990361
0.866940705128205,0.00519970952302226,0.0184047427061047,0.0186293143228214
0.868540064102564,0.00522941191155606,0.0187392320540232,0.0189692174507634
0.870139423076923,0.00525965464036589,0.019080473228721,0.019315683754018
0.871738782051282,0.00529044867499425,0.0194286759896403,0.0196689037390078
0.873338141025641,0.00532180532126025,0.0197840561190366,0.0200290731631127
0.8749375,0.00535373623501517,0.0201468355761816,0.0203963931516859
0.8749375,NaN,NaN,NaN
0.8750625,0.00535627239571603,0.0204316185475277,0.0204251751304261
0.876661858974359,0.00538924027831159,0.0207959509519706,0.0207944061071428
0.878261217948718,0.0054227966752299,0.0211675951500351,0.0211711332318779
0.879860576923077,0.00545695346884998,0.021546787600206,0.0215555866562194
0.881459935897436,0.00549172292514677,0.0219337715596935,0.0219480031023387
0.883059294871795,0.00552711770470349,0.0223287972588959,0.0223486260345864
0.884658653846154,0.00556315087400692,0.0227321220803173,0.0227577058354932
0.886258012820513,0.00559983591703218,0.0231440107420607,0.0231754999862969
0.887857371794872,0.00563718674712488,0.0235647354860183,0.0236022732521172
0.889456730769231,0.00567521771918808,0.0239945762708875,0.0240382978719044
0.89105608974359,0.00571394364218183,0.0244338209701414,0.024483853753291
0.892655448717949,0.00575337979194348,0.024882765575089,0.02493922867248
0.894254807692308,0.00579354192433687,0.0253417144031629,0.0254047184793065
0.895854166666667,0.00583444628873887,0.0258109803115763,0.0258806273076144
0.897453525641026,0.00587610964187212,0.0262908849164956,0.0263672677910926
0.899052884615385,0.00591854926199279,0.0267817588178801,0.0268649612847218
0.900652243589744,0.00596178296344249,0.0272839418301419,0.0273740380919837
0.902251602564103,0.00600582911157401,0.0277977832187875,0.0278948376979925
0.903850961538462,0.00605070663806026,0.0283236419432039,0.0284277090087116
0.90545032051282,0.00609643505659662,0.0288618869057584,0.0289730105964237
0.90704967948718,0.0061430344790069,0.0294128972073871,0.0295311109516258
0.908649038461538,0.00619052563176326,0.0299770624098501,0.0301023887415293
0.910248397435897,0.00623892987293116,0.0305547828048385,0.0306872330753472
0.911847756410256,0.0062882692095502,0.0311464696901239,0.031286043776557
0.913447115384615,0.00633856631546248,0.0317525456529442,0.0318992316623351
0.915046474358974,0.00638984454960001,0.0323734448608292,0.0325272188303621
0.916645833333333,0.00644212797474351,0.0330096133600732,0.0331704389532049
0.918245192307692,0.00649544137676458,0.033661509382067,0.0338293375804896
0.919844551282051,0.00654981028436447,0.034329603657712,0.0345043724490831
0.92144391025641,0.00660526098932227,0.0350143797401408,0.0351960138015084
0.923043269230769,0.00666182056726591,0.0357163343359805,0.0359047447128285
0.924642628205128,0.00671951689898015,0.0364359776453976,0.0366310614262346
0.926241987179487,0.00677837869226544,0.0371738337111741,0.03737547369759
0.927841346153846,0.00683843550436264,0.0379304407770706,0.0381385051491798
0.929440705128205,0.00689971776495831,0.038706351655738,0.0389206936329307
0.931040064102564,0.00696225679978645,0.0395021341064536,0.0397225916033717
0.932639423076923,0.00702608485484217,0.0403183712229563,0.0405447665006113
0.934238782051282,0.00709123512122415,0.0411556618316753,0.0413878011436226
0.935838141025641,0.00715774176062235,0.0420146209006446,0.0422522941341266
0.9374375,0.0072256399314686,0.0428958799594149,0.0431388602713864
0.9374375,NaN,NaN,NaN
0.9375625,0.00723101866992194,0.0431637570645736,0.0432085615074237
0.939161858974359,0.00730076600753344,0.0440591406535156,0.0441057299926386
0.940761217948718,0.00737196371031053,0.0449775522687133,0.0450260335639498
0.942360576923077,0.00744464915106515,0.0459196736212526,0.0459701435507152
0.943959935897436,0.00751886080754911,0.0468862048075817,0.0469387493618446
0.945559294871795,0.00759463829224174,0.0478778647902827,0.0479325589622205
0.947158653846154,0.00767202238291666,0.0488953918919172,0.0489522993621155
0.948758012820513,0.00775105505400924,0.0499395443023303,0.049998717119987
0.950357371794872,0.00783177950880642,0.051011100599803,0.0510725788590376
0.951956730769231,0.00791424021248131,0.0521108602864627,0.0521746717979517
0.95355608974359,0.00799848292599591,0.0532396443383667,0.0533058042962164
0.955155448717949,0.00808455474089551,0.0543982957706956,0.0544668064144687
0.956754807692308,0.00817250411501948,0.0555876802184962,0.0556585304903008
0.958354166666667,0.00826238090915358,0.0568086865334423,0.0568818517299932
0.959953525641026,0.00835423642464993,0.058062227397079,0.0581376688166396
0.961552884615385,0.00844812344204112,0.0593492399510486,0.0594269045351568
0.963152243589744,0.00854409626067635,0.0606706864448013,0.0607505064146861
0.964751602564103,0.0086422107394077,0.0620275549013094,0.0621094473888962
0.966350961538462,0.00874252433835594,0.063420859801332,0.0635047264747397
0.96795032051282,0.00884509616178594,0.0648516427867791,0.0649373694702038
0.96954967948718,0.00894998700212265,0.0663209733837565,0.0664084296716387
0.971149038461538,0.0090572593851395,0.0678299497458795,0.0679189886112471
0.972748397435897,0.00916697761635254,0.0693796994184739,0.0694701568153533
0.974347756410256,0.00927920782865355,0.0709713801242928,0.0710630745840744
0.975947115384615,0.0093940180312178,0.0726061805714086,0.0726989127930566
0.977546474358974,0.00951147815972179,0.0742853212839485,0.0743788737179345
0.979145833333333,0.00963166012790866,0.0760100554563809,0.0761041918822276
0.980745192307692,0.00975463788053891,0.0777816698320655,0.0778761349293747
0.982344551282051,0.00988048744776641,0.0796014856068168,0.0796960045196621
0.98394391025641,0.0100092870009799,0.0814708593582514,0.0815651372528065
0.985543269230769,0.0101411169101521,0.0833911840017124,0.0834849056169879
0.987142628205128,0.0102760598027392,0.0853638897735956,0.0854567189651512
0.988741987179487,0.010414200624176,0.0873904452429267,0.0874820245194251
0.990341346153846,0.0105556267000116,0.0894723583520694,0.0895623084045332
0.991940705128205,0.0107004277997339,0.0916111774874727,0.0916990967111057
0.993540064102564,0.010848696202331,0.0938084925813949,0.0938939565898216
0.995139423076923,0.0110005267636399,0.0960659362455814,0.0961484973773603
0.996738782051282,0.0111560169855351,0.0983851849378939,0.0984643717551529
0.998338141025641,0.0113152670870097,0.100767960162934,0.100843276941976
0.9999375,0.0114783800772044,0.103216029707739,0.103286955921459
0.9999375,NaN,NaN,NaN


==> pic/shape_XFEM_1_n4_3.txt <==
pos,G,dGDP,dGCP
0.00025,0.00169413522710259,-0.0105462090306725,-0.00844455778274301
0.0066474358974359,0.00163028519960004,-0.00941871031750503,-0.0073369157785604
0.0130448717948718,0.00157357521284392,-0.00831410636746045,-0.00625739613706536
0.0194423076923077,0.00152385776588806,-0.00723271858047311,-0.00520638309783047
0.0258397435897436,0.00148098333224142,-0.00617485879352435,-0.00418424117989256
0.0322371794871795,0.00144480042103984,-0.00514082928240234,-0.00319131487777229
0.0386346153846154,0.0014151556382129,-0.00413092276143125,-0.00222792834648132
0.0450320512820513,0.00139189374765941,-0.00314542238102021,-0.00129438507505479
0.0514294871794872,0.00137485773244596,-0.00218460172287845,-0.000390967548118236
0.0578269230769231,0.00136388885604399,-0.00124872479273159,0.000482063105021923
0.064224358974359,0.00135882672362188,-0.000338046010366561,0.00132446747430285
0.0706217948717949,0.00135950934340983,0.000547189803179407,0.00213602824640837
0.0770192307692308,0.00136577318815623,0.00140674744148067,0.0029165505964426
0.0834166666666667,0.00137745325669599,0.00224040133184239,0.00366586259439535
0.0898141025641026,0.00139438313565196,0.00304793555789654,0.00438381562705134
0.0962115384615385,0.00141639506129286,0.00382914388590688,0.00507028483602825
0.102608974358974,0.00144331998157187,0.0045838297950293,0.00572516957266345
0.10900641025641,0.00147498761837217,0.00531180651178837,0.00634839387050491
0.115403846153846,0.00151122652998736,0.0060128970490474,0.00693990693620191
0.121801282051282,0.00155186417386621,0.00668693424976457,0.0074996836596302
0.128198717948718,0.00159672696965353,0.00733376083584771,0.00802772514413166
0.134596153846154,0.00164564036256078,0.00795322946243603,0.00852405925779195
0.14099358974359,0.00169842888710225,0.00854520277795952,0.00898874120672992
0.147391025641026,0.00175491623123483,0.00910955349034743,0.00942185413142321
0.153788461538462,0.00181492530094217,0.00964616443977767,0.00982350972714802
0.160185897435897,0.00187827828530621,0.0101549286783863,0.0101938488896702
0.166583333333333,0.00194479672211212,0.0106357495573779,0.0105330423873843
0.172980769230769,0.00201430156403541,0.0110885408220077,0.0108412915611628
0.179378205128205,0.00208661324546321,0.0115132267149326,0.0111188290532464
0.185775641025641,0.00216155175000486,0.0119097420884593,0.0113659195665785
0.192173076923077,0.00223893667875059,0.0122780325262512,0.0115828606560653
0.198570512820513,0.00231858731934063,0.0126180544750878,0.0117699835533247
0.204967948717949,0.00240032271591105,0.0129297753873087,0.0119276540265737
0.211365384615385,0.00248396173998686,0.0132131738746119,0.0120562732773987
0.217762820512821,0.00256932316239719,0.0134682398739183,0.0121562788762503
0.224160256410256,0.00265622572629223,0.0136949748260572,0.0122281457386099
0.230557692307692,0.00274448822134637,0.013893391868075,0.0122723871438871
0.236955128205128,0.00283392955923752,0.0140635160400177,0.0122895557992266
0.243352564102564,0.00292436885049796,0.0142053845070944,0.012280244950529
0.24975,0.00301562548283818,0.0143190467981789,0.0122450895431267
0.24975,NaN,NaN,NaN
0.25025,0.00302145280865846,0.00898864086795196,0.0122380219205164
0.256647435897436,0.00307899623751135,0.008998844859046,0.0120956748647785
0.263044871794872,0.00313656612374884,0.00899697325581287,0.0119347379674341
0.269442307692308,0.00319408639145484,0.00898339453217191,0.0117557217050702
0.275839743589744,0.00325148333211368,0.0089584802913545,0.0115591477465636
0.282237179487179,0.00330868562401947,0.00892260507577133,0.0113455489451529
0.288634615384615,0.00336562435048176,0.00887614618090271,0.011115469340766
0.295032051282051,0.003422233016855,0.00881948347385791,0.0108694641735071
0.301429487179487,0.00347844756642415,0.00875299921730224,0.0106080999092793
0.307826923076923,0.003534206395183,0.00867707789951002,0.0103319542785859
0.314224358974359,0.00358945036554704,0.00859210607136298,0.0100416163296356
0.320621794871795,0.00364412281904806,0.00849847219118237,0.00973768649695764
0.327019230769231,0.00369816958806374,0.00839656647835443,0.00942077668682336
0.333416666666667,0.00375153900664167,0.00828678077678832,0.00909151038086686
0.339814102564103,0.00380418192048419,0.00816950842932904,0.00875052275940125
0.346211538461538,0.0038560516961682,0.00804514416433918,0.00839846084603797
0.352608974358974,0.00390710422968164,0.00791408399576069,0.00803598367533668
0.35900641025641,0.00395729795436757,0.00777672513807394,0.0076637624853414
0.365403846153846,0.00400659384837582,0.00763346593768412,0.00728248093699875
0.371801282051282,0.00405495544173275,0.00748470582238842,0.00689283536260129
0.378198717948718,0.00410234882315015,0.00733084527070793,0.00649553504556123
0.384596153846154,0.0041487426467066,0.00717228580301239,0.00609130253399223
0.39099358974359,0.00419410813854738,0.00700942999651743,0.00568087399076335
0.397391025641026,0.00423841910376244,0.00684268152640053,0.00526499958289035
0.403788461538462,0.00428165193361756,0.00667244523546001,0.00484444391334626
0.410185897435897,0.00432378561332918,0.00649912723493379,0.00441998649860616
0.416583333333333,0.00436480173059155,0.00632313503930209,0.00399242229549368
0.422980769230769,0.00440468448508286,0.00614487773812339,0.00356256228116924
0.429378205128205,0.00444342069919797,0.0059647662081934,0.00313123409039176
0.435775641025641,0.00448099983027672,0.00578321336957963,0.00269928271450522
0.442173076923077,0.00451741398462071,0.00560063448936517,0.00226757126694254
0.448570512820513,0.00455265793361685,0.00541744753724054,0.00183698182040935
0.454967948717949,0.00458672913231341,0.00523407359741221,0.00140841632131356
0.461365384615385,0.00461962774082412,0.00505093734165114,0.000982797587435873
0.467762820512821,0.00465135664896796,0.00486846756869098,0.000561070395309273
0.474160256410256,0.00468192150458677,0.0046870978156005,0.000144202664282004
0.480557692307692,0.00471133074602049,0.00450726704720553,-0.000266813255211254
0.486955128205128,0.00473959563925975,0.0043294204301222,-0.000670959181047297
0.493352564102564,0.00476673032033985,0.00415401019849073,-0.00106718957771205
0.49975,0.00479275184358673,0.00398149661906935,-0.00145442990402686
0.49975,NaN,NaN,NaN
0.50025,0.00479256803176711,-0.00471353707253747,-0.00147605127712934
0.506647435897436,0.00476240589223028,-0.00471380345573536,-0.00164122636184172
0.513044871794872,0.00473228253750171,-0.00470140121741666,-0.00179477198487761
0.519442307692308,0.0047022792048189,-0.00467627322643544,-0.00193638166746051
0.525839743589744,0.00467247745055363,-0.00463837677502927,-0.00206576882622212
0.53223717948718,0.00464295905938015,-0.00458768311125034,-0.00218266622416598
0.538634615384615,0.00461380595677385,-0.00452417686364174,-0.00228682533802302
0.545032051282051,0.0045851001255629,-0.00444785534771459,-0.00237801563042138
0.551429487179487,0.00455692352732474,-0.00435872774286071,-0.00245602371452085
0.557826923076923,0.00452935802949532,-0.00425681412733177,-0.002520652397898
0.564224358974359,0.00450248533914165,-0.00414214435782278,-0.00257171959150033
0.570621794871795,0.00447638694443784,-0.00401475677900522,-0.00260905706841276
0.577019230769231,0.00445114406498307,-0.00387469674705577,-0.00263250905598875
0.583416666666667,0.00442683761220589,-0.00372201494980887,-0.00264193064358163
0.589814102564103,0.00440354816121592,-0.00355676550461373,-0.00263718598665929
0.596211538461539,0.00438135593558987,-0.00337900381328865,-0.00261814628648695
0.602608974358974,0.00436034080671657,-0.0031887841517204,-0.0025846875228029
0.60900641025641,0.00434058230947597,-0.00298615696964289,-0.00253668791498002
0.615403846153846,0.00432215967619006,-0.00277116587392715,-0.00247402508504145
0.621801282051282,0.00430515189096217,-0.00254384426630819,-0.0023965728935691
0.628198717948718,0.00428963776671541,-0.00230421160384167,-0.00230419791698474
0.634596153846154,0.00427569604745269,-0.0020522692475027,-0.00219675553187518
0.64099358974359,0.00426340553849222,-0.00178799586118567,-0.00207408556895309
0.647391025641026,0.00425284526768459,-0.0015113423199107,-0.00193600749586234
0.653788461538461,0.00424409468089299,-0.0012222260822578,-0.00178231508432519
0.660185897435897,0.00423723387531907,-0.000920524977901991,-0.00161277051305419
0.666583333333333,0.00423234387458517,-0.000606070356572737,-0.00142709785337461
0.672980769230769,0.00422950694984351,-0.000278639539768732,-0.00122497587958859
0.679378205128205,0.00422880699157458,6.20524889215568e-05,-0.00100603014070793
0.685775641025641,0.00423032993716709,0.000416362225064225,-0.000769824224243446
0.692173076923077,0.00423416425984116,0.000784727692975763,-0.000515850136205389
0.698570512820513,0.00424040152499079,0.00116767948773303,-0.000243517714281525
0.704967948717949,0.00424913702058441,0.00156585290166546,4.78570167550714e-05
0.711365384615385,0.0042604704688793,0.00198000123620926,0.000359064647071812
0.717762820512821,0.00427450682738144,0.00241101040971116,0.000691016450506277
0.724160256410256,0.00429135718772337,0.0028599149824672,0.00104475983986046
0.730557692307692,0.00431113978194609,0.00332791573208138,0.00142149534030709
0.736955128205128,0.00433398110656295,0.00381639892524822,0.00182259522535318
0.743352564102564,0.00436001717576352,0.0043269574464412,0.0022496239740568
0.74975,0.00438939491619239,0.00486141395987332,0.00270436072393944
0.74975,NaN,NaN,NaN
0.75025,0.00439101908687321,0.00164163477860756,0.002756842442166
0.756647435897436,0.00440431246016734,0.0025139385992817,0.00362960477055116
0.763044871794872,0.00442318227542825,0.00338515712813233,0.00450234005800939
0.769442307692308,0.00444762545243408,0.00425654550653198,0.00537635736404748
0.775839743589744,0.00447764788698828,0.00512966021469994,0.0062532450300042
0.78223717948718,0.00451326648747047,0.00600639361292517,0.00713490440998926
0.788634615384615,0.00455451144309553,0.00688901189186393,0.0080235869505477
0.795032051282051,0.00460142874675581,0.00778019677065828,0.00892193495490683
0.801429487179487,0.00465408299760012,0.00868309131720049,0.00983302640296998
0.807826923076923,0.00471256051102277,0.00960135030445383,0.0107604242375158
0.814224358974359,0.0047769727665216,0.0105391955608256,0.0117082305708355
0.820621794871795,0.00484746022696885,0.0115014768217152,0.0126811463148341
0.827019230769231,0.00492419656625488,0.0124937386441597,0.0136845367920639
0.833416666666667,0.00500739334605151,0.0135222940076736,0.0147245039459418
0.839814102564103,0.00509730518664299,0.0145943052927279,0.0158079658363402
0.846211538461539,0.00519423548143546,0.0157178734047497,0.0169427441827201
0.852608974358974,0.00529854270993723,0.0169021358970787,0.0181376608020454
0.85900641025641,0.00541064740976251,0.0181573750421658,0.0194026438840347
0.865403846153846,0.00553103987462129,0.0194951369077844,0.0207488451532186
0.871801282051282,0.0056602886523977,0.0209283626156795,0.0221887690872979
0.878198717948718,0.00579904992537633,0.0224715330956388,0.0237364154961727
0.884596153846154,0.00594807786355394,0.0241408288004399,0.0254074369177459
0.89099358974359,0.00610823605188765,0.0259543060187955,0.0272193124574505
0.897391025641026,0.00628051010341018,0.027932091616891,0.0291915398910418
0.903788461538461,0.00646602158253818,0.0300965982574119,0.0313458480675233
0.910185897435897,0.00666604337678017,0.0324727623915319,0.0337064318945816
0.916583333333333,0.00688201667060887,0.0350883075981667,0.0363002124665727
0.922980769230769,0.00711556969272088,0.0379740361604675,0.0391571252094833
0.929378205128205,0.00736853842751534,0.0411641521273299,0.0423104392736824
0.935775641025641,0.00764298950367196,0.0446966195137352,0.0457971118097585
0.942173076923077,0.00794124549752808,0.0486135597551064,0.0496581812223916
0.948570512820513,0.00826591291692392,0.0529616930557399,0.0539392040201917
0.954967948717949,0.00861991316274021,0.0577928288693065,0.0586907404752729
0.961365384615385,0.00900651680099605,0.0631644114314502,0.0639688949860543
0.967762820512821,0.00942938151868385,0.0691401270435705,0.0698359178132691
0.974160256410256,0.00989259418216203,0.0757905806979701,0.0763608757474109
0.980557692307692,0.010400717468674,0.0831940506552879,0.0836204002834285
0.986955128205128,0.0109588416003095,0.0914373307560621,0.0916995230458862
0.993352564102564,0.0115726417765063,0.10061667159354,0.100692609549166
0.99975,0.0122484419772089,0.110838833222769,0.110704403920851
0.99975,NaN,NaN,NaN


==> pic/shape_XFEM_1_n8_3.txt <==
pos,G,dGDP,dGCP
0.000125,0.00256125459951504,-0.0142037628224182,-0.0135289127404663
0.00332371794871795,0.00251676364583683,-0.013615167126468,-0.0129441086949134
0.0065224358974359,0.0024741463911772,-0.013032245007417,-0.0123654112877685
0.00972115384615385,0.00243338455877861,-0.0124550767569,-0.011792902116685
0.0129198717948718,0.00239445961607561,-0.0118837420268186,-0.011226661172701
0.0161185897435897,0.00235735277674579,-0.0113183198264489,-0.0106667668220548
0.0193173076923077,0.00232204500277008,-0.0107588885194866,-0.0101132957876961
0.0225160256410256,0.00228851700650259,-0.0102055258210132,-0.00956632313049397
0.0257147435897436,0.0022567492527503,-0.00965830879438668,-0.00902592223013428
0.0289134615384615,0.00222672196086283,-0.00911731384805064,-0.00849216476570048
0.0321121794871795,0.00219841510683254,-0.00858261673226308,-0.00796512069593246
0.0353108974358974,0.0021718084254052,-0.00805429253574063,-0.00744485823915599
0.0385096153846154,0.00214688141220159,-0.00753241568221733,-0.0069314438528774
0.0417083333333333,0.00212361332585018,-0.00701705992691569,-0.00642494221303547
0.0449070512820513,0.00210198319013129,-0.00650829835292707,-0.00592541619290527
0.0481057692307692,0.00208196979613295,-0.00600620336750076,-0.00543292684164566
0.0513044871794872,0.00206355170441883,-0.0055108466982376,-0.00494753336248428
0.0545032051282051,0.00204670724720837,-0.00502229938918741,-0.00446929309053218
0.0577019230769231,0.00203141453056975,-0.0045406317968465,-0.00399826147022076
0.060900641025641,0.00201765143662562,-0.00406591358605431,-0.00353449203235376
0.064099358974359,0.0020053956257723,-0.00359821372578482,-0.00307803637076573
0.0672980769230769,0.00199462453891247,-0.00313760048483193,-0.00262894411858006
0.0704967948717949,0.00198531539970189,-0.00268414142738489,-0.00218726292405708
0.0736955128205128,0.00197744521681054,-0.00223790340849187,-0.00175303842602546
0.0768942307692308,0.00197099078619826,-0.00179895256940818,-0.00132631422888642
0.0800929487179487,0.00196592869340565,-0.00136735433282689,-0.000907131877184074
0.0832916666666667,0.00196223531586029,-0.000943173397988622,-0.000495530829731015
0.0864903846153846,0.00195988682519888,-0.000526473735667521,-9.15484332815542e-05
0.0896891025641026,0.00195885918960557,-0.000117318583030247,0.000304780104258348
0.0928878205128205,0.00195912817616693,0.000284229561634809,0.000693421741092369
0.0960865384615385,0.0019606693532441,0.000678108944322083,0.00107434562927791
0.0992852564102564,0.00196345809286228,0.00106425856084951,0.00144752314296175
0.102483974358974,0.00196746957311828,0.00144261816253988,0.0018129279071187
0.105682692307692,0.00197267878060649,0.00181312826204516,0.0021705358268027
0.10888141025641,0.00197906051286359,0.00217573013931846,0.00252032511692236
0.112080128205128,0.00198658938083275,0.00253036584773685,0.00286227633255148
0.115278846153846,0.00199523981134756,0.0028769782203788,0.003196372399786
0.118477564102564,0.00200498604963631,0.00321551087645994,0.00352259864715896
0.121676282051282,0.00201580216184718,0.00354590822793241,0.0038409428376263
0.124875,0.00202766203759471,0.00386811548624962,0.00415139520113409
0.124875,NaN,NaN,NaN
0.125125,0.0020285709984103,0.00340340597674276,0.00417463688423152
0.128323717948718,0.00203994877874447,0.00370940692533476,0.00445903953958986
0.131522435897436,0.0020522943247627,0.00400849887674677,0.00473575380227805
0.134721153846154,0.00206558550736983,0.00430066371722599,0.00500478720468068
0.137919871794872,0.00207980014067953,0.00458588405205867,0.00526614913721487
0.14111858974359,0.00209491598431665,0.00486414320704193,0.0055198508665744
0.144317307692308,0.00211091074572437,0.00513542523004665,0.00576590555433974
0.147516025641026,0.00212776208247662,0.00539971489267596,0.00600432827596347
0.150714743589744,0.00214544760459573,0.00565699769201861,0.00623513604013685
0.153913461538462,0.00216394487687615,0.00590725985250682,0.00645834780855173
0.157112179487179,0.00218323142121403,0.00615048832787558,0.00667398451606196
0.160310897435897,0.00220328471894335,0.0063866708032305,0.00688206909125647
0.163509615384615,0.00222408221317885,0.00661579569722699,0.00708262647745382
0.166708333333333,0.00224560131116603,0.00683785216436247,0.00727568365412577
0.169907051282051,0.00226781938663881,0.00705283009739004,0.00746126965876499
0.173105769230769,0.00229071378218491,0.00726072012985007,0.00763941560920033
0.176304487179487,0.00231426181161978,0.00746151363873213,0.00781015472637851
0.179503205128205,0.00233844076236895,0.00765520274726398,0.00797352235761646
0.182701923076923,0.00236322789785983,0.00784178032783681,0.00812955600034043
0.185900641025641,0.00238860045992282,0.00802124000506786,0.00827829532632047
0.189099358974359,0.00241453567120262,0.00819357615900757,0.00841978220641513
0.192298076923077,0.00244101073757997,0.00835878392849284,0.00855406073583581
0.195496794871795,0.00246800285060431,0.00851685921465396,0.00868117725994615
0.198695512820513,0.00249548918993803,0.0086677986845788,0.00880118040060829
0.201894230769231,0.00252344692581255,0.00881159977513822,0.00891412108308873
0.205092948717949,0.00255185322149707,0.00894826069698075,0.00902005256353977
0.208291666666667,0.0025806852357802,0.00907778043869845,0.00911903045706843
0.211490384615385,0.00260992012546536,0.00920015877117223,0.00921111276640914
0.214689102564103,0.00263953504788021,0.00931539625210063,0.00929635991121412
0.217887820512821,0.00266950716340102,0.00942349423071889,0.00937483475797783
0.221086538461538,0.00269981363799237,0.00952445485271368,0.00944660265061087
0.224285256410256,0.00273043164576285,0.00961828106533988,0.00951173144167955
0.227483974358974,0.00276133837153758,0.00970497662274595,0.0095702915243283
0.230682692307692,0.00279251101344803,0.00978454609151498,0.00962235586490259
0.23388141025641,0.00282392678553985,0.0098569948564262,0.00966800003628869
0.237080128205128,0.00285556292039967,0.00992232912644766,0.0097073022519907
0.240278846153846,0.00288739667180131,0.00998055594096293,0.00974034340096185
0.243477564102564,0.00291940531737227,0.0100316831762426,0.00976720708321042
0.246676282051282,0.00295156616128147,0.0100757195521677,0.0097879796462007
0.249875,0.0029838565369487,0.0101126746392101,0.00980275022206743
0.249875,NaN,NaN,NaN
0.250125,0.00298621398771613,0.00874704805431533,0.00980296668744787
0.253323717948718,0.00301425342008029,0.00878379585946859,0.00979378766825761
0.256522435897436,0.00304240249704977,0.00881560894246065,0.00977882505851847
0.259721153846154,0.00307064548731883,0.00884252082832614,0.00975816187242148
0.262919871794872,0.00309896676765794,0.00886456556653687,0.0097318824287612
0.26611858974359,0.00312735082458961,0.00888177772999602,0.00970007238528198
0.269317307692308,0.00315578225606131,0.00889419241417378,0.00966281877205845
0.272516025641026,0.00318424577311578,0.00890184523639033,0.00962021002403698
0.275714743589744,0.00321272620155944,0.00890477233525321,0.00957233601285587
0.278913461538462,0.00324120848362908,0.00890301037025532,0.00951928807805198
0.282112179487179,0.00326967767965754,0.0088965965215404,0.00946115905775289
0.285310897435897,0.00329811896973915,0.00888556848984458,0.00939804331894937
0.288509615384615,0.003326517655395,0.00886996449661969,0.00933003678743159
0.291708333333333,0.00335485916123893,0.0088498232843467,0.00925723697747128
0.294907051282051,0.00338312903664519,0.00882518411704941,0.00917974302132527
0.298105769230769,0.00341131295741744,0.00879608678101177,0.00909765569862873
0.301304487179487,0.00343939672746112,0.00876257158571411,0.00901107746574861
0.304503205128205,0.00346736628045846,0.00872467936499086,0.00892011248515603
0.307701923076923,0.00349520768154821,0.00868245147842404,0.00882486665488112
0.310900641025641,0.00352290712900962,0.00863592981297826,0.00872544763810434
0.314099358974359,0.00355045095595261,0.00858515678489087,0.00862196489294102
0.317298076923077,0.00357782563201393,0.00853017534182356,0.00851452970246976
0.320496794871795,0.00360501776506094,0.00847102896528997,0.00840325520505589
0.323695512820513,0.0036320141029035,0.00840776167336754,0.00828825642501837
0.326894230769231,0.00365880153501503,0.00834041802370675,0.00816965030368772
0.330092948717949,0.00368536709426365,0.00826904311684847,0.00804755573090034
0.333291666666667,0.00371169795865441,0.00819368259986258,0.00792209357697476
0.336490384615385,0.00373778145308392,0.00811438267032046,0.00779338672521436
0.339689102564103,0.00376360505110785,0.00803119008061399,0.0076615601049787
0.342887820512821,0.00378915637672319,0.00794415214263548,0.00752674072536778
0.346086538461538,0.00381442320616583,0.00785331673283204,0.00738905770956166
0.349285256410256,0.00383939346972502,0.00775873229764995,0.00724864232985664
0.352483974358974,0.00386405525357597,0.007660447859383,0.00710562804344168
0.355682692307692,0.00388839680163158,0.0075585130224418,0.00696015052895664
0.35888141025641,0.0039124065174152,0.00745297798005965,0.00681234772387459
0.362080128205128,0.00393607296595542,0.0073438935214522,0.00666235986275108
0.365278846153846,0.00395938487570449,0.00723131103944798,0.00651032951638373
0.368477564102564,0.00398233114048189,0.00711528253860842,0.00635640163192409
0.371676282051282,0.004004900821445,0.00699586064385682,0.00620072357398796
0.374875,0.00402708314908763,0.00687309860963343,0.00604344516680652
0.374875,NaN,NaN,NaN
0.375125,0.00402853886138693,0.00477310949030504,0.00603108625735164
0.378323717948718,0.00404364874744513,0.00467417168814638,0.00587193755870075
0.381522435897436,0.00405844043659637,0.004574166078322,0.00571104951116949
0.384721153846154,0.00407291060308689,0.00447314884939399,0.00554853568956905
0.387919871794872,0.00408705610091628,0.00437117620325726,0.00538451012106446
0.39111858974359,0.00410087396387649,0.00426830435296779,0.0052190873077178
0.394317307692308,0.00411436140558458,0.00416458952094245,0.0050523822488657
0.397516025641026,0.00412751581951036,0.00406008793754899,0.00488451046339472
0.400714743589744,0.00414033477899997,0.00395485584010455,0.00471558801197395
0.403913461538462,0.00415281603729725,0.00384894947230368,0.00454573151930644
0.407112179487179,0.00416495752756363,0.003742425084095,0.00437505819645571
0.410310897435897,0.00417675736289871,0.00363533893202965,0.00420368586330588
0.413509615384615,0.00418821383636259,0.00352774728010224,0.00403173297121017
0.416708333333333,0.00419932542100158,0.0034197064011085,0.00385931862588451
0.419907051282051,0.0042100907698794,0.00331127257854363,0.0036865626105996
0.423105769230769,0.00422050871611501,0.00320250210906576,0.00351358540972654
0.426304487179487,0.00423057827292967,0.00309345130555185,0.00334050823268992
0.429503205128205,0.00424029863370431,0.00298417650077182,0.00316745303838138
0.432701923076923,0.00424966917205005,0.00287473405171022,0.0029945425600884
0.435900641025641,0.00425868944189332,0.00276518034456392,0.0028219003309911
0.439099358974359,0.00426735917757843,0.00265557180044724,0.002649650710282
0.442298076923077,0.00427567829398918,0.0025459648818354,0.00247791890996269
0.445496794871795,0.00428364688669257,0.0024364160997799,0.00230683102237226
0.448695512820513,0.00429126523210681,0.00232698202192986,0.00213651404850251
0.451894230769231,0.00429853378769625,0.00221771928139516,0.00196709592715767
0.455092948717949,0.0043054531921962,0.0021086845864885,0.00179870556501345
0.458291666666667,0.00431202426587017,0.00199993473138496,0.0016314728676351
0.461490384615385,0.00431824801080289,0.00189152660773905,0.00146552877151231
0.464689102564103,0.00432412561123209,0.00178351721730164,0.00130100527717215
0.467887820512821,0.00432965843392211,0.00167596368557926,0.00113803548342985
0.471086538461538,0.00433484802858316,0.00156892327658196,0.000976753622842449
0.474285256410256,0.00433969612833933,0.00146245340870583,0.000817295098427384
0.477483974358974,0.00434420465024954,0.00135661167179982,0.000659796521713263
0.480682692307692,0.00434837569588479,0.00125145584546718,0.000504395752190579
0.48388141025641,0.00435221155196611,0.00114704391865453,0.000351231938230562
0.487080128205128,0.00435571469106749,0.00104343411058409,0.000200445559545342
0.490278846153846,0.0043588877723875,0.000940684893085102,5.21784712621013e-05
0.493477564102564,0.00436173364259512,0.000838855014385409,-9.34260503132672e-05
0.496676282051282,0.00436425533675413,0.000738003524424169,-0.000236223260164201
0.499875,0.00436645607933031,0.000638189801750308,-0.000376066895182171
0.499875,NaN,NaN,NaN
0.500125,0.00436633756016115,-0.00158553077912296,-0.000385863518469133
0.503323717948718,0.00436117502673572,-0.00164192633552669,-0.000497154369597087
0.506522435897436,0.00435583614396741,-0.00169578750266348,-0.000606183831160318
0.509721153846154,0.00435032907392062,-0.0017470798199632,-0.000712868305851614
0.512919871794872,0.00434466208797806,-0.00179576939429291,-0.000817124935570722
0.51611858974359,0.00433884356504849,-0.00184182288560817,-0.000918871580792877
0.519317307692308,0.00433288198982247,-0.00188520749106315,-0.0010180267990116
0.522516025641026,0.00432678595108145,-0.00192589092750713,-0.00111450982217904
0.525714743589744,0.00432056414006584,-0.00196384141229179,-0.00120824053306425
0.528913461538462,0.00431422534890694,-0.00199902764231069,-0.00129913944044923
0.532112179487179,0.00430777846912905,-0.00203141877118903,-0.00138712765308011
0.535310897435897,0.00430123249022756,-0.00206098438453822,-0.00147212685228936
0.538509615384615,0.00429459649832944,-0.0020876944731858,-0.0015540592632019
0.541708333333333,0.00428787967494262,-0.00211151940428804,-0.00163284762443616
0.544907051282051,0.00428109129580142,-0.0021324298902281,-0.00170841515620961
0.548105769230769,0.0042742407298151,-0.0021503969551986,-0.0017806855267536
0.551304487179487,0.00426733743812701,-0.00216539189936324,-0.00184958281694205
0.554503205128205,0.00426039097329269,-0.00217738626048729,-0.00191503148303346
0.557701923076923,0.00425341097858458,-0.00218635177292242,-0.00197695631742472
0.560900641025641,0.00424640718743253,-0.00219226032382601,-0.00203528240731037
0.564099358974359,0.00423938942300885,-0.00219508390649032,-0.00208993509113862
0.567298076923077,0.00423236759796751,-0.00219479457065115,-0.00214083991275183
0.570496794871795,0.00422535171434715,-0.00219136436964018,-0.00218792257309521
0.573695512820513,0.00421835186364864,-0.00218476530423946,-0.00223110887937426
0.576894230769231,0.00421137822709737,-0.00217496926308999,-0.0022703246915369
0.580092948717949,0.00420444107610215,-0.00216194795950043,-0.00230549586595274
0.583291666666667,0.00419755077292209,-0.00214567286449466,-0.00233654819615726
0.586490384615385,0.00419071777155386,-0.0021261151359307,-0.00236340735052457
0.589689102564103,0.00418395261885225,-0.0021032455435156,-0.00238599880672802
0.592887820512821,0.00417726595589739,-0.00207703438953323,-0.00240424778284197
0.596086538461538,0.00417066851962261,-0.00204745142509458,-0.00241807916493462
0.599285256410256,0.00416417114471761,-0.0020144657617111,-0.00242741743099633
0.602483974358974,0.00415778476582234,-0.00197804577798354,-0.00243218657104221
0.605682692307692,0.0041515204200273,-0.00193815902118889,-0.00243231000322161
0.60888141025641,0.00414538924969725,-0.00189477210353927,-0.00242771048576388
0.612080128205128,0.00413940250563552,-0.00184785059287637,-0.00241831002458169
0.615278846153846,0.00413357155060707,-0.0017973588975543,-0.00240402977634839
0.618477564102564,0.00412790786323968,-0.00174326014525326,-0.00238478994685914
0.621676282051282,0.00412242304232262,-0.00168551605545507,-0.00236050968448087
0.624875,0.00411712881152385,-0.00162408680529931,-0.00233110696848756
0.624875,NaN,NaN,NaN
0.625125,0.00411653179753093,-0.00315116298268392,-0.002326844838459
0.628323717948718,0.00410662591684608,-0.00304191200442412,-0.00224789852063586
0.631522435897436,0.00409707507635474,-0.00292917597459551,-0.00216514319881993
0.634721153846154,0.00408789040441402,-0.00281296687486152,-0.00207856192753681
0.637919871794872,0.0040790829921886,-0.00269329595536387,-0.00198813806365672
0.64111858974359,0.00407066389621316,-0.00257017359436363,-0.00189385514692113
0.644317307692308,0.0040626441414161,-0.00244360915010901,-0.00179569677411071
0.647516025641026,0.00405503472462988,-0.00231361080457274,-0.00169364646655444
0.650714743589744,0.0040478466186149,-0.0021801853986852,-0.00158768753066946
0.653913461538462,0.00404109077662443,-0.00204333825867249,-0.00147780291120813
0.657112179487179,0.00403477813753968,-0.00190307301309069,-0.00136397503687741
0.660310897435897,0.0040289196316059,-0.00175939140012895,-0.00124618565798255
0.663509615384615,0.00402352618680072,-0.00161229306473368,-0.00112441567573321
0.666708333333333,0.00401860873586839,-0.00146177534508633,-0.000998644962837717
0.669907051282051,0.00401417822405492,-0.00130783304794502,-0.000868852174995839
0.673105769230769,0.00401024561757994,-0.00115045821233758,-0.000735014552886711
0.676304487179487,0.00400682191288417,-0.000989639861070127,-0.000597107714233111
0.679503205128205,0.00400391814669168,-0.000825363739489882,-0.000455105435508618
0.682701923076923,0.0040015454069291,-0.000657612040915071,-0.000308979422837188
0.685900641025641,0.00399971484454527,-0.000486363118117196,-0.000158699071620213
0.689099358974359,0.00399843768627677,-0.00031159118021186,-4.23121440812184e-06
0.692298076923077,0.00399772524840734,-0.000133265974284654,0.000154460143482303
0.695496794871795,0.00399758895157109,4.86475489537177e-05,0.000317414101120734
0.698695512820513,0.0039980403366517,0.000234189586221756,0.000484673152419858
0.701894230769231,0.00399909108183207,0.000423405850205129,0.000656283490446408
0.705092948717949,0.00400075302085226,0.000616347956388304,0.00083229532615442
0.708291666666667,0.00400303816253486,0.000813073829029505,0.00101276322212679
0.711490384615385,0.0040059587116408,0.00101364812716839,0.00119774644192794
0.714689102564103,0.00400952709112121,0.0012181426915985,0.00138730931568741
0.717887820512821,0.0040137559658339,0.00142663701378154,0.00158152162255096
0.721086538461538,0.00401865826779596,0.00163921872772707,0.00178045899065251
0.724285256410256,0.00402424722304818,0.00185598412591092,0.00198420331527405
0.727483974358974,0.00403053638020949,0.00207703870035684,0.0021928431958761
0.730682692307692,0.00403753964080408,0.00230249771006157,0.00240647439269462
0.73388141025641,0.00404527129144733,0.00253248677599923,0.00262520030360928
0.737080128205128,0.00405374603798071,0.00276714250500263,0.00284913246200031
0.740278846153846,0.00406297904165044,0.00300661314388157,0.00307839105631557
0.743477564102564,0.00407298595742861,0.00325105926520518,0.00331310547207408
0.746676282051282,0.00408378297458067,0.00350065448624535,0.00355341485703283
0.749875,0.00409538685958759,0.00375558622265221,0.00379946871023822
0.749875,NaN,NaN,NaN
0.750125,0.00409629817658749,0.00353549156360339,0.00382025999069286
0.753323717948718,0.00410806541082952,0.00382247377837546,0.00410521107518845
0.756522435897436,0.00412075545577216,0.0041125029054057,0.00439411287161716
0.759721153846154,0.00413437829096569,0.00440572734839161,0.00468711967374641
0.762919871794872,0.00414894439521329,0.00470231101033698,0.00498439956061507
0.76611858974359,0.00416446479759745,0.00500243420644328,0.00528613527743132
0.769317307692308,0.00418095113149735,0.00530629462174544,0.00559252516007883
0.772516025641026,0.00419841569174378,0.00561410831566081,0.00590378410537484
0.775714743589744,0.00421687149506565,0.00592611077573038,0.00622014458933087
0.778913461538462,0.00423633234398869,0.00624255802294724,0.00654185773578249
0.782112179487179,0.00425681289435578,0.00656372777118993,0.00686919443787558
0.785310897435897,0.00427832872664606,0.0068899206434067,0.00720244653502407
0.788509615384615,0.00430089642127859,0.00722146144733328,0.00754192804808789
0.791708333333333,0.00432453363809588,0.00755870051366997,0.00788797647566409
0.794907051282051,0.00434925920023174,0.00790201509979537,0.00824095415453154
0.798105769230769,0.00437509318257849,0.00825181086225366,0.0086012496874493
0.801304487179487,0.00440205700507855,0.00860852340142124,0.00896927944167565
0.804503205128205,0.00443017353107733,0.00897261988193622,0.00934548912175087
0.807701923076923,0.00445946717098553,0.0093446007326625,0.00973035542027281
0.810900641025641,0.00448996399151158,0.00972500143015856,0.010124387750592
0.814099358974359,0.00452169183073807,0.0101143943698308,0.0105281300655602
0.817298076923077,0.0045546804193295,0.0105133908291729,0.0109421627666851
0.820496794871795,0.00458896150817326,0.0109226430277263,0.0113671047082795
0.823695512820513,0.00462456900277109,0.0113428462886456,0.0118036153014325
0.826894230769231,0.00466153910471413,0.0117747413070134,0.012252396722898
0.830092948717949,0.00469991046059135,0.0122191165303249,0.0127141962342615
0.833291666666667,0.00473972431869981,0.0126768106568583,0.0131898086170441
0.836490384615385,0.00478102469394277,0.0131487152579526,0.0136800787297051
0.839689102564103,0.00482385854132239,0.0136357775305463,0.0141859041928308
0.842887820512821,0.00486827593845426,0.0141390031866727,0.0147082382091438
0.846086538461538,0.00491433027755301,0.0146594594869802,0.0152480925253262
0.849285256410256,0.00496207846736146,0.0151982784257279,0.0158065405430428
0.852483974358974,0.00501158114552056,0.0157566600751263,0.0163847205869529
0.855682692307692,0.00506290290190248,0.0163358760973221,0.0169838393379369
0.85888141025641,0.00511611251345757,0.0169372734327931,0.0176051754402205
0.862080128205128,0.00517128319115375,0.0175622781744078,0.0182500832915677
0.865278846153846,0.00522849283961775,0.0182123996369222,0.0189199970262272
0.868477564102564,0.00528782433011996,0.0188892346322407,0.0196164347008686
0.871676282051282,0.00534936578757795,0.0195944719613488,0.0203410026943192
0.874875,0.00541321089229051,0.0203298971344473,0.021095400332534
0.874875,NaN,NaN,NaN
0.875125,0.00541837915116104,0.0210159334711668,0.0211546703607002
0.878323717948718,0.00548680058417574,0.021769213070799,0.0219153390346982
0.881522435897436,0.00555767683098125,0.0225511340989602,0.0227051796088095
0.884721153846154,0.00563110270632689,0.0233637156900261,0.0235261745214414
0.887919871794872,0.00570717966924785,0.024209094033971,0.0243804201283842
0.89111858974359,0.00578601620707023,0.0250895284152637,0.0252701326627071
0.894317307692308,0.00586772823922817,0.026007407564165,0.0261976545043125
0.897516025641026,0.00595243954191915,0.0269652563375206,0.0271654607761539
0.900714743589744,0.00604028219468042,0.027965742747153,0.0281761662851162
0.903913461538462,0.00613139705002837,0.0290116853550256,0.0292325328266283
0.907112179487179,0.00622593422736668,0.0301060610554929,0.0303374768732129
0.910310897435897,0.00632405363243517,0.0312520132661629,0.031494077668386
0.913509615384615,0.00642592550364274,0.0324528605501892,0.0327055857486018
0.916708333333333,0.00653173098670258,0.0337121056941853,0.0339754319173147
0.919907051282051,0.00664166273906782,0.0350334452674196,0.035307236696682
0.923105769230769,0.00675592556575013,0.036420779689508,0.0367048202839923
0.926304487179487,0.00687473708819355,0.0378782238354868,0.0381722130415569
0.929503205128205,0.00699832844797109,0.0394101182089223,0.0397136665505718
0.932701923076923,0.00712694504717249,0.0410210407156031,0.0413336652613429
0.935900641025641,0.00726084732745902,0.0427158190723828,0.0430369387742757
0.939099358974359,0.00740031158987535,0.0444995438878928,0.0448284747881807
0.942298076923077,0.00754563085762883,0.0463775824541445,0.046713532754735
0.945496794871795,0.00769711578417645,0.0483555932904982,0.0486976582803896
0.948695512820513,0.00785509560909538,0.0504395414840972,0.0507866983196263
0.951894230769231,0.00801991916435929,0.0526357148736716,0.0529868172062624
0.955092948717949,0.00819195593379689,0.0549507411266131,0.0553045135724918
0.958291666666667,0.00837159716867443,0.0573916057624256,0.05774663820854
0.961490384615385,0.00855925706251842,0.0599656711790903,0.0603204129192371
0.964689102564103,0.00875537398848214,0.0626806967425482,0.0630334504374659
0.967887820512821,0.008960411802758,0.0655448600034353,0.0658937754583583
0.971086538461538,0.00917486121774958,0.0685667791094123,0.0689098468623129
0.974285256410256,0.00939924124894314,0.0717555364859366,0.0720905811993947
0.977483974358974,0.00963410073965862,0.0751207038631574,0.0754453775125002
0.980682692307692,0.00988001996811748,0.0786723687317923,0.0789841435818299
0.98388141025641,0.0101376123415378,0.0824211623163992,0.0827173236787561
0.987080128205128,0.0104075261822597,0.0863782891604178,0.0866559279231107
0.990278846153846,0.0106904466112166,0.0905555584237548,0.0908115633443045
0.993477564102564,0.0109870975343997,0.0949654170005512,0.0951964667535365
0.996676282051282,0.0112982437383201,0.099620984572158,0.0998235395417149
0.999875,0.0116246931008541,0.104536090718275,0.104706384525624
0.999875,NaN,NaN,NaN


==> pic/shape_XFEM_2_n16_1000000.txt <==
pos,G,dGDP,dGCP
6.25e-05,0.00290860692474309,-0.0231210512671747,-0.0231227381552537
0.00166185897435897,0.0028722129334271,-0.0224424409166341,-0.022448831251464
0.00326121794871795,0.00283684308387806,-0.021784671486692,-0.0217807787476424
0.00486057692307692,0.00280253186554638,-0.0211215258818744,-0.0211163380547677
0.0064599358974359,0.00276928103145099,-0.0204587917305709,-0.0204529494786558
0.00805929487179487,0.00273708954904643,-0.0197968258435967,-0.0197904822567708
0.00965865384615385,0.00270595611758582,-0.019135706085291,-0.0191289423137078
0.0112580128205128,0.00267587934900706,-0.0184754742297294,-0.0184683544572864
0.0128573717948718,0.00264685779513461,-0.0178161646414946,-0.0178087475527772
0.0144567307692308,0.00261888995418115,-0.0171578098909946,-0.0171501515825691
0.0160560897435897,0.00259197427474333,-0.0165004416868362,-0.0164925969216391
0.0176554487179487,0.00256610915222267,-0.0158440917398674,-0.0158361139980556
0.0192548076923077,0.0025412929341815,-0.0151887915327304,-0.0151807333215242
0.0208541666666667,0.00251752391594812,-0.0145345727394871,-0.0145264853446083
0.0224535256410256,0.002494800342573,-0.0138814670104732,-0.0138734004926993
0.0240528846153846,0.00247312040782515,-0.0132295061532625,-0.0132215091324113
0.0256522435897436,0.00245248225654208,-0.0125787219285347,-0.0125708416362487
0.0272516025641026,0.00243288398024993,-0.0119291463064419,-0.0119214282635171
0.0288509615384615,0.00241432362069583,-0.0112808112925307,-0.0112732992620716
0.0304503205128205,0.00239679916777762,-0.0106337491023753,-0.0106264848144283
0.0320496794871795,0.00238030856018818,-0.00998799198629462,-0.00998101506411954
0.0336490384615385,0.00236484968551008,-0.00934357242267301,-0.00933692013198199
0.0352483974358974,0.00235042037716611,-0.00870052302502853,-0.00869423001450974
0.0368477564102564,0.00233701841842137,-0.00805887662447466,-0.00805297474380423
0.0384471153846154,0.00232464153837659,-0.00741866631030704,-0.00741318425247184
0.0400464743589744,0.00231328741356145,-0.00677992540618926,-0.00677488845438478
0.0416458333333333,0.00230295366803974,-0.00614268763266404,-0.00613811729102947
0.0432451923076923,0.00229363786884953,-0.0055069870750428,-0.00550290053337466
0.0448445512820513,0.00228533753151851,-0.00487285839284908,-0.00486926812434698
0.0464439102564103,0.00227805011277505,-0.00424033683786781,-0.00423724983583632
0.0480432692307692,0.0022717730139288,-0.00360945852632565,-0.00360687555235064
0.0496426282051282,0.00226650357709566,-0.00298026063746382,-0.00297817515169275
0.0512419871794872,0.00226223908435069,-0.00235278180188747,-0.00235117862830782
0.0528413461538461,0.00225897675371026,-0.0017270624883697,-0.00172591598821383
0.0544407051282051,0.00225671373743368,-0.00110314588499906,-0.00110241752899994
0.0560400641025641,0.00225544711536725,-0.000481078750895215,-0.00048071371452147
0.0576394230769231,0.00225517388871144,0.000139086997864063,0.000139164673020732
0.0592387820512821,0.00225589097013512,0.00075729171724164,0.000757186209710124
0.060838141025641,0.00225759516826961,0.00137346442046581,0.00137331877146552
0.0624375,0.00226028316546226,0.00198751650858057,0.00198752913642268
0.0624375,NaN,NaN,NaN
0.0625625,0.00226053898645988,0.00224540535381815,0.00203546851578389
0.064161858974359,0.00226601163378766,0.00267051049463119,0.0026824183011127
0.0657612179487179,0.00227069304104639,0.00321525160335725,0.00329162965736818
0.0673605769230769,0.00227631751059543,0.00381906043736154,0.00389777739100332
0.0689599358974359,0.00228290956856101,0.00442415164662754,0.00450185013414726
0.0705592948717949,0.00229046833932188,0.00502781198617377,0.00510390186622538
0.0721586538461538,0.00229899114923924,0.00562965584575161,0.0057039218824506
0.0737580128205128,0.00230847499491309,0.00622957745900635,0.00630188911156831
0.0753573717948718,0.00231891675829976,0.00682752596369469,0.00689778012620247
0.0769567307692308,0.00233031325366155,0.00742346481136175,0.00749157078153721
0.0785560897435897,0.00234266124008771,0.00801736186479181,0.00808323666003532
0.0801554487179487,0.00235595742744681,0.00860918670524849,0.00867275338431784
0.0817548076923077,0.00237019847905686,0.00919890964984424,0.00926009670164487
0.0833541666666667,0.00238538100907962,0.00978650105924652,0.0098452423016496
0.0849535256410256,0.00240150158382611,0.0103719312799605,0.0104281659403308
0.0865528846153846,0.00241855672422645,0.0109551707880691,0.0110088435568979
0.0881522435897436,0.00243654290107295,0.0115361897320808,0.0115872510595519
0.0897516025641026,0.00245545654233038,0.0121149584542425,0.0121633646388627
0.0913509615384615,0.00247529402019847,0.0126914466249946,0.0127371602841147
0.0929503205128205,0.00249605166729592,0.0132656242238676,0.0133086143857097
0.0945496794871795,0.00251772576348029,0.0138374607352731,0.0138777032702358
0.0961490384615385,0.00254031253648737,0.0144069251436517,0.0144444032754521
0.0977483974358974,0.00256380817145301,0.0149739865274974,0.0150086910231565
0.0993477564102564,0.00258820879853232,0.0155386131954096,0.0155705430839993
0.100947115384615,0.0026135104972391,0.0161007730254306,0.0161299361238854
0.102546474358974,0.00263970929778985,0.0166604333593861,0.0166868469431013
0.104145833333333,0.0026668011737013,0.017217560552805,0.0172412523297172
0.105745192307692,0.00269478204891764,0.0177721202537041,0.0177931292324196
0.107344551282051,0.00272364778753944,0.0183240766845534,0.0183424545716688
0.10894391025641,0.00275339419502852,0.0188733924626413,0.0188892053011133
0.110543269230769,0.00278401701774152,0.0194200282706811,0.0194333584268337
0.112142628205128,0.00281551193761252,0.0199639421314963,0.0199748909467854
0.113741987179487,0.00284787456115499,0.0205050882790375,0.0205137797220562
0.115341346153846,0.00288110042656863,0.0210434164240518,0.0210500016412321
0.116940705128205,0.00291518498432978,0.021578869575363,0.021583533382486
0.118540064102564,0.00295012357628895,0.0221113810282604,0.0221143512144531
0.120139423076923,0.00298591144461472,0.0226408714510913,0.0226424312221533
0.121738782051282,0.00302254367557546,0.0231672413528235,0.023167748693329
0.123338141025641,0.0030600151818013,0.0236903622460341,0.0236902780909105
0.1249375,0.00309832064157906,0.0242100602150363,0.0242099925496758
0.1249375,NaN,NaN,NaN
0.1250625,0.00310136256330491,0.0248790639882421,0.0242504948268776
0.126661858974359,0.00314566374311368,0.0247931082626265,0.0248132474509257
0.128261217948718,0.00318550234452502,0.0251192250597157,0.025325669119208
0.129860576923077,0.0032260770309679,0.0256225798506737,0.0258337285962767
0.131459935897436,0.0032674644858501,0.0261324650734281,0.0263388678262151
0.133059294871795,0.00330966662991211,0.0266409985782958,0.02684118140989
0.134658653846154,0.00335268022887004,0.0271471188546149,0.0273406711853997
0.136258012820513,0.0033965011883882,0.0276505785636032,0.0278373242729149
0.137857371794872,0.00344112516703161,0.0281512885809531,0.0283311242648406
0.139456730769231,0.0034865477271375,0.0286492012041347,0.0288220538547662
0.14105608974359,0.00353276436986278,0.0291442818756144,0.0293100954910302
0.142655448717949,0.00357977053637995,0.0296365004648152,0.0297952315013516
0.144254807692308,0.00362756163474855,0.0301258291020121,0.0302774443940236
0.145854166666667,0.00367613301287197,0.0306122402112699,0.0307567166294129
0.147453525641026,0.003725479988933,0.0310957068251355,0.0312330309075475
0.149052884615385,0.0037755978236006,0.0315762015873038,0.0317063699347118
0.150652243589744,0.00382648175122634,0.0320536976137521,0.0321767166884978
0.152251602564103,0.00387812695197928,0.0325281673803921,0.0326440541929675
0.153850961538462,0.0039305285575649,0.0329995830999659,0.0331083655780893
0.155450320512821,0.00398368166349765,0.0334679168666594,0.0335696341738747
0.157049679487179,0.00403758132170397,0.0339331403250454,0.0340278434548524
0.158649038461538,0.0040922225416385,0.0343952247804718,0.0344829770499699
0.160248397435897,0.00414760025717121,0.0348541402281248,0.0349350185371398
0.161847756410256,0.00420370939084138,0.0353098567945131,0.035383951865647
0.163447115384615,0.00426054481553589,0.0357623436829966,0.0358297610992947
0.165046474358974,0.00431810130647888,0.0362115679632214,0.0362724301527911
0.166645833333333,0.00437637364351918,0.0366574965640229,0.0367119433986263
0.168245192307692,0.00443535651959285,0.0371000940228878,0.0371482851370691
0.169844551282051,0.00449504458275269,0.0375393229714742,0.0375814398450821
0.17144391025641,0.00455543241235368,0.0379751430683862,0.0380113920537034
0.173043269230769,0.00461651451113442,0.0384075101646112,0.0384381263226069
0.174642628205128,0.00467828534105566,0.0388363759198041,0.0388616274180386
0.176241987179487,0.00474073922851004,0.0392616845095227,0.0392818798737423
0.177841346153846,0.00480387045660058,0.0396833725328451,0.0396988684317326
0.179440705128205,0.00486767317833368,0.0401013641839589,0.0401125776500278
0.181040064102564,0.00493214139714051,0.0405155665373508,0.0405229918422589
0.182639423076923,0.00499726897087359,0.0409258630137878,0.0409300951016557
0.184238782051282,0.0050630495227224,0.0413321014783785,0.0413338709467412
0.185838141025641,0.00512947643601543,0.041734077278855,0.0417343022903189
0.1874375,0.00519654263975236,0.0421315022974082,0.0421313706209326
0.1874375,NaN,NaN,NaN
0.1875625,0.00520183623003833,0.0433693050943328,0.0421622154683689
0.189161858974359,0.00527933559397858,0.0425761879537819,0.0425997631147567
0.190761217948718,0.00534731354154924,0.0426108987607552,0.04298861955174
0.192360576923077,0.00541575926036679,0.0429868168582226,0.0433723481209879
0.193959935897436,0.00548482247452609,0.0433770990996643,0.0437526412932941
0.195559294871795,0.00555450989571014,0.0437667160484195,0.0441296194260933
0.197158653846154,0.00562481841616135,0.044153670869849,0.0445032944873344
0.198758012820513,0.00569574337002964,0.0445375199688712,0.0448736614095735
0.200357371794872,0.00576727965147901,0.0449181210300234,0.0452407110322106
0.201956730769231,0.00583942200323195,0.0452954101357088,0.0456044330887953
0.20355608974359,0.00591216510171816,0.0456693483999587,0.0459648170561384
0.205155448717949,0.00598550356537333,0.0460399058464781,0.0463218523787153
0.206754807692308,0.00605943196684177,0.0464070559917988,0.0466755285857706
0.208354166666667,0.0061339448228281,0.0467707737312627,0.0470258353035128
0.209953525641026,0.00620903663064511,0.0471310347274603,0.047372762369477
0.211552884615385,0.00628470185733621,0.047487814915252,0.0477162998072561
0.213152243589744,0.0063609348879249,0.0478410896496307,0.0480564377155816
0.214751602564103,0.00643773012434451,0.0481908345084424,0.0483931665021545
0.216350961538462,0.00651508188178748,0.0485370244093975,0.0487264766528697
0.217950320512821,0.00659298446071964,0.048879633964463,0.0490563588950963
0.219549679487179,0.00667143212093384,0.0492186371830033,0.0493828041415954
0.221149038461538,0.00675041906511381,0.0495540072528986,0.0497058034652898
0.222748397435897,0.0068299394566748,0.0498857165446449,0.0500253481378095
0.224347756410256,0.00690998743475497,0.0502137365151462,0.0503414296529892
0.225947115384615,0.00699055705480116,0.0505380368903394,0.0506540396346328
0.227546474358974,0.00707164235491971,0.0508585862134731,0.0509631699445867
0.229145833333333,0.00715323731347582,0.0511753507314698,0.0512688126169619
0.230745192307692,0.00723533583597557,0.0514882939692615,0.0515709598472442
0.232344551282051,0.00731793178165268,0.0517973764511287,0.0518696040292156
0.23394391025641,0.00740101896797474,0.052102554530777,0.0521647377531668
0.235543269230769,0.00748459104690767,0.0524037781779069,0.0524563536775382
0.237142628205128,0.00756864171598398,0.0527009914032133,0.0527444447430248
0.238741987179487,0.00765316448898712,0.0529941276667373,0.0530290039338024
0.240341346153846,0.0077381527707629,0.053283107303296,0.0533100243516325
0.241940705128205,0.00782359985287557,0.0535678328559857,0.053587499190344
0.243540064102564,0.00790949883531259,0.0538481810744525,0.0538614216502727
0.245139423076923,0.00799584258037579,0.0541239922968091,0.0541317848726957
0.246738782051282,0.00808262368597552,0.054395053782851,0.054398581855852
0.248338141025641,0.00816983432266655,0.0546610715637118,0.0546618052632346
0.2499375,0.00825746612282397,0.0549216275868823,0.0549214471993522
0.2499375,NaN,NaN,NaN
0.2500625,0.00826437211571086,0.0568332106453493,0.0549414594112515
0.251661858974359,0.00836769446365223,0.0552053915289238,0.0552262610171783
0.253261217948718,0.0084555209752058,0.0549047514865671,0.0554780953968599
0.254860576923077,0.00854351324378816,0.0551397281931896,0.0557245608559699
0.256459935897436,0.00863190797702805,0.0553986980097955,0.0559673910154269
0.258059294871795,0.00872071814052141,0.0556581773102965,0.0562067160443848
0.259658653846154,0.00880994137208587,0.0559150637486756,0.056442555369275
0.261258012820513,0.00889957290470401,0.0561686812907029,0.0566749109087549
0.262857371794872,0.00898960729463623,0.05641882419195,0.0569037805209847
0.264456730769231,0.00908003891135971,0.0566654093760833,0.0571291609718888
0.26605608974359,0.00917086202823264,0.0569083924671543,0.0573510487639149
0.267655448717949,0.00926207087008378,0.0571477432077125,0.0575694404174944
0.269254807692308,0.00935365959837786,0.0573834366931753,0.0577843325845613
0.270854166666667,0.0094456223354967,0.0576154504068803,0.0579957220981199
0.272453525641026,0.00953795319573756,0.057843762978988,0.0582036059865877
0.274052884615385,0.00963064623570641,0.0580683531625528,0.0584079814989126
0.275652243589744,0.0097236954799023,0.0582891996890564,0.0586088461082555
0.277251602564103,0.00981709493156507,0.0585062808509081,0.0588061975113406
0.278850961538462,0.00991083855215857,0.0587195747752977,0.0590000336408492
0.28045032051282,0.0100049202640152,0.058929058700995,0.0591903526693031
0.28204967948718,0.0100993339457823,0.0591347090306261,0.0593771530162416
0.283649038461538,0.010194073464709,0.0593365016125229,0.0595604333281838
0.285248397435897,0.010289132616515,0.0595344106660304,0.0597401925223515
0.286847756410256,0.0103845051534594,0.0597284091620912,0.0599164297729873
0.288447115384615,0.0104801848507573,0.0599184685429788,0.0600891444512001
0.290046474358974,0.0105761653296813,0.0601045574181729,0.0602583362814623
0.291645833333333,0.0106724402389536,0.0602866421979805,0.060424005182082
0.293245192307692,0.0107690031376457,0.0604646853446915,0.0605861513706122
0.294844551282051,0.0108658475438548,0.0606386453535602,0.0607447753142915
0.29644391025641,0.0109629668600787,0.0608084743099081,0.0608998778092801
0.298043269230769,0.011060354472831,0.0609741175212709,0.0610514598598296
0.299642628205128,0.0111580035868534,0.0611355095748831,0.0611995228663693
0.301241987179487,0.0112559074107923,0.0612925729718925,0.0613440683780417
0.302841346153846,0.0113540589000862,0.0614452112210356,0.0614850983995959
0.304440705128205,0.0114524508699259,0.0615933036393128,0.0616226152175019
0.306040064102564,0.0115510759987386,0.0617366952873187,0.0617566213294293
0.307639423076923,0.0116499265553006,0.0618751809809194,0.0618871197652645
0.309238782051282,0.0117489944765209,0.0620084829850891,0.0620141138622878
0.310838141025641,0.0118482712165364,0.0621362144338164,0.0621376073008932
0.3124375,0.0119477474491092,0.0622578183678664,0.0622576042813671
0.3124375,NaN,NaN,NaN
0.3125625,0.0119555851862771,0.0648953568778812,0.0622665899272251
0.314161858974359,0.0120764214252511,0.062373232101216,0.0623837785776502
0.315761217948718,0.0121753426647322,0.0617211691258748,0.0624976292443485
0.317360576923077,0.0122741201207182,0.0618143225267619,0.0626063682424655
0.318959935897436,0.0123730846074721,0.0619421040306793,0.0627115612497658
0.320559294871795,0.0124722562641008,0.0620719318581373,0.0628133319803524
0.322158653846154,0.0125716339665029,0.0621995140258745,0.0629117042390877
0.323758012820513,0.012671213249757,0.0623239243660465,0.0630066859360495
0.325357371794872,0.0127709887939097,0.0624448893363443,0.0630982814130715
0.326956730769231,0.0128709549613179,0.0625623047958154,0.063186494164082
0.32855608974359,0.0129711060423301,0.0626761204516055,0.0632713274255837
0.330155448717949,0.0130714362602411,0.0627863054636747,0.0633527845226406
0.331754807692308,0.013171939770597,0.0628928365815524,0.0634308690150023
0.333354166666667,0.0132726107495181,0.0629956942605777,0.0635055845752814
0.334953525641026,0.0133734432527577,0.0630948595994067,0.0635769353179554
0.336552884615385,0.0134744314252889,0.0631903149823551,0.0636449253645564
0.338152243589744,0.013575569269187,0.0632820420725726,0.0637095593602175
0.339751602564103,0.0136768508278056,0.0633700224235423,0.0637708420745753
0.341350961538462,0.0137782700814892,0.0634542370723946,0.0638287786400238
0.34295032051282,0.0138798210127836,0.0635346663580613,0.0638833744041718
0.34454967948718,0.0139814975439377,0.0636112894882589,0.0639346350807868
0.346149038461538,0.0140832935581684,0.0636840845227127,0.0639825667050197
0.347748397435897,0.014185202915402,0.0637530279878445,0.0640271755961026
0.349347756410256,0.0142872194468587,0.0638180948031874,0.0640684683701723
0.350947115384615,0.0143893369106753,0.0638792573690924,0.0641064520571178
0.352546474358974,0.0144915490716228,0.0639364856602774,0.0641411338915165
0.354145833333333,0.0145938495718407,0.0639897457254484,0.0641725216556127
0.355745192307692,0.0146962320646646,0.0640389995303208,0.0642006233180438
0.357344551282051,0.0147986901309949,0.064084203540169,0.0642254472514324
0.35894391025641,0.0149012171874132,0.0641253062091242,0.0642470024911903
0.360543269230769,0.0150038066692196,0.0641622474142388,0.0642652982071024
0.362142628205128,0.0151064518540371,0.0641949542711367,0.0642803441864907
0.363741987179487,0.015209145925452,0.0642233372572357,0.0642921506279848
0.365341346153846,0.0153118818226253,0.0642472839714179,0.064300728556493
0.366940705128205,0.0154146524017628,0.0642666517515859,0.0643060892864763
0.368540064102564,0.015517450187753,0.0642812537419284,0.0643082450971498
0.370139423076923,0.0156202673487822,0.0642908404619215,0.064307209209803
0.371738782051282,0.0157230955950475,0.064295071201257,0.0643029959381606
0.373338141025641,0.0158259260284588,0.0642934670174279,0.0642956209019796
0.3749375,0.0159287487991823,0.0642853349256937,0.0642851017201089
0.3749375,NaN,NaN,NaN
0.3750625,0.015936854706265,0.0676480913224804,0.0642837529413961
0.376661858974359,0.0160667090633862,0.0642388257030447,0.0642299641526691
0.378261217948718,0.0161682532947921,0.0632458639345143,0.0642161253188376
0.379860576923077,0.0162693609229993,0.0632076837969891,0.0641978923441293
0.381459935897436,0.0163704571275591,0.0632149770923918,0.064176455341876
0.383059294871795,0.0164715695011444,0.0632260786555186,0.0641519153911172
0.384658653846154,0.0165726985680871,0.0632355098107911,0.0641242971771451
0.386258012820513,0.0166738405349323,0.0632420949697773,0.0640936133405457
0.387857371794872,0.0167749905009789,0.0632454925051396,0.0640598740458988
0.389456730769231,0.0168761432556322,0.0632455777145221,0.064023088751031
0.39105608974359,0.0169772934620005,0.0632422944117861,0.06398326684912
0.392655448717949,0.017078435700733,0.0632356111701816,0.0639404179533727
0.394254807692308,0.0171795645297828,0.0632255066633523,0.0638945518543027
0.395854166666667,0.0172806744303033,0.0632119635686281,0.0638456787942197
0.397453525641026,0.017381759938868,0.0631949665938471,0.0637938090152655
0.399052884615385,0.01748281547138,0.0631745006865748,0.0637389534343112
0.400652243589744,0.0175838354719526,0.0631505511478779,0.0636811231010087
0.402251602564103,0.0176848143982506,0.0631231026670945,0.0636203292521662
0.403850961538462,0.0177857466024453,0.0630921393842692,0.0635565837788899
0.40545032051282,0.017886626476016,0.0630576445340571,0.0634898986714201
0.40704967948718,0.0179874483346831,0.0630196001627392,0.0634202864722226
0.408649038461538,0.0180882064937195,0.062977986955911,0.0633477599828936
0.410248397435897,0.0181888952429876,0.0629327838883815,0.0632723323629673
0.411847756410256,0.0182895087872476,0.0628839677634565,0.0631940173776805
0.413447115384615,0.0183900413773166,0.0628315126772953,0.0631128288596544
0.415046474358974,0.0184904871218493,0.0627753893588121,0.0630287814869549
0.416645833333333,0.0185908401613127,0.0627155646876891,0.062941890058453
0.418245192307692,0.0186910945311772,0.062651999959285,0.0628521700629474
0.419844551282051,0.0187912442204489,0.0625846500431967,0.0627596374275473
0.42144391025641,0.0188912831352967,0.0625134610921199,0.0626643086629331
0.423043269230769,0.0189912050851255,0.0624383680267395,0.0625662009103963
0.424642628205128,0.0190910037423481,0.062359291066704,0.0624653320995912
0.426241987179487,0.019190672683276,0.0622761306904377,0.0623617207353598
0.427841346153846,0.0192902052799935,0.0621887605694703,0.0622553863333382
0.429440705128205,0.0193895946497238,0.0620970174944268,0.0621463495887321
0.431040064102564,0.0194888336828672,0.0620006865715492,0.0620346321501366
0.432639423076923,0.0195879147780529,0.0618994784370402,0.0619202576947215
0.434238782051282,0.0196868298167359,0.0617929949542297,0.0618032518411564
0.435838141025641,0.0197855700190476,0.0616806744866138,0.0616836424830753
0.4374375,0.0198841253728768,0.0615617003509303,0.0615614619635779
0.4374375,NaN,NaN,NaN
0.4375625,0.0198919045080528,0.0655958942523685,0.0615512300194268
0.439161858974359,0.0200227522380194,0.0613717995018064,0.0613330558103556
0.440761217948718,0.0201193851548511,0.0600734091283274,0.0612114281292157
0.442360576923077,0.0202153269237325,0.059924103081015,0.0610865348377343
0.443959935897436,0.0203110904130015,0.0598305196449883,0.0609589857590801
0.445559294871795,0.020406710495487,0.0597425851583322,0.0608288428264921
0.447158653846154,0.0205021895298803,0.0596537230877602,0.0606961280148455
0.448758012820513,0.0205975246675723,0.0595625270238627,0.0605608572013488
0.450357371794872,0.0206927117895307,0.0594685929711192,0.0604230451030197
0.451956730769231,0.0207877463825228,0.0593717771746503,0.0602827062843022
0.45355608974359,0.0208826237836007,0.059272018072749,0.0601398554583202
0.455155448717949,0.0209773392694121,0.0591692840485391,0.0599945075546465
0.456754807692308,0.0210718880436003,0.0590635553927747,0.0598466779896086
0.458354166666667,0.0211662653241197,0.0589548175182545,0.0596963823060587
0.459953525641026,0.0212604662559613,0.0588430578735438,0.0595436366703769
0.461552884615385,0.021354486057253,0.0587282649006002,0.0593884571286792
0.463152243589744,0.021448319794685,0.0586104268051748,0.0592308608081032
0.464751602564103,0.0215419626466962,0.0584895315085285,0.0590708645297356
0.466350961538462,0.0216354096746656,0.0583655662585626,0.0589084860365153
0.46795032051282,0.0217286559794838,0.0582385172403988,0.0587437431585488
0.46954967948718,0.0218216966111373,0.0581083693845092,0.0585766543058076
0.471149038461538,0.0219145265955176,0.057975106082187,0.0584072383281383
0.472748397435897,0.0220071409557897,0.057838708677048,0.0582355143977825
0.474347756410256,0.0220995346390988,0.0576991562005285,0.0580615024214931
0.475947115384615,0.0221917025895118,0.0575564245265139,0.0578852226344778
0.477546474358974,0.0222836396956834,0.0574104859636091,0.057706695894145
0.479145833333333,0.0223753408001774,0.0572613080977845,0.057525943626948
0.480745192307692,0.022466800725368,0.0571088525501772,0.0573429876721988
0.482344551282051,0.0225580141473436,0.0569530734473146,0.0571578510081288
0.48394391025641,0.0226489757513038,0.0567939152591234,0.0569705568359265
0.485543269230769,0.02273968003577,0.0566313096694013,0.0567811297103456
0.487142628205128,0.0228301214253445,0.0564651717923266,0.0565895948537614
0.488741987179487,0.0229202942634151,0.0562953945185674,0.0563959781505461
0.490341346153846,0.0230101925240978,0.0561218402853672,0.0562003078309072
0.491940705128205,0.0230998100644917,0.0559443300774676,0.0560026128766288
0.493540064102564,0.0231891404179109,0.0557626263439597,0.0558029241490443
0.495139423076923,0.0232781765912501,0.0555764075953111,0.0556012754692321
0.496738782051282,0.0233669110216595,0.0553852295514479,0.0553977036359647
0.498338141025641,0.0234553353446391,0.0551884628354971,0.0551922494638653
0.4999375,0.0235434398887552,0.0549851906415583,0.0549849603261935
0.4999375,NaN,NaN,NaN
0.5000625,0.0235504084827224,0.0595838391658419,0.0549678973064458
0.501661858974359,0.0236752390654419,0.0546803352705926,0.0545999876302094
0.503261217948718,0.023760903562907,0.0531348833000453,0.0543980181801978
0.504860576923077,0.0238456789221584,0.0529023163161087,0.054194261881837
0.506459935897436,0.0239301521400964,0.0527343087416637,0.0539885479255814
0.508059294871795,0.0240143645949035,0.0525737125295602,0.0537808824552612
0.509658653846154,0.024098320499114,0.0524130279775298,0.0535712810566443
0.511258012820513,0.0241820181717918,0.0522506554130241,0.0533597608162535
0.512857371794872,0.0242654544674357,0.0520861385469883,0.0531463397483474
0.514456730769231,0.0243486258082104,0.0519193179260754,0.0529310362568133
0.51605608974359,0.0244315284467501,0.0517501278895345,0.0527138691735227
0.517655448717949,0.0245141585845937,0.0515785368919,0.0524948575735955
0.519254807692308,0.0245965123528463,0.0514045270005575,0.052274021143501
0.520854166666667,0.0246785858735385,0.0512280861714712,0.0520513798733018
0.522453525641026,0.0247603752511325,0.0510492047233759,0.0518269541639529
0.524052884615385,0.0248418765847433,0.0508678739471249,0.0516007647706375
0.525652243589744,0.024923085925057,0.0506840851955447,0.0513728331196755
0.527251602564103,0.0250039993555255,0.0504978293855991,0.0511431807557187
0.528850961538462,0.0250846129149543,0.0503090967555214,0.0509118298891111
0.53045032051282,0.0251649226428071,0.0501178763837525,0.050678803086092
0.53204967948718,0.0252449245322432,0.0499241560553089,0.0504441236084595
0.533649038461538,0.0253246145891328,0.0497279218230283,0.0502078149977444
0.535248397435897,0.0254039887835992,0.0495291576196721,0.04996990142452
0.536847756410256,0.0254830430422184,0.0493278448283654,0.0497304077515142
0.538447115384615,0.0255617732652525,0.0491239615149627,0.0494893594120284
0.540046474358974,0.0256401753489083,0.048917481829988,0.0492467822433563
0.541645833333333,0.0257182450786691,0.0487083747690681,0.0490027032750205
0.543245192307692,0.0257959782733673,0.048496603091711,0.0487571496551208
0.544844551282051,0.0258733706085707,0.0482821213336474,0.0485101499596018
0.54644391025641,0.0259504177070696,0.0480648736422753,0.048261733507481
0.548043269230769,0.0260271150707427,0.0478447904813697,0.0480119308568175
0.549642628205128,0.0261034581311275,0.0476217843531477,0.0477607733886789
0.551241987179487,0.0261794421121522,0.0473957437418714,0.0475082943167156
0.552841346153846,0.0262550620461864,0.0471665245585522,0.04725452850861
0.554440705128205,0.026330312727528,0.0469339378570164,0.0469995127543917
0.556040064102564,0.0264051885567284,0.046697731537199,0.0467432868539646
0.557639423076923,0.0264796834892477,0.0464575632365671,0.0464858938290411
0.559238782051282,0.0265537908266691,0.0462129580543115,0.046227381277447
0.560838141025641,0.0266275029906808,0.0459632417395062,0.045967802713944
0.5624375,0.0267008110527091,0.0457074303170264,0.0457072206171299
0.5624375,NaN,NaN,NaN
0.5625625,0.0267066281824877,0.0507101638685918,0.045685789586137
0.564161858974359,0.0268198482611765,0.0453233282155905,0.0451886479166472
0.565761217948718,0.0268903634806133,0.0436096193568234,0.0449388560460456
0.567360576923077,0.0269598624448675,0.0433268469618166,0.0446890334319734
0.568959935897436,0.0270289858656262,0.0431152317653847,0.0444380349087133
0.570559294871795,0.0270977801709784,0.0429125443161886,0.044185794797297
0.572158653846154,0.0271662513206078,0.0427106232709909,0.0439323181165492
0.573758012820513,0.0272343988656552,0.0425077308647522,0.0436776210543401
0.575357371794872,0.0273022207844184,0.042303373935255,0.04342172305319
0.576956730769231,0.027369714557588,0.0420973824081471,0.043164644937564
0.57855608974359,0.027436877517919,0.0418896882489059,0.0429064079960681
0.580155448717949,0.0275037069293073,0.0416802604952597,0.0426470340003175
0.581754807692308,0.0275701999904008,0.041469083083424,0.0423865454502584
0.583354166666667,0.0276363538999943,0.041256146291451,0.0421249651323417
0.584953525641026,0.0277021658227573,0.0410414431233425,0.0418623164762643
0.586552884615385,0.0277676329517006,0.0408249675471965,0.0415986230401684
0.588152243589744,0.0278327524317166,0.0406067137330744,0.0413339092025851
0.589751602564103,0.0278975214125395,0.0403866753952523,0.0410681997119862
0.591350961538462,0.027961937056228,0.0401648455379424,0.0408015196259653
0.59295032051282,0.0280259964727953,0.0399412160613578,0.0405338948989711
0.59454967948718,0.0280896967728232,0.039715777454241,0.0402653519199515
0.596149038461538,0.0281530350778114,0.0394885184760641,0.0399959174195898
0.597748397435897,0.0282160084336382,0.0392594257447776,0.0397256192700668
0.599347756410256,0.0282786139107099,0.0390284831615082,0.0394544855721981
0.600947115384615,0.028340848549694,0.038795671321728,0.0391825451541849
0.602546474358974,0.0284027093135033,0.0385609667269218,0.0389098280273453
0.604145833333333,0.0284641931750838,0.0383243406664413,0.0386363645645116
0.605745192307692,0.0285252970215622,0.0380857579157467,0.0383621863981252
0.607344551282051,0.0285860177026753,0.0378451748823921,0.0380873259573756
0.60894391025641,0.0286463519789766,0.0376025372372994,0.0378118169493054
0.610543269230769,0.0287062964853052,0.0373577766676984,0.0375356946975653
0.612142628205128,0.0287658477886281,0.0371108063337132,0.0372589955520918
0.613741987179487,0.0288250022541839,0.0368615147469824,0.0369817581455271
0.615341346153846,0.0288837560659565,0.0366097569391108,0.0367040231330775
0.616940705128205,0.0289421051327878,0.0363553418081145,0.0364258340196103
0.618540064102564,0.0290000449962923,0.0360980134130584,0.0361472379335034
0.620139423076923,0.0290575707535277,0.0358374230706963,0.035868286180843
0.621738782051282,0.0291146768145715,0.0355730858823328,0.0355890363495444
0.623338141025641,0.0291713566699829,0.0353043120387586,0.0353095541518762
0.6249375,0.0292276024657813,0.0350300935632389,0.0350299169314138
0.6249375,NaN,NaN,NaN
0.6250625,0.0292320888426875,0.0402229038341324,0.035006770600295
0.626661858974359,0.0293297593216545,0.0346066411558849,0.0344043483346854
0.628261217948718,0.0293830534121886,0.0328210671780493,0.0341414309848049
0.629860576923077,0.0294352847684761,0.0325234625086824,0.0338804293292117
0.631459935897436,0.029487120458566,0.0323005360719466,0.0336190419322392
0.633059294871795,0.0295386098952565,0.0320876298358648,0.0333571158521413
0.634658653846154,0.0295897604837205,0.0318762683940739,0.0330946410525589
0.636258012820513,0.0296405729329563,0.0316646495576902,0.0328316305921613
0.637857371794872,0.0296910463525351,0.0314522637529206,0.0325681033215336
0.639456730769231,0.0297411793469448,0.0312389368919446,0.0323040803132221
0.64105608974359,0.0297909703560722,0.0310246008349981,0.0320395835182247
0.642655448717949,0.0298404177391425,0.0308092259630201,0.0317746356485826
0.644254807692308,0.0298895198238069,0.0305927981183206,0.0315092599551713
0.645854166666667,0.0299382749102386,0.0303753097855129,0.0312434803222617
0.647453525641026,0.0299866813008463,0.030156756245876,0.0309773210082187
0.649052884615385,0.0300347372982526,0.0299371338721973,0.03071080670293
0.650652243589744,0.030082441177712,0.0297164392871859,0.0304439628628169
0.652251602564103,0.0301297912334013,0.0294946686690103,0.0301768152073841
0.653850961538462,0.0301767857253403,0.0292718175823528,0.0299093903340236
0.65545032051282,0.0302234229368637,0.0290478804409485,0.0296417150747605
0.65704967948718,0.0302697011232116,0.0288228503623627,0.0293738170935698
0.658649038461538,0.0303156185199213,0.0285967187893771,0.0291057248041262
0.660248397435897,0.0303611733682212,0.0283694750007721,0.0288374670814775
0.661847756410256,0.0304063638686515,0.028141105739076,0.0285690738123501
0.663447115384615,0.0304511882164572,0.027911594467655,0.0283005754867679
0.665046474358974,0.0304956445682196,0.0276809206545327,0.0280320035972602
0.666645833333333,0.0305397310392981,0.027449058746968,0.0277633906762093
0.668245192307692,0.0305834457087604,0.0272159768137255,0.0274947702374252
0.669844551282051,0.0306267866016995,0.026981634786994,0.0272261769852369
0.67144391025641,0.0306697516560743,0.0267459821571563,0.0269576472129063
0.673043269230769,0.0307123387195973,0.0265089547919126,0.0266892188295506
0.674642628205128,0.0307545455469231,0.0262704705184805,0.0264209313655692
0.676241987179487,0.0307963697160702,0.0260304232125087,0.0261528269701403
0.677841346153846,0.0308378086264966,0.0257886741058132,0.0258849503764279
0.679440705128205,0.0308788594105773,0.0255450395580091,0.0256173499187422
0.681040064102564,0.0309195188699233,0.0252992728581249,0.0253500781946789
0.682639423076923,0.030959783335806,0.0250510369393933,0.0250831936215076
0.684238782051282,0.0309996485080726,0.0247998622425279,0.0248167621600129
0.685838141025641,0.0310391091817643,0.0245450797445081,0.0245508603041757
0.6874375,0.0310781588518144,0.0242857108494869,0.0242855793516657
0.6874375,NaN,NaN,NaN
0.6875625,0.0310813006241142,0.029400820036237,0.0242633090557011
0.689161858974359,0.0311611834903328,0.0238634791807182,0.0235806300604701
0.690761217948718,0.031197334731583,0.0221167480389977,0.0233381307124351
0.692360576923077,0.0312324619316883,0.0218387208294234,0.0230995788431243
0.693959935897436,0.0312672241716792,0.0216349680877479,0.0228613567508601
0.695559294871795,0.0313016711754067,0.0214417156100492,0.022623209789031
0.697158653846154,0.0313358112358795,0.0212506079622858,0.0223851087058618
0.698758012820513,0.0313696460558171,0.0210598702844351,0.022147060372291
0.700357371794872,0.0314031757472621,0.0208690021518159,0.0219090808211545
0.701956730769231,0.0314363999456325,0.0206778337428294,0.021671189058921
0.70355608974359,0.0314693181095025,0.0204862996920719,0.0214334055237235
0.705155448717949,0.0315019296289143,0.0202943726023344,0.021195751469719
0.706754807692308,0.0315342338683492,0.0201020403005267,0.0209582487148515
0.708354166666667,0.0315662301681824,0.0199092972034119,0.0207209197783453
0.709953525641026,0.0315979178701228,0.0197161405323827,0.0204837875980913
0.711552884615385,0.0316292963195774,0.0195225686046298,0.0202468755375627
0.713152243589744,0.0316603648404182,0.0193285800584458,0.0200102077815116
0.714751602564103,0.0316911227718578,0.0191341731677766,0.0197738088220477
0.716350961538462,0.031721569439431,0.0189393456297936,0.0195377038984706
0.71795032051282,0.031751704171747,0.0187440941684411,0.0193019187666757
0.71954967948718,0.0317815262825742,0.0185484143315458,0.0190664799794804
0.721149038461538,0.0318110350850161,0.0183523001002232,0.0188314146888016
0.722748397435897,0.0318402298786161,0.0181557435545893,0.0185967508515051
0.724347756410256,0.0318691099449881,0.0179587344386049,0.0183625173100221
0.725947115384615,0.031897674556208,0.0177612595348582,0.0181287436749675
0.727546474358974,0.0319259229487683,0.0175633020334419,0.0178954607376852
0.729145833333333,0.031953854334521,0.0173648405324783,0.0176627003126825
0.730745192307692,0.0319814678925429,0.0171658478361053,0.0174304953695419
0.732344551282051,0.0320087627409743,0.0169662894269245,0.0171988804826891
0.73394391025641,0.0320357379430527,0.0167661212646391,0.0169678917385544
0.735543269230769,0.0320623924785141,0.0165652869581212,0.0167375671857279
0.737142628205128,0.0320887252305275,0.0163637137929046,0.0165079470302968
0.738741987179487,0.0321147349415695,0.0161613072826195,0.0162790743230678
0.740341346153846,0.0321404201856627,0.0159579433821686,0.0160509953652307
0.741940705128205,0.0321657793039905,0.0157534573187697,0.0158237606867148
0.743540064102564,0.0321908103377766,0.0155476271284269,0.0155974260294127
0.745139423076923,0.0322155109015122,0.0153401489377621,0.0153720542605242
0.746738782051282,0.0322398780448322,0.0151305987207143,0.0151477173709019
0.748338141025641,0.0322639079962154,0.0149183716040513,0.0149245002934915
0.7499375,0.0322875958187173,0.0147025820722171,0.0147025059214187
0.7499375,NaN,NaN,NaN
0.7500625,0.0322895314755087,0.0194176448523861,0.0146833634498575
0.751661858974359,0.03235090909924,0.0143185251430555,0.0139450353250488
0.753261217948718,0.0323719701522468,0.0127326145883823,0.0137515322695167
0.754860576923077,0.0323921299330284,0.0125039532091918,0.0135639579530307
0.756459935897436,0.032411997985279,0.0123443478834094,0.0133772644322805
0.758059294871795,0.0324316209648103,0.0121949071173717,0.0131910844282176
0.759658653846154,0.0324510072881118,0.0120479191692475,0.0130053653340391
0.761258012820513,0.0324701592798554,0.0119017474072828,0.0128201050878207
0.762857371794872,0.0324890778063698,0.0117559312939834,0.0126353140780164
0.764456730769231,0.0325077632928944,0.0116103153218178,0.0124510067198362
0.76605608974359,0.0325262160048888,0.0114648403318239,0.0122671991850951
0.767655448717949,0.0325444361453439,0.0113194821944258,0.0120839085958197
0.769254807692308,0.0325624238927908,0.0111742308650429,0.0119011527075935
0.770854166666667,0.032580179413088,0.0110290823806186,0.011718949863917
0.772453525641026,0.0325977028705533,0.0108840354260663,0.0115373188735505
0.774052884615385,0.0326149944272164,0.0107390897866027,0.0113562790753732
0.775652243589744,0.0326320542433643,0.0105942455490046,0.011175850362693
0.777251602564103,0.0326488824837601,0.0104495025951861,0.0109960530865445
0.778850961538462,0.0326654793088508,0.0103048603459583,0.0108169082493742
0.78045032051282,0.0326818448789883,0.0101603174750083,0.0106384374421368
0.78204967948718,0.032697979350131,0.0100158716835878,0.0104606629490267
0.783649038461538,0.0327138828770577,0.00987151940868151,0.0102836077007964
0.785248397435897,0.032729555604016,0.009727255567337,0.0101072954836054
0.786847756410256,0.0327449976676527,0.00958307314955808,0.00993175089914703
0.788447115384615,0.0327602091905467,0.00943896277564421,0.00975699951747147
0.790046474358974,0.0327751902788927,0.0092949121013099,0.0095830679453693
0.791645833333333,0.0327899410155428,0.00915090507265868,0.00940998399266319
0.793245192307692,0.0328044614554436,0.00900692092978071,0.00923777678860443
0.794844551282051,0.032818751614163,0.00886293293113894,0.00906647704642403
0.79644391025641,0.0328328114583924,0.0087189066132996,0.00889611728659927
0.798043269230769,0.0328466408924019,0.00857479745059107,0.00872673214596165
0.799642628205128,0.0328602397418205,0.00843054763144575,0.00855835874152193
0.801241987179487,0.0328736077225054,0.00828608163786591,0.00839103736124881
0.802841346153846,0.0328867444119724,0.00814129990073643,0.00822481209082809
0.804440705128205,0.0328996492065027,0.00799606968771674,0.00805973174306266
0.806040064102564,0.0329123212505776,0.00785021175118205,0.00789585139190227
0.807639423076923,0.0329247593552167,0.00770348014968025,0.00773323411570707
0.809238782051282,0.032936961863912,0.00755553116413359,0.0075719538710003
0.810838141025641,0.0329489264623258,0.00740587385946535,0.00741209954225171
0.8124375,0.0329606498784975,0.0072537888380066,0.00725378132567682
0.8124375,NaN,NaN,NaN
0.8125625,0.0329616384466238,0.0111936047582319,0.00723937788015903
0.814161858974359,0.0330048467257608,0.00693433893943918,0.00647212977337001
0.815761217948718,0.0330144277759609,0.00564310231647641,0.00634678924771332
0.817360576923077,0.0330233088615558,0.0054850607827662,0.00622907889602787
0.818959935897436,0.0330319991253751,0.00538490792210632,0.00611254242375507
0.820559294871795,0.0330405379404442,0.00529352030123631,0.00599669904981031
0.822158653846154,0.0330489327889537,0.00520446989051238,0.00588147077378164
0.823758012820513,0.0330571860776868,0.0051163937180125,0.00576684410796754
0.825357371794872,0.0330652990008485,0.0050289088276923,0.00565282126096674
0.826956730769231,0.0330732723839644,0.00494188633737206,0.00553940944349186
0.82855608974359,0.0330811069213836,0.00485527759469241,0.00542661786288421
0.830155448717949,0.0330888032574069,0.00476906312058465,0.00531445668271823
0.831754807692308,0.0330963620152295,0.00468323521628747,0.00520293668631245
0.833354166666667,0.0331037838106435,0.0045977912823691,0.00509206910217969
0.834953525641026,0.0331110692572595,0.00451273100768111,0.00498186555911751
0.836552884615385,0.0331182189692756,0.00442805507250127,0.00487233806551964
0.838152243589744,0.0331252335619237,0.00434376450354717,0.00476349903345224
0.839751602564103,0.0331321136526691,0.00425986029732068,0.00465536127236611
0.841350961538462,0.0331388598598451,0.00417634319695047,0.00454793805118962
0.84295032051282,0.03314547280312,0.00409321349899959,0.00444124310701432
0.84454967948718,0.0331519531017089,0.00401047089852483,0.00433529071868012
0.846149038461538,0.0331583013741844,0.00392811430509698,0.00423009573496975
0.847748397435897,0.0331645182362534,0.00384614165444382,0.00412567366418864
0.849347756410256,0.0331706042995317,0.00376454966286398,0.00402204073665293
0.850947115384615,0.0331765601693078,0.00368333353158522,0.00391921399986397
0.852546474358974,0.0331823864414301,0.0036024865748831,0.00381721144409956
0.854145833333333,0.0331880836996483,0.00352199972615942,0.00371605211755928
0.855745192307692,0.0331936525107068,0.00344186091383014,0.00361575631586618
0.857344551282051,0.0331990934191436,0.00336205422378273,0.00351634578647679
0.85894391025641,0.0332044069400542,0.0032825587870023,0.00341784400406173
0.860543269230769,0.033209593550371,0.00320334726728746,0.00332027650061845
0.862142628205128,0.0332146536768321,0.00312438378970551,0.00322367131139941
0.863741987179487,0.0332195876801546,0.00304562105394056,0.00312805955534805
0.865341346153846,0.0332243958334041,0.00296699624242703,0.00303347621982878
0.866940705128205,0.0332290782935097,0.00288842510411058,0.00293996118675462
0.868540064102564,0.0332336350591854,0.00280979325358101,0.00284756073442967
0.870139423076923,0.0332380659143175,0.00273094302101831,0.0027563295484664
0.871738782051282,0.0332423703428766,0.00265165312132481,0.0026663337274619
0.873338141025641,0.033246547403744,0.00257160622526129,0.00257765518719342
0.8749375,0.0332505955376414,0.00249033548480196,0.00249039843288808
0.8749375,NaN,NaN,NaN
0.8750625,0.033250963577401,0.00521792118482225,0.00248142844486861
0.876661858974359,0.0332760344013736,0.00222281739574466,0.00175341883379571
0.878261217948718,0.0332786346312714,0.00141396534080015,0.00169999344827623
0.879860576923077,0.0332808226611777,0.00133657099809575,0.00165461125360275
0.881459935897436,0.0332829268317663,0.00129650017365232,0.00161030898882397
0.883059294871795,0.0332849725928259,0.00126214606454447,0.00156656089132109
0.884658653846154,0.0332869648888445,0.00122938051789348,0.00152327556685805
0.886258012820513,0.0332889054068517,0.00119732977700338,0.00148043103907091
0.887857371794872,0.0332907950571719,0.00116574885429841,0.00143802205923495
0.889456730769231,0.0332926345145067,0.00113455557656061,0.00139604856027504
0.89105608974359,0.0332944243704053,0.00110371914980288,0.00135451238732692
0.892655448717949,0.0332961651844429,0.00107322749191413,0.00131341619692119
0.894254807692308,0.0332978575038014,0.0010430761137668,0.00127276303472636
0.895854166666667,0.0332995018715064,0.00101326387417026,0.00123255615926184
0.897453525641026,0.0333010988301537,0.000983791202741436,0.00119279896417248
0.899052884615385,0.0333026489237457,0.00095465929473936,0.0011534949409205
0.900652243589744,0.0333041526984868,0.000925869723084768,0.00111464766828798
0.902251602564103,0.033305610703279,0.000897424234087001,0.00107626080562141
0.903850961538462,0.0333070234898912,0.000869324633543989,0.00103833809639033
0.90545032051282,0.0333083916129468,0.000841572716336404,0.00100088337832551
0.90704967948718,0.0333097156299186,0.000814170213764091,0.000963900592355977
0.908649038461538,0.0333109961009709,0.000787118750546813,0.000927393799234765
0.910248397435897,0.0333122335887362,0.000760419802466021,0.000891367200436962
0.911847756410256,0.0333134286580596,0.000734074648486623,0.000855825162171267
0.913447115384615,0.0333145818756581,0.000708084313746053,0.000820772245711176
0.915046474358974,0.0333156938096088,0.000682449500048753,0.000786213249746912
0.916645833333333,0.0333167650288151,0.00065717049351519,0.00075215325733185
0.918245192307692,0.0333177961022277,0.000632247045416386,0.000718597700841081
0.919844551282051,0.0333187875978563,0.000607678212486684,0.000685552444714777
0.92144391025641,0.0333197400815195,0.000583462139147368,0.000653023890749534
0.923043269230769,0.0333206541151304,0.000559595758935945,0.000621019120525563
0.924642628205128,0.0333215302544827,0.000536074374249235,0.000589546080904114
0.926241987179487,0.0333223690461406,0.000512891059839,0.000558613841792926
0.927841346153846,0.0333231710232798,0.000490035792564794,0.000528232943148629
0.929440705128205,0.0333239366997427,0.000467494161774385,0.000498415888182114
0.931040064102564,0.0333246665615522,0.000445245406931804,0.000469177847566046
0.932639423076923,0.0333253610545148,0.000423259349676989,0.000440537687821885
0.934238782051282,0.0333260205655252,0.000401491449573234,0.00041251952019196
0.935838141025641,0.0333266453935539,0.000379874545806249,0.000385155101873781
0.9374375,0.0333272357030978,0.000358304478382574,0.000358487685522627
0.9374375,NaN,NaN,NaN
0.9375625,0.0333273024434167,0.00141010193843813,0.000354695077989933
0.939161858974359,0.0333329300195759,0.000127496549516384,2.80504614764195e-06
0.940761217948718,0.033332990045814,7.66593589303155e-06,-6.15875563880763e-08
0.942360576923077,0.0333329952895896,1.05294073413421e-06,-3.47544306904604e-07
0.943959935897436,0.0333329959127119,-1.49672837428573e-08,-4.12973545237463e-07
0.945559294871795,0.0333329956265956,-2.89555792253816e-07,-4.34202289624399e-07
0.947158653846154,0.0333329950783313,-3.81076414775036e-07,-4.4239638581807e-07
0.948758012820513,0.0333329944360806,-4.16904343168235e-07,-4.45773101897563e-07
0.950357371794872,0.0333329937552568,-4.32420904469627e-07,-4.47081523573256e-07
0.951956730769231,0.0333329930572665,-4.39514868746405e-07,-4.47400425424797e-07
0.95355608974359,0.0333329923513806,-4.42764847943709e-07,-4.47204508052627e-07
0.955155448717949,0.0333329916419774,-4.44124486565516e-07,-4.46721419990019e-07
0.956754807692308,0.0333329909312707,-4.44496464761441e-07,-4.46067841123211e-07
0.958354166666667,0.0333329902204447,-4.44325113832464e-07,-4.45306785683622e-07
0.959953525641026,0.0333329895101651,-4.4384060850408e-07,-4.44473715442359e-07
0.961552884615385,0.0333329888008236,-4.43167233518738e-07,-4.43589227218377e-07
0.963152243589744,0.0333329880926613,-4.42374380037219e-07,-4.42665550347277e-07
0.964751602564103,0.0333329873858349,-4.41501814292127e-07,-4.41710021428267e-07
0.966350961538462,0.0333329866804515,-4.40572743556963e-07,-4.40727007782523e-07
0.96795032051282,0.0333329859765897,-4.39600817309026e-07,-4.39718998527031e-07
0.96954967948718,0.033332985274311,-4.38593987147561e-07,-4.38687228992637e-07
0.971149038461538,0.0333329845736675,-4.37556676273612e-07,-4.37632029852766e-07
0.972748397435897,0.0333329838747057,-4.36491002544138e-07,-4.36553001423659e-07
0.974347756410256,0.0333329831774707,-4.35397444383517e-07,-4.35449063035907e-07
0.975947115384615,0.0333329824820074,-4.34275151172011e-07,-4.34318394341819e-07
0.977546474358974,0.0333329817883634,-4.33121991590206e-07,-4.33158259597471e-07
0.979145833333333,0.0333329810965907,-4.31934359194392e-07,-4.3196467536602e-07
0.980745192307692,0.0333329804067485,-4.30706684643066e-07,-4.30731837073196e-07
0.982344551282051,0.0333329797189073,-4.29430508532679e-07,-4.29451138194217e-07
0.98394391025641,0.0333329790331541,-4.28092798431279e-07,-4.28109453595726e-07
0.985543269230769,0.0333329783496027,-4.26672840909745e-07,-4.26686010188311e-07
0.987142628205128,0.0333329776684098,-4.25136233316937e-07,-4.25146365291059e-07
0.988741987179487,0.0333329769898054,-4.23422483749027e-07,-4.23429998199637e-07
0.990341346153846,0.0333329763141542,-4.21417136181721e-07,-4.21422430018064e-07
0.991940705128205,0.0333329756420884,-4.18881708502502e-07,-4.18885158488466e-07
0.993540064102564,0.0333329749748394,-4.15248917050426e-07,-4.15250880640618e-07
0.995139423076923,0.0333329743152229,-4.08879182252165e-07,-4.0887999733577e-07
0.996738782051282,0.033332973671522,-3.93241667129409e-07,-3.93241651261943e-07
0.998338141025641,0.0333329730837812,-3.17579526646815e-07,-3.17578975876903e-07
0.9999375,0.0333329766236271,6.84719386763968e-05,6.8471939488533e-05
0.9999375,NaN,NaN,NaN


==> pic/shape_XFEM_2_n4_3.txt <==
pos,G,dGDP,dGCP
0.00025,0.00290598832307445,-0.0154277862703505,-0.0154234045191897
0.0066474358974359,0.00281106603006181,-0.0142510941583966,-0.0142465776851192
0.0130448717948718,0.002723599016715,-0.0130970881299174,-0.013093947179962
0.0194423076923077,0.0026434420344275,-0.0119657915127019,-0.0119665766633136
0.0258397435897436,0.00257044990843848,-0.0108571622546979,-0.0108654952816056
0.0322371794871795,0.00250447785149692,-0.00977112917903143,-0.00979169058263911
0.0386346153846154,0.0024453814674469,-0.0087076542783513,-0.0087460948013191
0.0450320512820513,0.0023930162457656,-0.00766683133746169,-0.00772956202842811
0.0514294871794872,0.00234723628194395,-0.00664903073426191,-0.00674283402226416
0.0578269230769231,0.00230789190905304,-0.00565509493350058,-0.00578649392454247
0.064224358974359,0.00227482593676102,-0.00468657486673095,-0.00486091080162573
0.0706217948717949,0.00224786833679135,-0.00374596997202966,-0.00396618450418086
0.0770192307692308,0.00222682957669014,-0.00283689386857085,-0.00310210945519703
0.0834166666666667,0.0022114934463721,-0.00196404412849905,-0.00226818458282161
0.0898141025641026,0.00220161107986172,-0.00113283727268896,-0.00146369776305803
0.0962115384615385,0.00219689864292148,-0.000348623132994288,-0.000687897619245488
0.102608974358974,0.00219704126524298,0.00038445221176293,5.97709721604639e-05
0.10900641025641,0.00220170464595641,0.00106464086627575,0.000779437466251453
0.115403846153846,0.00221055326786619,0.00169338354481706,0.00147067785924569
0.121801282051282,0.00222327122379211,0.00227528732889838,0.00213255863488507
0.128198717948718,0.00223957994747684,0.00281720137238069,0.00276384707149367
0.134596153846154,0.00225924792748388,0.00332671873307505,0.00336330199810515
0.14099358974359,0.00228209050604564,0.00381067245511948,0.00392992887113642
0.147391025641026,0.00230796140557482,0.00427411282456964,0.00446311897977306
0.153788461538462,0.00233673983834672,0.00471995235643712,0.00496266047099005
0.160185897435897,0.00236831724363613,0.00514916841857989,0.00542866144983687
0.166583333333333,0.00240258643569918,0.00556130914127104,0.00586144079719603
0.172980769230769,0.00243943429261174,0.00595506070654689,0.00626142895390641
0.179378205128205,0.00247873784125069,0.00632872522412631,0.00662909837103534
0.185775641025641,0.00252036294269171,0.00668055272958689,0.00696492554515049
0.192173076923077,0.00256416463902312,0.00700893263568254,0.00726937764178434
0.198570512820513,0.00260998835865052,0.00731247683856057,0.00754291474029258
0.204967948717949,0.00265767140365763,0.0075900303437692,0.00778600031906579
0.211365384615385,0.00270704435226712,0.00784063802831297,0.00799911520459541
0.217762820512821,0.00275793216004613,0.0080634859132202,0.00818277256863776
0.224160256410256,0.00281015482938277,0.00825782563337621,0.0083375333151445
0.230557692307692,0.0028635275447029,0.00842288230687769,0.00846402244949181
0.236955128205128,0.0029178601459668,0.00855773768155381,0.00856294804216386
0.243352564102564,0.00297295572946043,0.00866116992846231,0.0086351255433586
0.24975,0.00302860799651331,0.00873141446586763,0.00868151195524646
0.24975,NaN,NaN,NaN
0.25025,0.00303297430452452,0.00873213738460444,0.00868408171299551
0.256647435897436,0.00308873854220725,0.0087022593030863,0.00870270090048274
0.263044871794872,0.00314432932999903,0.00867749061161023,0.00869372627140528
0.269442307692308,0.00319977325199619,0.00865619320341036,0.00865575012147305
0.275839743589744,0.00325509037124191,0.00863778664293848,0.00858758104480116
0.282237179487179,0.00331029779725659,0.00862177974364882,0.00848826418786668
0.288634615384615,0.00336540746164717,0.00860690170186977,0.00835719230789303
0.295032051282051,0.00342041838239999,0.00859024462874421,0.00819430135546994
0.301429487179487,0.00347530356772532,0.00856646447783334,0.0080003349147358
0.307826923076923,0.00352999245558537,0.00852722740008268,0.00777713659423409
0.314224358974359,0.00358435140891642,0.0084612153743156,0.00752789263790578
0.320621794871795,0.00363816699229366,0.00835504312499379,0.00725721334541203
0.327019230769231,0.00369113862827182,0.00819527833393197,0.00697093864300749
0.333416666666667,0.00374288725580884,0.00797134073184288,0.00667560914660568
0.339814102564103,0.00379298340652141,0.00767850160231206,0.00637766298242701
0.346211538461538,0.00384099177791531,0.00731984844371934,0.00608255456336197
0.352608974358974,0.00388652240444335,0.00690627870139942,0.0057940612371579
0.35900641025641,0.00392927482255441,0.00645437455478436,0.00551398700520737
0.365403846153846,0.00396906377042657,0.00598294905312137,0.00524231206083421
0.371801282051282,0.00400582195031235,0.0055095458600231,0.00497766899268742
0.378198717948718,0.00403958327123475,0.0050479688006186,0.00471794308771914
0.384596153846154,0.00407045490986165,0.00460726840674917,0.00446081614527454
0.39099358974359,0.00409858713108164,0.00419198376162693,0.00420415513378326
0.397391025641026,0.0041241473142779,0.00380312151882834,0.00394622937403094
0.403788461538462,0.004147301190744,0.00343935731577692,0.00368578973681076
0.410185897435897,0.00416820151038722,0.00309811686363711,0.00342205869654479
0.416583333333333,0.00418698279399822,0.00277638565274269,0.00315467428500622
0.422980769230769,0.00420376033139952,0.00247123147551019,0.00288361771629994
0.429378205128205,0.00421863173303138,0.00218009145108253,0.00260914182076664
0.435775641025641,0.00423167975224709,0.00190089387046733,0.00233170836131291
0.442173076923077,0.00424297553160714,0.00163207824162571,0.00205193685705093
0.448570512820513,0.00425258178306209,0.00137256111478592,0.00177056474193145
0.454967948717949,0.00426055566462765,0.00112167953681576,0.00148841752685895
0.461365384615385,0.00426695127871123,0.000879131803185011,0.00120638736934963
0.467762820512821,0.00427182181532576,0.000644927172189486,0.000925418630533136
0.474160256410256,0.00427522142254737,0.000419351929711365,0.00064649937591587
0.480557692307692,0.00427720692880664,0.000202958133188403,0.000370658255297716
0.486955128205128,0.00427783958717522,-3.41645735252565e-06,9.89667726005398e-05
0.493352564102564,0.00427718708429955,-0.000198582187244217,-0.000167452303149344
0.49975,0.00427532619336388,-0.000380855589043647,-0.000427408571069628
0.49975,NaN,NaN,NaN
0.50025,0.00427513202779886,-0.000397090804354529,-0.000447411684283451
0.506647435897436,0.00427183059865365,-0.000633555461684936,-0.000695895827233905
0.513044871794872,0.00426704810251751,-0.000859583293773582,-0.00093141072755383
0.519442307692308,0.00426086039639282,-0.00107247612588771,-0.00115518989247924
0.525839743589744,0.00425335826763649,-0.00127020853589985,-0.00136830741277631
0.53223717948718,0.00424464396146729,-0.00145120322594249,-0.00157171279262883
0.538634615384615,0.00423482853405035,-0.0016142890797889,-0.00176620127066948
0.545032051282051,0.00422402898477562,-0.0017588082072397,-0.00195231339940122
0.551429487179487,0.00421236430397822,-0.00188484020742321,-0.00213015843455691
0.557826923076923,0.00419994989966962,-0.00199346551169887,-0.0022991712933176
0.564224358974359,0.00418689061469006,-0.00208690925815821,-0.00245784607901679
0.570621794871795,0.00417327379367285,-0.00216834375752665,-0.00260353458408944
0.577019230769231,0.00415916521779043,-0.00224117320795413,-0.00273243195368877
0.583416666666667,0.00414461122549765,-0.00230785158342625,-0.00283985559728949
0.589814102564103,0.00412964891506068,-0.00236863172594238,-0.00292083203650984
0.596211538461539,0.00411432291475924,-0.00242086744432785,-0.00297086537513934
0.602608974358974,0.00409870349505717,-0.00245933315608967,-0.0029866526179218
0.60900641025641,0.00408289936576858,-0.00247750616054769,-0.00296651628795501
0.615403846153846,0.00406706063996761,-0.00246923586557314,-0.00291044806864704
0.621801282051282,0.00405137183113203,-0.0024300853428004,-0.00281981723157237
0.628198717948718,0.00403603857152627,-0.0023579189087207,-0.0026968996237967
0.634596153846154,0.00402127305881041,-0.00225274496980512,-0.0025443915591934
0.64099358974359,0.0040072821376963,-0.00211610894314252,-0.00236501760681879
0.647391025641026,0.0039942597803441,-0.00195037505895889,-0.00216127236703456
0.653788461538461,0.00398238386942501,-0.00175812507909366,-0.00193528680816781
0.660185897435897,0.0039718161892115,-0.00154176124606055,-0.00168878710737478
0.666583333333333,0.00396270431624321,-0.00130330257745565,-0.00142311100963519
0.672980769230769,0.00395518433411066,-0.00104432077806336,-0.00113925341680207
0.679378205128205,0.00394938366951902,-0.000765957508052707,-0.00083792202696888
0.685775641025641,0.00394542368324681,-0.000468977542490658,-0.00051959179679921
0.692173076923077,0.00394342188839934,-0.000153828457654425,-0.00018455272388903
0.698570512820513,0.00394349381224074,0.000179309523203145,0.000167050908715143
0.704967948717949,0.00394575459360866,0.000530491606978977,0.000535189563718803
0.711365384615385,0.00395032044468041,0.000899998472363915,0.000919924322880079
0.717762820512821,0.00395731012796095,0.00128835164769433,0.00132138746752363
0.724160256410256,0.00396684662659561,0.00169635986222615,0.00173976500986966
0.730557692307692,0.00397905923825676,0.00212520772652992,0.00217527749723235
0.736955128205128,0.00399408642782076,0.00257660946189013,0.00262815367972391
0.743352564102564,0.00401207998322218,0.00305307299170604,0.00309858817953761
0.74975,0.00403321144090535,0.00355836702056545,0.00358666720448376
0.74975,NaN,NaN,NaN
0.75025,0.00403500115689333,0.00360182402489015,0.00362555607945361
0.756647435897436,0.00405990910140167,0.00418231608513753,0.0041341077804432
0.763044871794872,0.00408848816089187,0.00475088174153559,0.00466577167270031
0.769442307692308,0.00412068557946907,0.0053145083951226,0.00522441540729472
0.775839743589744,0.00415648817042142,0.00587887165393195,0.00581383448869921
0.78223717948718,0.00419591890895346,0.00644980243573997,0.00643761443325138
0.788634615384615,0.00423904130073378,0.00703426379720264,0.00709884613903237
0.795032051282051,0.0042859683998348,0.00764080896064368,0.00779979242441256
0.801429487179487,0.00433687275616854,0.00827939573825269,0.00854166354305511
0.807826923076923,0.00439199301921256,0.00896054527230403,0.00932468197117205
0.814224358974359,0.00445163370550597,0.009694118132782,0.0101485361633314
0.820621794871795,0.00451615727987178,0.010488229558775,0.011013133866932
0.827019230769231,0.0045859710541662,0.0113487651262927,0.0119193807240069
0.833416666666667,0.00466151323798633,0.0122795762055794,0.0128696931529783
0.839814102564103,0.00474324173602207,0.0132830864584849,0.0138681406428236
0.846211538461539,0.00483162735223582,0.0143610326310944,0.0149203387678942
0.852608974358974,0.00492715190514659,0.0155152588985376,0.0160332958024063
0.85900641025641,0.00503031160233166,0.016748561278693,0.0172153400454625
0.865403846153846,0.00514162576142876,0.0180654904989112,0.0184761433149186
0.871801282051282,0.00526165011726199,0.0194729589912243,0.0198268012897677
0.878198717948718,0.00539099311364458,0.0209805621913956,0.0212799349605435
0.884596153846154,0.00553033339064864,0.0226006447562059,0.0228498004758039
0.89099358974359,0.00568043715885635,0.0243482194149248,0.0245524109045607
0.897391025641026,0.00584217489524104,0.02624085283639,0.02640567833666
0.903788461538461,0.00601653742632959,0.0282985977325137,0.0284295832858897
0.910185897435897,0.00620465183431559,0.0305440086849255,0.0306463754392329
0.916583333333333,0.00640779775784795,0.0330022493062405,0.0330808076905062
0.922980769230769,0.00662742465254633,0.0357012832572599,0.0357604045325554
0.929378205128205,0.00686517051016177,0.0386721372671482,0.0387157659526162
0.935775641025641,0.00712288246187748,0.0419492256601062,0.0419809085733004
0.942173076923077,0.00740263963489889,0.0455707294305745,0.0455936466141416
0.948570512820513,0.0077067785993065,0.049579026721794,0.0495960161567616
0.954967948717949,0.00803792173297363,0.0540211748769337,0.0540347471168467
0.961365384615385,0.00839900884226257,0.0589494468860273,0.0589617882492803
0.967762820512821,0.00879333240122372,0.0644219271452327,0.064434891456912
0.974160256410256,0.00922457680909683,0.0705031731530746,0.070518262667565
0.980557692307692,0.0096968621131466,0.0772649512622305,0.0772832876206419
0.986955128205128,0.010214792700352,0.0847870560255704,0.0848093420975225
0.993352564102564,0.010783511527105,0.0931582241303694,0.0931846974728977
0.99975,0.0114087605313594,0.102477155489111,0.102507533992543
0.99975,NaN,NaN,NaN


==> pic/shape_XFEM_2_n8_3.txt <==
pos,G,dGDP,dGCP
0.000125,0.00290812172779593,-0.0154126513037817,-0.0154113748587937
0.00332371794871795,0.00285976556794635,-0.0148229931028319,-0.0148218979738729
0.0065224358974359,0.00281328658886874,-0.0142389533079839,-0.014238178867145
0.00972115384615385,0.00276866672320679,-0.0136605910266717,-0.013660344996051
0.0129198717948718,0.00272588772017341,-0.0130879622367842,-0.0130885200129998
0.0161185897435897,0.0026849311509445,-0.0125211229519442,-0.012522823148828
0.0193173076923077,0.00264577840090437,-0.0119601343894968,-0.0119633682211116
0.0225160256410256,0.00260841064123618,-0.0114050708306285,-0.0114102621792158
0.0257147435897436,0.0025728087702552,-0.0108560307484155,-0.0108636031555536
0.0289134615384615,0.00253895331371163,-0.0103131512720283,-0.0103234781366274
0.0321121794871795,0.00250682427474187,-0.00977662487531871,-0.00978996063829568
0.0353108974358974,0.0024764009307858,-0.00924671509115436,-0.00926310917727893
0.0385096153846154,0.00244766158949329,-0.00872376516712157,-0.00874296779064427
0.0417083333333333,0.00242058333975682,-0.00820819083577327,-0.0082295701074743
0.0449070512820513,0.00239514186391732,-0.00770044795764901,-0.00772294807120903
0.0481057692307692,0.00237131140069088,-0.00720097070066686,-0.00722314490269562
0.0513044871794872,0.00234906494500928,-0.00671008778122369,-0.00673022935197403
0.0545032051282051,0.00232837472191297,-0.00622793991677305,-0.00624430584563924
0.0577019230769231,0.00230921287860096,-0.00575443155724915,-0.00576551482127068
0.060900641025641,0.00229155223805644,-0.00528924348816789,-0.00529402077359043
0.064099358974359,0.00227536690785238,-0.00483190857586594,-0.00482999123835618
0.0672980769230769,0.0022606325782222,-0.00438192396589324,-0.00437357453830349
0.0704967948717949,0.00224732645800779,-0.00393885843725617,-0.00392488436767816
0.0736955128205128,0.00223542692187209,-0.00350242171354271,-0.00348399524998375
0.0768942307692308,0.00222491301441345,-0.00307248478542924,-0.00305094768485718
0.0800929487179487,0.00221576395657418,-0.00264906094183162,-0.00262575859888509
0.0832916666666667,0.00220795875043579,-0.00223226650986911,-0.0022084324808654
0.0864903846153846,0.00220147591812028,-0.00182227864570597,-0.00179897022471431
0.0896891025641026,0.00219629336545874,-0.00141930065591377,-0.00139737465845871
0.0928878205128205,0.00219238833891376,-0.00102353853605095,-0.00100365307658415
0.0960865384615385,0.00218973744012209,-0.000635188081512243,-0.000617817654047108
0.0992852564102564,0.00218831666794067,-0.000254430125036834,-0.00023988464388067
0.102483974358974,0.00218810146624522,0.000118568689739191,0.000130126956848432
0.105682692307692,0.00218906676312398,0.000483651558712276,0.000492196846383381
0.10888141025641,0.00219118699202476,0.000840664694076787,0.000846304745919695
0.112080128205128,0.00219443608755249,0.00118944826664785,0.00119243153885505
0.115278846153846,0.00219878744799678,0.00152982447643832,0.00153056022803604
0.118477564102564,0.00220421385301561,0.00186158104986182,0.00186067676370958
0.121676282051282,0.00221068731709073,0.00218444684444968,0.00218277082404015
0.124875,0.00221817884461088,0.00249805334640117,0.00249683665953056
0.124875,NaN,NaN,NaN
0.125125,0.00221880636059436,0.00252197124504424,0.00252104434698122
0.128323717948718,0.00222735678672263,0.0028235761879816,0.00282625511624784
0.131522435897436,0.00223686572262402,0.00312117321443272,0.00312298147111012
0.134721153846154,0.00224731947180498,0.0034142539507955,0.00341111516609763
0.137919871794872,0.00225870299446311,0.00370245869607038,0.00369057055528523
0.14111858974359,0.00227100013790948,0.00398542981524112,0.00396128893699843
0.144317307692308,0.00228419344727411,0.0042626921717322,0.00422324822164535
0.147516025641026,0.00229826361940233,0.00453354948809986,0.00447647655870935
0.150714743589744,0.00231318865952464,0.00479700498977907,0.00472106748215208
0.153913461538462,0.0023289428539077,0.00505173094209225,0.00495719228509367
0.157112179487179,0.00234549576921028,0.00529612183135514,0.00518510344690062
0.160310897435897,0.00236281159835438,0.00552846129758677,0.00540512240751579
0.163509615384615,0.00238084923025295,0.00574720422833613,0.00561760755304502
0.166708333333333,0.00239956334647941,0.00595132331954945,0.00582290477192925
0.169907051282051,0.00241890659469603,0.00614061496899111,0.00602129159786045
0.173105769230769,0.00243883250772716,0.00631584067063903,0.0062129320549158
0.176304487179487,0.00245929849643065,0.00647862601936298,0.00639785785179934
0.179503205128205,0.00248026814420105,0.00663113741233274,0.00657598173452684
0.182701923076923,0.00250171225576754,0.00677565068240925,0.00674713587692167
0.185900641025641,0.00252360855169801,0.00691415870352317,0.00691111981557019
0.189099358974359,0.00254594032139675,0.00704812410258638,0.00706774256168434
0.192298076923077,0.00256869456539426,0.00717840555274705,0.00721685003042371
0.195496794871795,0.00259186013609535,0.00730532085602224,0.00735833663936638
0.198695512820513,0.00261542621392645,0.00742878261138558,0.00749214494410681
0.201894230769231,0.00263938125367269,0.00754844850628004,0.00761825863855851
0.205092948717949,0.00266371238366953,0.00766385014380564,0.00773669334050004
0.208291666666667,0.00268840516140222,0.00777448616056259,0.00784748787342933
0.211490384615385,0.00271344356906434,0.00787987997719742,0.00795069724562064
0.214689102564103,0.00273881014645229,0.00797960935624244,0.00804638755967388
0.217887820512821,0.00276448618494835,0.00807331643167476,0.0081346326147949
0.221086538461538,0.00279045193255528,0.00816070566581187,0.00821551181726874
0.224285256410256,0.00281668678053105,0.00824153510472002,0.00828910903390425
0.227483974358974,0.00284316941603446,0.00831560427955735,0.00835551210611391
0.230682692307692,0.00286987793316979,0.00838274046504678,0.00841481283640896
0.23388141025641,0.0028967898982038,0.00844278375487193,0.00846710734482903
0.237080128205128,0.00292388236453131,0.00849557039155572,0.00851249676859212
0.240278846153846,0.00295113182955895,0.00854091275766023,0.00855108835199316
0.243477564102564,0.0029785141185289,0.00857857305795094,0.00858299706018685
0.246676282051282,0.00300600416750351,0.00860822544251437,0.00860834797446681
0.249875,0.00303357565488395,0.00862939706951954,0.00862727993177659
0.249875,NaN,NaN,NaN
0.250125,0.00303573314984601,0.00863043365653292,0.0086284935544422
0.253323717948718,0.00306335637749046,0.00864122294728842,0.008640570922467
0.256522435897436,0.00309101566814316,0.00865282198724175,0.00864607419670634
0.259721153846154,0.00311871225164904,0.00866442574115355,0.00864479978203076
0.262919871794872,0.00314644507974596,0.00867537328656526,0.0086365951991903
0.26611858974359,0.00317421091472149,0.00868492216894212,0.00862136176092365
0.269317307692308,0.0032020037518608,0.00869205453966399,0.00859906846459047
0.272516025641026,0.00322981366588214,0.00869531306324577,0.00856977450223772
0.275714743589744,0.0032576252129369,0.00869269398784893,0.00853365611825267
0.278913461538462,0.00328541564909272,0.00868164955808755,0.00849103044184955
0.282112179487179,0.00331315341524039,0.00865926195462652,0.00844236561598794
0.285310897435897,0.00334079751235452,0.00862262840308287,0.00838826539392393
0.288509615384615,0.00336829842077945,0.00856942863393674,0.00832942030128117
0.291708333333333,0.00339560096540513,0.00849854352482767,0.00826652787212525
0.294907051282051,0.00342264895936702,0.00841050925462142,0.0082001985456864
0.298105769230769,0.00344939074543643,0.00830759650238435,0.0081308740720164
0.301304487179487,0.00347578425577012,0.00819343225056481,0.00805878391276455
0.304503205128205,0.0035018002561826,0.00807227710907302,0.00798395090325214
0.307701923076923,0.00352742306207897,0.00794821517180385,0.00790623820416246
0.310900641025641,0.00355264888495661,0.00782451930387506,0.00782541646451413
0.314099358974359,0.0035774826437171,0.0077033370386152,0.0077412288813787
0.317298076923077,0.00360193429368735,0.00758569154571832,0.00765343977526506
0.320496794871795,0.00362601552928957,0.00747169275329025,0.00756186252588013
0.323695512820513,0.00364973732616462,0.00736083144318529,0.00746636995908794
0.326894230769231,0.00367310842210291,0.00725226000344729,0.00736689312910863
0.330092948717949,0.00369613460289016,0.00714501035067995,0.00726341413130731
0.333291666666667,0.00371881856579485,0.00703813756182603,0.00715595693795599
0.336490384615385,0.00374116013547442,0.00693079923345232,0.00704457853553129
0.339689102564103,0.00376315665422429,0.00682228818376225,0.00692936138408169
0.342887820512821,0.00378480342539887,0.00671203556310822,0.00681040747330297
0.346086538461538,0.00380609413762151,0.00659959755100643,0.00668783388708252
0.349285256410256,0.0038270212324418,0.00648463442816362,0.00656176965807292
0.352483974358974,0.00384757620008261,0.00636688714393858,0.00643235368491357
0.355682692307692,0.0038677497997681,0.0062461538260716,0.00629973353084198
0.35888141025641,0.00388753220581958,0.00612226683735995,0.00616406499141786
0.362080128205128,0.0039069130804307,0.00599506965855728,0.00602551240064786
0.365278846153846,0.00392588156986683,0.00586439170747532,0.00588424974321225
0.368477564102564,0.00394442621262915,0.00573001776713073,0.00574046277290301
0.371676282051282,0.00396253473411613,0.00559164637422614,0.00559435253887108
0.374875,0.00398019367808837,0.00544882719287206,0.00544614106061144
0.374875,NaN,NaN,NaN
0.375125,0.00398155444712894,0.00543718371359035,0.00543447606847959
0.378323717948718,0.00399870660341408,0.00528838590309732,0.00528422763961726
0.381522435897436,0.00401539339404039,0.00514601624247963,0.0051318905863202
0.384721153846154,0.00403163368306253,0.00500906346329055,0.00497717452165154
0.387919871794872,0.00404744341952455,0.00487666782206516,0.00481985647674924
0.39111858974359,0.00406283568929566,0.0047478590681177,0.0046597827212515
0.394317307692308,0.00407781999747817,0.00462133434835997,0.00449688572988314
0.397516025641026,0.00409240089957627,0.00449527604962819,0.00433121309588869
0.400714743589744,0.00410657615485139,0.00436724345516769,0.0041629632661934
0.403913461538462,0.00412033473052374,0.00423419967267179,0.00399251911090783
0.407112179487179,0.00413365520373191,0.00409274409223375,0.00382046594995831
0.410310897435897,0.00414650529712022,0.00393958996127265,0.00364757856234687
0.413509615384615,0.00415884328992783,0.00377224239079952,0.00347476559682775
0.416708333333333,0.0041706217139281,0.00358971144540591,0.0033029718753033
0.419907051282051,0.00418179304655948,0.00339300172820913,0.00313305662501535
0.423105769230769,0.00419231627713883,0.00318513823011421,0.00296568004158798
0.426304487179487,0.0042021626802629,0.00297065133700418,0.00280123178739589
0.429503205128205,0.00421131925754468,0.00275467794075927,0.00263982005097549
0.432701923076923,0.00421978910632612,0.00254199679366287,0.00248131660135777
0.435900641025641,0.00422758902500147,0.00233630699039305,0.00232543513921385
0.439099358974359,0.00423474543365799,0.00213990606362492,0.00217181545994685
0.442298076923077,0.0042412898902234,0.00195374239654767,0.00202009304045741
0.445496794871795,0.00424725519607276,0.00177770434972113,0.00186994528412766
0.448695512820513,0.0042526725938917,0.00161099065339614,0.00172111518982358
0.451894230769231,0.00425757012277994,0.00145244988249544,0.0015734180698235
0.455092948717949,0.00426197193126228,0.00130083537380263,0.00142673784012009
0.458291666666667,0.00426589825496906,0.00115496710946989,0.00128101820016491
0.461490384615385,0.00426936578256686,0.00101381620850831,0.00113625224182315
0.464689102564103,0.00427238819888698,0.000876535095624156,0.000992472482889409
0.467887820512821,0.00427497676656593,0.000742454538438154,0.000849742250962172
0.471086538461538,0.00427714086710522,0.000611063390990216,0.000708148709594407
0.474285256410256,0.00427888846384922,0.00048198133334005,0.000567797495681839
0.477483974358974,0.00428022647485226,0.000354930472213927,0.000428808806924761
0.480682692307692,0.00428116105710126,0.00022970858542757,0.000291314757164563
0.48388141025641,0.00428169780903818,0.000106164805405768,0.000155457855669057
0.487080128205128,0.00428184189870328,-1.58227307972452e-05,2.13905402446733e-05
0.490278846153846,0.00428159812179008,-0.000136368658113311,-0.000110724201001214
0.493477564102564,0.00428097088800484,-0.000255603916849211,-0.000240710935368531
0.496676282051282,0.00427996412463884,-0.000373704763999679,-0.000368378206583876
0.499875,0.00427858107072827,-0.000490933533468743,-0.000493512477618242
0.499875,NaN,NaN,NaN
0.500125,0.00427845718000287,-0.000500311511713234,-0.000503178669216406
0.503323717948718,0.00427666553534125,-0.00061832668212975,-0.000625280638892054
0.506522435897436,0.00427451110939364,-0.000727294782958333,-0.000744739506816599
0.509721153846154,0.00427202149531979,-0.000828023950336172,-0.00086190517252735
0.512919871794872,0.0042692219009812,-0.000921233361783048,-0.000977059029682741
0.51611858974359,0.00426613511183457,-0.00100774807094159,-0.00109041349145659
0.519317307692308,0.00426278088175601,-0.00108866376141891,-0.0012020958925261
0.522516025641026,0.00425917484440394,-0.00116547920728913,-0.00131211978687612
0.525714743589744,0.00425532708628432,-0.00124016875573412,-0.00142034835735589
0.528913461538462,0.00425124064642718,-0.00131514651327617,-0.0015264583834795
0.532112179487179,0.00424691037730306,-0.00139306820752108,-0.00162991775940481
0.535310897435897,0.00424232274400851,-0.00147644228919517,-0.00172999230938015
0.538509615384615,0.00423745713222693,-0.00156708974841413,-0.00182579493479936
0.541708333333333,0.00423228895795605,-0.00166558818082603,-0.00191637929714757
0.544907051282051,0.00422679430672764,-0.00177090818118697,-0.00200086304437962
0.548105769230769,0.00422095516315455,-0.00188043126285932,-0.00207854981435236
0.551304487179487,0.00421476387661784,-0.00199040242702695,-0.00214901508676557
0.554503205128205,0.00420822564509815,-0.00209667941746466,-0.00221213302228367
0.557701923076923,0.0042013584759339,-0.00219551343633501,-0.00226804369259407
0.560900641025641,0.00419419094615104,-0.00228411127495911,-0.00231707992043216
0.564099358974359,0.00418675869411433,-0.00236086022076941,-0.00235968082868189
0.567298076923077,0.00417910070414608,-0.00242524796903647,-0.00239631470570993
0.570496794871795,0.00417125617828635,-0.00247759871062313,-0.00242742316405834
0.573695512820513,0.00416326236849277,-0.00251875576721164,-0.00245338853698747
0.576894230769231,0.00415515338217798,-0.00254980105891842,-0.00247452040565372
0.580092948717949,0.0041469597669701,-0.00257185142876284,-0.00249105511783985
0.583291666666667,0.00413870861687615,-0.0025859347031586,-0.00250316264841357
0.586490384615385,0.00413042396734431,-0.00259292963224344,-0.00251095664152103
0.589689102564103,0.00412212730794506,-0.00259354904226575,-0.00251450501850482
0.592887820512821,0.00411383810460065,-0.00258834809083517,-0.00251383973810248
0.596086538461538,0.00410557427340683,-0.00257774452583191,-0.00250896509155101
0.599285256410256,0.00409735258203464,-0.00256204267401033,-0.00249986437844519
0.602483974358974,0.00408918897495448,-0.00254145655093522,-0.00248650504260281
0.605682692307692,0.00408109882929816,-0.00251612989716019,-0.00246884243786628
0.60888141025641,0.00407309715271782,-0.00248615235293198,-0.00244682240176606
0.612080128205128,0.00406519873584695,-0.00245157168539781,-0.00242038277573278
0.615278846153846,0.00405741827176864,-0.00241240221519667,-0.00238945394028385
0.618477564102564,0.00404977045450602,-0.00236862949067977,-0.00235395833282341
0.621676282051282,0.00404227006895762,-0.00232021084880742,-0.00231380876857849
0.624875,0.00403493208707232,-0.0022670706415625,-0.00226890515202443
0.624875,NaN,NaN,NaN
0.625125,0.00403436585617352,-0.00226282759089602,-0.00226519173190937
0.628323717948718,0.00402721584117205,-0.002206709798852,-0.00221489531212576
0.631522435897436,0.00402025497881849,-0.0021445835865318,-0.0021596453775218
0.634721153846154,0.00401350224588778,-0.00207660575927914,-0.00209971533507737
0.637919871794872,0.00400697605530631,-0.00200297597763402,-0.0020353339128867
0.64111858974359,0.00400069408072024,-0.00192396090639989,-0.00196668656172533
0.644317307692308,0.00399467300357074,-0.00183991798341886,-0.00189390747288902
0.647516025641026,0.0039889281908709,-0.00175131381841608,-0.00181706376234716
0.650714743589744,0.00398347333451042,-0.00165872789260141,-0.00173613405915743
0.653913461538462,0.00397832012015258,-0.0015628277831778,-0.00165098572095288
0.657112179487179,0.00397347804144892,-0.00146430080144061,-0.00156135772956215
0.660310897435897,0.0039689545153644,-0.00136373398117979,-0.00146685874187176
0.663509615384615,0.00396475545187491,-0.00126145433842489,-0.0013669896051229
0.666708333333333,0.0039608863461379,-0.00115737153935559,-0.00126119468162808
0.669907051282051,0.00395735378254706,-0.00105088960963404,-0.00114893639594659
0.673105769230769,0.00395416702494515,-0.000940948778260872,-0.00102977623175238
0.676304487179487,0.00395133923759862,-0.000826211062843425,-0.000903439551151897
0.679503205128205,0.00394888794767637,-0.000705334623305252,-0.000769845888605285
0.682701923076923,0.00394683461933126,-0.000577237385448865,-0.000629099217790087
0.685900641025641,0.00394520352602174,-0.000441261165429184,-0.000481446775694866
0.689099358974359,0.00394402031089037,-0.000297202360746231,-0.000327223014913995
0.692298076923077,0.00394331063513449,-0.000145234015500569,-0.000166794895520668
0.695496794871795,0.00394309917708596,1.42257678741394e-05,-5.18905962679575e-07
0.698695512820513,0.00394340906634533,0.000180647086906464,0.000171286627917445
0.701894230769231,0.00394426170225335,0.0003534920958333,0.00034835528953185
0.705092948717949,0.00394567684289968,0.000532280216470502,0.000530475985137344
0.708291666666667,0.00394767284617031,0.000716619463607209,0.000717489920441992
0.711490384615385,0.00395026697026393,0.000906214115683977,0.000909284311178961
0.714689102564103,0.00395347567470179,0.00110085887050392,0.00110578499839848
0.717887820512821,0.00395731489165172,0.00130042716697298,0.00130694924955804
0.721086538461538,0.00396180025743427,0.0015048585790751,0.00151275937589786
0.724285256410256,0.00396694730607319,0.00171414800388441,0.00172321737850402
0.727483974358974,0.0039727716330254,0.0019283379729749,0.00193834059383552
0.730682692307692,0.00397928904019573,0.00214751471586288,0.00215815818275667
0.73388141025641,0.0039865156749595,0.00237180843630543,0.00238270824446351
0.737080128205128,0.00399446817770356,0.00260139852738603,0.00261203529991138
0.740278846153846,0.00400316385572762,0.00283652516727159,0.00284618784839108
0.743477564102564,0.00401262090792358,0.00307751010392271,0.00308521562623732
0.746676282051282,0.00402285873726678,0.00332479197373399,0.00332916604776529
0.749875,0.00403389841218964,0.00357898638759049,0.00357807901306299
0.749875,NaN,NaN,NaN
0.750125,0.0040347956894215,0.00359930831376665,0.00359774334094236
0.753323717948718,0.00404672729247576,0.00386083200912954,0.00385227783915898
0.756522435897436,0.00405949506412898,0.00412229361594058,0.00411247444716144
0.759721153846154,0.00407310025169839,0.00438454636468905,0.00437864526936805
0.762919871794872,0.00408754646747311,0.00464825202626534,0.00465110417803391
0.76611858974359,0.00410283939465119,0.00491407179954993,0.00493016266689107
0.769317307692308,0.00411898703966633,0.00518282049659809,0.00521611664297726
0.772516025641026,0.00413600043206937,0.00545559135394009,0.00550922549305595
0.775714743589744,0.00415389465885034,0.00573383621463034,0.00580968653557292
0.778913461538462,0.00417269004383461,0.006019370132755,0.00611761084402838
0.782112179487179,0.00419241317478952,0.00631426676019399,0.00643300917041059
0.785310897435897,0.00421309739722823,0.00662063007586016,0.0067557972031871
0.788509615384615,0.00423478241165808,0.00694027145838606,0.00708582557749918
0.791708333333333,0.00425751278987409,0.00727437428405753,0.00742293177514851
0.794907051282051,0.00428133554965431,0.00762325972553196,0.00776700162752978
0.798105769230769,0.00430629727506302,0.00798634781403536,0.00811802315381861
0.801304487179487,0.00433244146737353,0.00836233698738488,0.00847611862436468
0.804503205128205,0.00435980674653677,0.00874954007067219,0.00884155030551127
0.807701923076923,0.00438842622801208,0.00914626291078479,0.00921470533222652
0.810900641025641,0.00441832802878387,0.00955111673240352,0.00959607028485061
0.814099358974359,0.00444953657646517,0.00996320258088441,0.00998620532385685
0.817298076923077,0.00448207429050054,0.0103821627020595,0.0103857237454542
0.820496794871795,0.00451596325691349,0.0108081325839676,0.0107952787037968
0.823695512820513,0.0045512266532124,0.0112416403699384,0.0112155562688201
0.826894230769231,0.00458788982281347,0.0116834938729818,0.0116472730499588
0.830092948717949,0.00462598100427113,0.0121346806830093,0.0120911766895892
0.833291666666667,0.0046655317783905,0.0125962925454645,0.0125480479834103
0.836490384615385,0.0047065773148454,0.0130694752741972,0.0130187038471329
0.839689102564103,0.00474915649459976,0.0135554003184284,0.0135040006851413
0.842887820512821,0.00479331196866382,0.0140552524548631,0.0140048379205131
0.846086538461538,0.00483909019619401,0.0145702283942409,0.0145221615528657
0.849285256410256,0.00488654148998624,0.0151015422277251,0.0150569676573653
0.852483974358974,0.0049357200864557,0.0156504349289396,0.0156103057486034
0.855682692307692,0.00498668425019144,0.0162181862848009,0.0161832819175033
0.85888141025641,0.00503949641956815,0.0168061285998234,0.0167770616076007
0.862080128205128,0.00509422339919906,0.0174156623880898,0.0173928718180052
0.865278846153846,0.00515093660716797,0.0180482752209762,0.0180320023783885
0.868477564102564,0.0052097123907313,0.0187055662695448,0.0186958056837805
0.871676282051282,0.00527063243578267,0.0193892815174712,0.0193856937945183
0.874875,0.00533378431819828,0.0201013695506696,0.0201031308623374
0.874875,NaN,NaN,NaN
0.875125,0.00533881681461131,0.020158981555568,0.0201604065390778
0.878323717948718,0.0054045067371954,0.0209176018068774,0.020908773401041
0.881522435897436,0.0054726625705219,0.021701285919785,0.0216876829967189
0.884721153846154,0.00554336903881399,0.0225128360949963,0.0224996710997111
0.887919871794872,0.00561671955636551,0.0233549269635489,0.0233472988124278
0.89111858974359,0.00569281619519519,0.0242303290664205,0.0242331412421838
0.894317307692308,0.00577177026952032,0.0251420733022093,0.0251597432670257
0.897516025641026,0.00585370335015905,0.0260935519319529,0.0261295543220602
0.900714743589744,0.00593874846368722,0.0270885274364514,0.0271448646171326
0.903913461538462,0.00602705113263463,0.0281310214777252,0.0282077758855576
0.907112179487179,0.00611876987072077,0.0292250909324107,0.0293202400121913
0.910310897435897,0.00621407586048085,0.030374556440551,0.0304841794780186
0.913509615384615,0.00631315183119642,0.0315827932929904,0.0317016678205373
0.916708333333333,0.00641619050553284,0.0328526825871276,0.0329751165068635
0.919907051282051,0.006523393193517,0.0341867489137274,0.0343074099932684
0.923105769230769,0.0066349690554222,0.0355874255414862,0.035701957327794
0.926304487179487,0.00675113527978985,0.0370573437554478,0.0371626667676332
0.929503205128205,0.0068721181007948,0.0385995570127782,0.0386938753508088
0.932701923076923,0.00699815436737806,0.0402176595925403,0.0403002690197359
0.935900641025641,0.00712949332948818,0.0419158081295126,0.0419868176212677
0.939099358974359,0.00726639838331093,0.043698681145909,0.0437587345250587
0.942298076923077,0.00740914863968688,0.0455714146389352,0.0456214600890729
0.945496794871795,0.00755804028633925,0.0475395409177491,0.0475806633695381
0.948695512820513,0.00771338777922201,0.0496089441563689,0.049642255742202
0.951894230769231,0.00787552492353179,0.0517858357687801,0.0518124113259375
0.955092948717949,0.00804480590476085,0.0540767471428949,0.0540975907847881
0.958291666666667,0.00822160631851902,0.0564885353858927,0.0565045665250107
0.961490384615385,0.00840632423385017,0.059028397891996,0.0590404483096612
0.964689102564103,0.00859938131279635,0.0617038924947665,0.0617127089304109
0.967887820512821,0.00880122400031099,0.0645229610150736,0.0645292099162483
0.971086538461538,0.00901232479306372,0.0674939548774589,0.0674982274251344
0.974285256410256,0.00923318359247836,0.0706256620802506,0.0706284785324181
0.977483974358974,0.00946432914574388,0.0739273352014989,0.0739291481464336
0.980682692307692,0.00970632057793794,0.0774087203616068,0.0774099167748598
0.98388141025641,0.00995974901838553,0.0810800871978824,0.0810809893500868
0.987080128205128,0.0102252393246776,0.0849522599763962,0.0849531253055239
0.990278846153846,0.0105034519082358,0.0890366499997264,0.0890376700808241
0.993477564102564,0.010795084665841,0.0933452894825926,0.0933465882236342
0.996676282051282,0.0111008750221031,0.0978908670712813,0.097892498248838
0.999875,0.0114216020884108,0.102686765182974,0.102688709413105
0.999875,NaN,NaN,NaN


==> pic/shape_XFEM_3_n16_1000000.txt <==
pos,G,dGDP,dGCP
6.25e-05,0.00290860696603414,-0.023122083576728,-0.023122083830425
0.00166185897435897,0.00287215922941404,-0.0224559362169581,-0.0224559933609289
0.00326121794871795,0.00283677703346145,-0.0217891752004537,-0.0217908448978242
0.00486057692307692,0.00280246446162018,-0.0211173272233154,-0.0211269236434888
0.0064599358974359,0.00276923465684361,-0.0204346104249091,-0.0204640680380133
0.00805929487179487,0.00273710294131315,-0.0197470132128978,-0.0198001395855253
0.00965865384615385,0.00270606017852403,-0.0190761392445907,-0.0191325565312749
0.0112580128205128,0.0026760722047843,-0.0184261548290542,-0.018463605964807
0.0128573717948718,0.00264711717430427,-0.0177820547458145,-0.0177973329409325
0.0144567307692308,0.00261919398929515,-0.0171352976076192,-0.0171347776368707
0.0160560897435897,0.00259230791956055,-0.016485342586324,-0.0164752314690273
0.0176554487179487,0.00256646295003886,-0.0158336435759346,-0.0158179043581945
0.0192548076923077,0.00254166083465213,-0.0151814109455216,-0.0151623077182456
0.0208541666666667,0.00251790178604476,-0.0145293787443561,-0.0145081877251922
0.0224535256410256,0.00249518511907365,-0.0138779626794383,-0.0138554242814659
0.0240528846153846,0.00247350964075281,-0.0132274008652856,-0.0132039674851029
0.0256522435897436,0.00245287386182421,-0.0125778367382703,-0.0125538037757267
0.0272516025641026,0.00243327610661649,-0.011929363678041,-0.0119049385612657
0.0288509615384615,0.00241471457501306,-0.0112820477576491,-0.0112573874142194
0.0304503205128205,0.00239718737342851,-0.0106359402516565,-0.0106111714206714
0.0320496794871795,0.00238069253438235,-0.00999108394586693,-0.00996631477065709
0.0336490384615385,0.0023652280266521,-0.00934751679101568,-0.00932284342183928
0.0352483974358974,0.00235079175865111,-0.00870527398096879,-0.00868078426594627
0.0368477564102564,0.00233738158668918,-0.0080643889474881,-0.00804016486061144
0.0384471153846154,0.00232499531193286,-0.00742489415212101,-0.00740101300219707
0.0400464743589744,0.00231363068599505,-0.00678682145545278,-0.00676335673277947
0.0416458333333333,0.00230328540945686,-0.0061502023636114,-0.00612722417220166
0.0432451923076923,0.00229395713166801,-0.00551506820011303,-0.00549264342715943
0.0448445512820513,0.00228564345370169,-0.0048814502022329,-0.00485964268373156
0.0464439102564103,0.00227834192441797,-0.00424937955250022,-0.0042282499862385
0.0480432692307692,0.00227205004525073,-0.00361888751476247,-0.00359849347476311
0.0496426282051282,0.00226676526565067,-0.00299000536339591,-0.00297040112733133
0.0512419871794872,0.00226248498660535,-0.00236276455213117,-0.00234400098222393
0.0528413461538461,0.00225920655655509,-0.00173719651212915,-0.00171932084331129
0.0544407051282051,0.00225692727592568,-0.0011133329975725,-0.00109638866581242
0.0560400641025641,0.00225564439287414,-0.000491205856817486,-0.000475232228216183
0.0576394230769231,0.00225535510424047,0.000129152911698244,0.000144120814335652
0.0592387820512821,0.00225605655639303,0.000747710902573646,0.000761642708804809
0.060838141025641,0.0022577458431176,0.00136443544582388,0.0013773058171458
0.0624375,0.00226042000564681,0.00197929363999842,0.00199108267528574
0.0624375,NaN,NaN,NaN
0.0625625,0.00226067041592723,0.00202726922409358,0.00203897291629322
0.064161858974359,0.00226441871790982,0.00268587433539062,0.00265071638692884
0.0657612179487179,0.00226948842800018,0.00375346237169363,0.00326168179909331
0.0673605769230769,0.00227648329523842,0.00486502029308129,0.00388160052000859
0.0689599358974359,0.00228451704525586,0.00509452869959342,0.00451334111277029
0.0705592948717949,0.00229279154891816,0.00529588966403298,0.00513425946753943
0.0721586538461538,0.00230157946588021,0.00572024188998057,0.00574213256337553
0.0737580128205128,0.00231114370754835,0.00624996550051494,0.00634263343685649
0.0753573717948718,0.0023215912015928,0.00681824500071376,0.00693884205704027
0.0769567307692308,0.00233296039281497,0.00740019413559309,0.00753200528721462
0.0785560897435897,0.00234526464973479,0.00798664714012848,0.00812261776264649
0.0801554487179487,0.00235850786984207,0.00857399808541372,0.008710879612845
0.0817548076923077,0.00237269009703956,0.00916071021818606,0.00929687043787753
0.0833541666666667,0.00238780967351592,0.00974607357046394,0.00988061725908805
0.0849535256410256,0.00240386412646147,0.0103297324237273,0.0104621227728594
0.0865528846153846,0.00242085056092219,0.0109114929129348,0.0110413779152932
0.0881522435897436,0.0024387658397934,0.0114912390441485,0.0116183674870171
0.0897516025641026,0.00245760667898779,0.0120688945849814,0.0121930732506041
0.0913509615384615,0.00247736968499752,0.0126444037474815,0.012765474976323
0.0929503205128205,0.00249805139170635,0.0132177226143061,0.0133355517427232
0.0945496794871795,0.00251964826484978,0.0137888134780833,0.0139032819605164
0.0961490384615385,0.00254215671052051,0.0143576422125666,0.0144686436854548
0.0977483974358974,0.00256557308901571,0.0149241773224665,0.015031615052066
0.0993477564102564,0.00258989370590129,0.015488388288415,0.0155921739815757
0.100947115384615,0.00261511481937843,0.0160502454471358,0.0161502984292285
0.102546474358974,0.00264123264414304,0.0166097197785054,0.0167059664794737
0.104145833333333,0.00266824334246901,0.0171667822169169,0.0172591561320539
0.105745192307692,0.00269614303590536,0.0177214040792311,0.0178098455971312
0.107344551282051,0.00272492780018066,0.0182735567090259,0.0183580131671506
0.10894391025641,0.00275459366009104,0.0188232112118839,0.0189036371275571
0.110543269230769,0.00278513659659476,0.0193703386973597,0.0194466959162869
0.112142628205128,0.00281655254792796,0.0199149102714342,0.019987168137361
0.113741987179487,0.00284883739917995,0.0204568965894124,0.0205250323811136
0.115341346153846,0.00288198699422263,0.0209962683455493,0.0210602674441071
0.116940705128205,0.00291599712969005,0.0215329958949161,0.0215928522237462
0.118540064102564,0.00295086354793171,0.0220670490385358,0.0221227656245546
0.120139423076923,0.0029865819544815,0.0225983976148357,0.0226499868265116
0.121738782051282,0.00302314799048367,0.0231270103755257,0.0231744948938602
0.123338141025641,0.00306055726067193,0.0236528559568117,0.0236962691813863
0.1249375,0.00309880531475047,0.0241759022019496,0.0242152890799281
0.1249375,NaN,NaN,NaN
0.1250625,0.00310182985059185,0.0242166629790417,0.0242557371138945
0.126661858974359,0.00314102149337645,0.0248666258559034,0.0247717409633247
0.128261217948718,0.00318202282858336,0.0266899209003403,0.0252852059815008
0.129860576923077,0.00322649664789588,0.0285212975525774,0.0258091164294337
0.131459935897436,0.00327173646911055,0.027843586526729,0.0263504956624284
0.133059294871795,0.00331569419699912,0.0272593569739113,0.0268770276195814
0.134658653846154,0.00335927972521663,0.0273166296354521,0.0273861332071822
0.136258012820513,0.00340321589166435,0.0276515232917667,0.027885647494509
0.137857371794872,0.00344777964180322,0.0280846408783484,0.0283795888593232
0.139456730769231,0.00349306879314959,0.0285528037754105,0.0288695363415903
0.14105608974359,0.00353911849406021,0.0290335385319254,0.0293561090247505
0.142655448717949,0.00358594092650072,0.0295182409329708,0.029839559391345
0.144254807692308,0.00363353919741384,0.0300033385645683,0.0303199929122866
0.145854166666667,0.00368191248838394,0.0304872292777859,0.0307974517083874
0.147453525641026,0.00373105818793354,0.0309691417876775,0.0312719492068983
0.149052884615385,0.00378097276776221,0.0314486777181937,0.0317434847601913
0.150652243589744,0.00383165224860792,0.0319256171312835,0.0322120509433475
0.152251602564103,0.00388309236119763,0.0323998284773929,0.0326776365146728
0.153850961538462,0.00393528866281439,0.0328712266592363,0.0331402282380639
0.155450320512821,0.00398823660707078,0.033339751916579,0.0335998118976709
0.157049679487179,0.00404193156636986,0.0338053585602617,0.0340563727226839
0.158649038461538,0.00409636884501001,0.0342680090989475,0.0345098956376196
0.160248397435897,0.00415154367082246,0.0347276702541994,0.0349603653066012
0.161847756410256,0.00420745125095276,0.0351843122764684,0.0354077665776196
0.163447115384615,0.00426408674234565,0.0356379071408362,0.035852084303223
0.165046474358974,0.00432144522563517,0.0360884270161107,0.0362933032133772
0.166645833333333,0.00437952178207718,0.0365358457443577,0.036731408414507
0.168245192307692,0.00443831142103741,0.0369801367972632,0.0371663849488817
0.169844551282051,0.00449780912700666,0.0374212742290197,0.0375982180892074
0.17144391025641,0.00455800983174018,0.0378592317773056,0.0380268931830328
0.173043269230769,0.0046189084186717,0.0382939831021403,0.0384523956912491
0.174642628205128,0.00468049976309374,0.0387255021712719,0.038874711395654
0.176241987179487,0.0047427786404176,0.0391537616847344,0.0392938259397463
0.177841346153846,0.00480573984641032,0.0395787352377063,0.0397097254310859
0.179440705128205,0.00486937808716471,0.0400003951611452,0.0401223959075581
0.181040064102564,0.00493368804504298,0.040418713491385,0.0405318236593163
0.182639423076923,0.00499866436030591,0.040833661846332,0.0409379951409978
0.184238782051282,0.00506430160858044,0.0412452106331656,0.0413408968840618
0.185838141025641,0.00513059433028762,0.0416533296684569,0.0417405156266245
0.1874375,0.00519753700312898,0.0420579870772309,0.0421368382068204
0.1874375,NaN,NaN,NaN
0.1875625,0.00520279621814762,0.0420894674085768,0.042167674065769
0.189161858974359,0.00527051577363431,0.0427318545241575,0.0425602447598248
0.190761217948718,0.00534069258564761,0.0455494264154992,0.0429464686537397
0.192360576923077,0.0054163743968342,0.0483311128909085,0.0433382131502697
0.193959935897436,0.00549248521910201,0.0464757119089613,0.0437540007806303
0.195559294871795,0.00556531952990103,0.0448554184499051,0.0441572551525482
0.197158653846154,0.00563661159501925,0.0444282888658775,0.0445417198949148
0.198758012820513,0.00570769607240336,0.0445103280882048,0.0449154703350919
0.200357371794872,0.00577907991320989,0.044772026925827,0.0452829067976825
0.201956730769231,0.00585094255398053,0.0450985002724053,0.045645783358243
0.20355608974359,0.005923349800011,0.0454491620871513,0.0460047942106213
0.205155448717949,0.00599632612173201,0.0458085676114272,0.0463602274092975
0.206754807692308,0.00606987969701103,0.0461703450857528,0.0467122077653203
0.208354166666667,0.00614401176799163,0.0465316615670359,0.0470607901860017
0.209953525641026,0.00621872038303435,0.0468911693249539,0.0474059976866069
0.211552884615385,0.00629400205829938,0.0472481864834928,0.047747838028407
0.213152243589744,0.00636985248129772,0.047602346631488,0.0480863112177141
0.214751602564103,0.00644626690440677,0.0479534408647311,0.0484214132822762
0.216350961538462,0.0065232403111898,0.0483013421413659,0.0487531381024357
0.217950320512821,0.00660076751951984,0.0486459678163587,0.0490814784189042
0.219549679487179,0.00667884326077644,0.0489872601025667,0.0494064264288432
0.221149038461538,0.00675746215325384,0.0493251751512803,0.0497279739754788
0.222748397435897,0.0068366187613561,0.0496596776138874,0.0500461128189578
0.224347756410256,0.0069163076205749,0.0499907373684208,0.0503608347649688
0.225947115384615,0.00699652318491881,0.0503183269263879,0.05067213162648
0.227546474358974,0.00707725988876681,0.0506424209226137,0.0509799953703469
0.229145833333333,0.00715851213198529,0.0509629951754551,0.0512844181102626
0.230745192307692,0.00724027424918681,0.0512800257305188,0.0515853920802372
0.232344551282051,0.00732254056320682,0.0515934894813189,0.0518829097251432
0.23394391025641,0.00740530536482233,0.0519033631855166,0.0521769636748185
0.235543269230769,0.00748856285498879,0.0522096231653275,0.0524675466862244
0.237142628205128,0.00757230727470828,0.0525122462682932,0.0527546518009179
0.238741987179487,0.00765653276877316,0.0528112084454313,0.0530382721922933
0.240341346153846,0.00774123347477982,0.0531064854226288,0.0533184012683154
0.241940705128205,0.00782640346226211,0.0533980522664943,0.0535950326159605
0.243540064102564,0.00791203680177523,0.0536858834488938,0.0538681600634136
0.245139423076923,0.00799812744815792,0.0539699520962149,0.0541377775951596
0.246738782051282,0.00808466943219949,0.0542502311951837,0.0544038794866759
0.248338141025641,0.00817165660909679,0.054526691207514,0.0546664601442442
0.2499375,0.00825908286671027,0.0547993017430853,0.0549255142378672
0.2499375,NaN,NaN,NaN
0.2500625,0.00826593410652072,0.0548204457581769,0.0549456122195482
0.251661858974359,0.00835395324116717,0.0554594837379827,0.0552004132234518
0.253261217948718,0.00844518534336382,0.0594282240248126,0.0554431438004974
0.254860576923077,0.00854427208976979,0.0633112016051469,0.0556807451794024
0.256459935897436,0.00864341255363564,0.0601054104488719,0.0559496275856547
0.258059294871795,0.00873698247961534,0.0572916735237776,0.0562136194804488
0.259658653846154,0.00882766445885808,0.0563096517428418,0.0564604034496205
0.261258012820513,0.00891750334044267,0.0561064248454563,0.0566965998668533
0.262857371794872,0.00900727440696274,0.0561781505902915,0.0569263796128951
0.264456730769231,0.00909725287218933,0.056349704201828,0.0571514602885656
0.26605608974359,0.00918754092533615,0.0565593623523014,0.0573725323441997
0.267655448717949,0.00927817791668685,0.0567836886991094,0.0575898870613242
0.269254807692308,0.00936917853061998,0.0570130392228991,0.0578036544624651
0.270854166666667,0.00946054692284985,0.0572431406822636,0.0580138953640881
0.272453525641026,0.00955228249102739,0.0574719711245596,0.0582206390529022
0.274052884615385,0.00964438231386694,0.0576985158609833,0.0584238996745493
0.275652243589744,0.00973684225248029,0.0579222372644718,0.0586236837921534
0.277251602564103,0.00982965754817046,0.0581428354041236,0.0588199940334679
0.278850961538462,0.00992282303395719,0.0583601337272296,0.0590128309730533
0.28045032051282,0.0100163333431777,0.0585740224865758,0.0592021940932956
0.28204967948718,0.0101101829520953,0.0587844289906681,0.0593880823392594
0.283649038461538,0.0102043662655631,0.0589913023226115,0.0595704944019117
0.285248397435897,0.0102988775866071,0.0591946037389542,0.059749428930434
0.286847756410256,0.0103937111750361,0.0593943021843887,0.0599248846153691
0.288447115384615,0.0104888612752447,0.0595903714226101,0.0600968602364077
0.290046474358974,0.010584322023062,0.0597827875223435,0.0602653547853374
0.291645833333333,0.0106800875878374,0.0599715287222114,0.0604303673814112
0.293245192307692,0.0107761520660426,0.0601565740037278,0.0605918973806274
0.294844551282051,0.0108725095344013,0.0603379029997359,0.0607499443449927
0.29644391025641,0.010969154003921,0.0605154952578488,0.0609045081013591
0.298043269230769,0.0110660795220836,0.060689330903272,0.0610555886386208
0.299642628205128,0.011163280031831,0.0608593890068309,0.0612031862689565
0.301241987179487,0.0112607495218928,0.0610256491616495,0.0613473014596607
0.302841346153846,0.0113584818471538,0.0611880895233836,0.0614879350564956
0.304440705128205,0.0114564709109472,0.0613466880137564,0.0616250880608529
0.306040064102564,0.0115547105368491,0.0615014215860914,0.0617587617957107
0.307639423076923,0.0116531945361952,0.0616522659495719,0.0618889578190563
0.309238782051282,0.0117519166589994,0.061799195289672,0.062015677995258
0.310838141025641,0.0118508706291891,0.0619421822561828,0.0621389244461523
0.3124375,0.0119500501036366,0.0620811971860881,0.0622586996152916
0.3124375,NaN,NaN,NaN
0.3125625,0.0119578109289158,0.0620918949668195,0.0622679146115502
0.314161858974359,0.0120573995156943,0.0627340599885562,0.0623831454581992
0.315761217948718,0.0121610114761192,0.0679269876391408,0.0624787092534219
0.317360576923077,0.0122749721977958,0.0729801054157524,0.0625529717672324
0.318959935897436,0.0123885990016324,0.0683516273515193,0.0626662967340929
0.320559294871795,0.0124942369899981,0.0642807228480071,0.0627874122610717
0.322158653846154,0.0125955733712008,0.0627188092515417,0.0628957862422766
0.323758012820513,0.0126954067957608,0.0622221290658291,0.0629949466385035
0.325357371794872,0.0127947978693456,0.0621018364734265,0.0630882175410973
0.326956730769231,0.0128941238867258,0.0621188466380205,0.0631770599879018
0.32855608974359,0.0129935260538589,0.0621889910346047,0.0632620766696083
0.330155448717949,0.0130930599451094,0.0622803479992048,0.0633435271675501
0.331754807692308,0.0131927475113615,0.0623797996108663,0.0634215309356553
0.333354166666667,0.0132925965016512,0.0624815445238017,0.0634961468856351
0.334953525641026,0.0133926080853563,0.062582844779046,0.0635674065575562
0.336552884615385,0.0134927803803452,0.0626823328446241,0.0636353280956476
0.338152243589744,0.0135931098312669,0.0627792893074025,0.0636999231962625
0.339751602564103,0.0136935920628975,0.0628733175439222,0.0637612000842073
0.341350961538462,0.0137942221474316,0.0629641883354997,0.0638191653888561
0.34295032051282,0.0138949949774569,0.0630517633896817,0.0638738246095282
0.34454967948718,0.0139959051702733,0.0631359543332834,0.0639251830599031
0.346149038461538,0.0140969472651851,0.0632167020885263,0.0639732458246436
0.347748397435897,0.0141981157054987,0.0632939643770176,0.0640180180434155
0.349347756410256,0.0142994049255296,0.0633677093942802,0.0640595048415291
0.350947115384615,0.014400809259807,0.0634379114276765,0.0640977116483244
0.352546474358974,0.0145023229919427,0.063504548451182,0.064132644139391
0.354145833333333,0.0146039404672349,0.0635676011454408,0.0641643079749719
0.355745192307692,0.0147056559096171,0.0636270512087834,0.0641927093068588
0.357344551282051,0.0148074635510505,0.0636828813666775,0.0642178544569593
0.35894391025641,0.0149093575522567,0.063735074190239,0.0642397501468352
0.360543269230769,0.0150113321085487,0.06378361284437,0.0642584032132725
0.362142628205128,0.0151133813711377,0.0638284799679519,0.064273820832
0.363741987179487,0.0152154994639538,0.0638696577448827,0.064286010477808
0.365341346153846,0.0153176804253128,0.0639071276252802,0.0642949801047891
0.366940705128205,0.0154199183352291,0.0639408702658275,0.0643007377748849
0.368540064102564,0.0155222072356015,0.0639708653699083,0.0643032918925757
0.370139423076923,0.0156245410906107,0.0639970908374685,0.0643026513333275
0.371738782051282,0.0157269138624949,0.0640195231422709,0.0642988252145586
0.373338141025641,0.0158293194561147,0.0640381365600582,0.064291823068252
0.3749375,0.0159317517483273,0.0640529025446645,0.0642816547495691
0.3749375,NaN,NaN,NaN
0.3750625,0.0159397584136379,0.0640538950259496,0.0642807269619568
0.376661858974359,0.016042431663655,0.0647065684754484,0.064265897308391
0.378261217948718,0.0161499365608078,0.0711095371182016,0.0642219650313649
0.379860576923077,0.0162702508976063,0.077318047972106,0.0641351692873088
0.381459935897436,0.016389859627276,0.0712974826968679,0.0640956571791895
0.383059294871795,0.0164991132577597,0.0659982135898882,0.0640814629454223
0.384658653846154,0.0166026886770603,0.0638749698701351,0.0640617935923202
0.386258012820513,0.0167041270079777,0.0630991796027427,0.0640354869623353
0.387857371794872,0.0168047700395373,0.0627998276182735,0.0640044101971756
0.389456730769231,0.0169050959113693,0.0626748632341344,0.0639695483748118
0.39105608974359,0.0170052845455,0.0626180299862567,0.0639313322401033
0.392655448717949,0.0171054078050014,0.0625890595045515,0.0638899543578728
0.394254807692308,0.0172054951853618,0.0625714184605609,0.0638455073359257
0.395854166666667,0.0173055582064592,0.062557803158422,0.0637980402812274
0.397453525641026,0.0174056002409039,0.0625447730528956,0.0637475823254528
0.399052884615385,0.0175056206832125,0.0625306137506919,0.0636941532132846
0.400652243589744,0.0176056169486576,0.0625144277444433,0.0636377678796292
0.402251602564103,0.0177055853687823,0.0624957235222756,0.0635784389389868
0.403850961538462,0.017805521644066,0.0624742204926873,0.0635161779620506
0.40545032051282,0.0179054211883057,0.0624497519096344,0.0634509957430777
0.40704967948718,0.0180052791485872,0.0624222143255611,0.0633829030991254
0.408649038461538,0.0181050905792045,0.0623915408439044,0.0633119106912004
0.410248397435897,0.0182048504006023,0.0623576857193146,0.0632380294812915
0.411847756410256,0.018304553512331,0.0623206163682842,0.0631612704590865
0.413447115384615,0.0184041947398854,0.0622803077173076,0.0630816449660246
0.415046474358974,0.0185037688987127,0.0622367397170669,0.0629991645049588
0.416645833333333,0.0186032707671747,0.0621898952619216,0.0629138408962015
0.418245192307692,0.0187026950908221,0.0621397589304895,0.0628256862926951
0.419844551282051,0.0188020365730695,0.0620863162279191,0.0627347132438979
0.42144391025641,0.0189012899327245,0.0620295532349608,0.0626409344653029
0.423043269230769,0.0190004498329313,0.0619694559753935,0.0625443631548129
0.424642628205128,0.0190995109444747,0.0619060102968536,0.0624450127282509
0.426241987179487,0.0191984679182387,0.0618392016000077,0.062342896943914
0.427841346153846,0.0192973153163674,0.0617690142686715,0.0622380302190591
0.429440705128205,0.0193960477553128,0.0616954319963898,0.0621304269962231
0.431040064102564,0.0194946597953299,0.061618437051,0.0620201022393446
0.432639423076923,0.0195931459307237,0.061538009935375,0.0619070714884271
0.434238782051282,0.019691500684994,0.0614541293796148,0.0617913504241243
0.435838141025641,0.0197897185136446,0.061366771578574,0.0616729553157912
0.4374375,0.0198877938044291,0.0612759093658385,0.0615519030274217
0.4374375,NaN,NaN,NaN
0.4375625,0.019895452827436,0.0612686611122086,0.0615423306236139
0.439161858974359,0.0199936290719156,0.0619384394101704,0.0614166286919822
0.440761217948718,0.0200973831259718,0.0694474943739405,0.0612505996277024
0.442360576923077,0.0202161915756457,0.0767113174119887,0.0610149199343588
0.443959935897436,0.0203339663752552,0.0694322701942076,0.0608350521011231
0.445559294871795,0.0204392469071219,0.0630243405334995,0.0607026524490509
0.447158653846154,0.0205376115291087,0.0603999070502977,0.0605747286810801
0.448758012820513,0.0206332776289422,0.0593800020432083,0.0604438783882148
0.450357371794872,0.0207278431882015,0.058927756493829,0.0603099155597827
0.451956730769231,0.0208218783811503,0.0586838176142404,0.0601731341032577
0.45355608974359,0.0209155986458874,0.0585218390288625,0.0600337098709294
0.455155448717949,0.0210090909671771,0.0583939654023189,0.0598917334038303
0.456754807692308,0.0211023920083895,0.0582805608647011,0.0597472542230692
0.458354166666667,0.0211955170700622,0.0581729582288442,0.059600303325383
0.459953525641026,0.0212884717715161,0.0580670793039091,0.0594509030338846
0.461552884615385,0.0213812570947718,0.0579608957986585,0.0592990714100384
0.463152243589744,0.0214738715988116,0.0578533487074476,0.0591448248398388
0.464751602564103,0.0215663126068171,0.057743860877803,0.0589881786871854
0.466350961538462,0.0216585767162374,0.0576321053262515,0.0588291481121789
0.46795032051282,0.0217506601341983,0.0575178898975723,0.0586677481535841
0.46954967948718,0.0218425588492876,0.0574010975796921,0.0585039938336985
0.471149038461538,0.0219342686508849,0.0572816545332188,0.0583379006468508
0.472748397435897,0.0220257852662726,0.0571595121667757,0.0581694841566886
0.474347756410256,0.0221171043584008,0.057034637256814,0.0579987602149293
0.475947115384615,0.0222082215053327,0.0569070056444279,0.0578257452106521
0.477546474358974,0.0222991323272175,0.0567765991514314,0.0576504554375356
0.479145833333333,0.0223898323557077,0.0566434028898031,0.0574729078856228
0.480745192307692,0.0224803171044437,0.0565074041456869,0.0572931198833618
0.482344551282051,0.0225705821015046,0.0563685914314543,0.0571111089334874
0.48394391025641,0.0226606228264653,0.0562269537730572,0.0569268930956778
0.485543269230769,0.0227504347503339,0.0560824803654144,0.0567404907706267
0.487142628205128,0.0228400133374051,0.055935160073056,0.0565519206983032
0.488741987179487,0.022929354029392,0.0557849812997973,0.0563612020602102
0.490341346153846,0.0230184522261975,0.0556319316390851,0.0561683546044379
0.491940705128205,0.0231073033481739,0.0554759975115333,0.0559733982765966
0.493540064102564,0.0231959027527517,0.0553171639687393,0.0557763537289659
0.495139423076923,0.023284245790945,0.0551554142585948,0.0555772419835352
0.496738782051282,0.0233723277987619,0.0549907294316879,0.0553760844848343
0.498338141025641,0.0234601440735952,0.0548230878319022,0.0551729032475841
0.4999375,0.0235476897981605,0.0546524641913734,0.0549677213402885
0.4999375,NaN,NaN,NaN
0.5000625,0.0235545205118416,0.0546390043756071,0.0549516014531311
0.501661858974359,0.0236420643411839,0.0553296457473313,0.0547418561646056
0.503261217948718,0.0237358064702065,0.0637486726945943,0.0544788577750946
0.504860576923077,0.0238464462212428,0.0718802273776617,0.0541144518630757
0.506459935897436,0.0239557928511425,0.0635777810780566,0.0538145108556307
0.508059294871795,0.0240509053914206,0.0562697771612803,0.0535884996708628
0.509658653846154,0.0241381017878683,0.0532437108291259,0.0533794395823216
0.511258012820513,0.0242221543889381,0.0520331888038455,0.0531722080443642
0.512857371794872,0.0243048715917393,0.0514652846069292,0.0529639912020211
0.514456730769231,0.0243868992524531,0.0511336663194023,0.0527541838660052
0.51605608974359,0.0244684822260143,0.0508955305826228,0.0525426263254899
0.517655448717949,0.0245497202112652,0.0506968130053806,0.0523292727930025
0.519254807692308,0.0246306560325684,0.0505153412051431,0.0521141138679005
0.520854166666667,0.024711308443309,0.0503413345335064,0.0518971539523938
0.522453525641026,0.0247916852495216,0.0501701948607556,0.0516784036895826
0.524052884615385,0.0248717890327159,0.0499996381379751,0.0514578764782034
0.525652243589744,0.0249516196591396,0.0498284742857763,0.0512355877051113
0.527251602564103,0.0250311755971051,0.0496560567829175,0.0510115536729808
0.528850961538462,0.0251104545085044,0.0494820212546436,0.0507857915856397
0.53045032051282,0.0251894536448619,0.0493061552620704,0.0505583189547969
0.53204967948718,0.0252681699545724,0.049128331103583,0.0503291540475981
0.533649038461538,0.0253466002400592,0.0489484696794074,0.0500983154610689
0.535248397435897,0.0254247411959302,0.0487665204268387,0.0498658222521753
0.536847756410256,0.0255025894506571,0.0485824499571693,0.0496316938833007
0.538447115384615,0.0255801416048008,0.0483962352871076,0.0493959500957734
0.540046474358974,0.0256573941981343,0.0482078599419752,0.0491586112481962
0.541645833333333,0.0257343437919261,0.048017311335726,0.0489196977756264
0.543245192307692,0.0258109868798773,0.0478245793981662,0.0486792308910876
0.544844551282051,0.0258873199588984,0.0476296553015012,0.0484372320944752
0.54644391025641,0.0259633395444051,0.0474325309583316,0.0481937230745936
0.548043269230769,0.0260390420697508,0.0472331984443892,0.0479487264877122
0.549642628205128,0.0261144240364853,0.0470316495818988,0.0477022648315223
0.551241987179487,0.0261894818695528,0.0468278757044831,0.0474543615580396
0.552841346153846,0.0262642120051359,0.0466218672750374,0.0472050404135501
0.554440705128205,0.0263386108731188,0.0464136136078841,0.0469543255777125
0.556040064102564,0.0264126748657607,0.0462031024772083,0.0467022419153024
0.557639423076923,0.0264864003480015,0.0459903199138456,0.0464488149049237
0.559238782051282,0.0265597837091549,0.0457752494893093,0.0461940702317181
0.560838141025641,0.0266328212373702,0.0455578719090329,0.0459380347893266
0.5624375,0.0267055092411253,0.0453381642958337,0.0456807357159279
0.5624375,NaN,NaN,NaN
0.5625625,0.0267111754447672,0.0453208959493035,0.0456605736384637
0.564161858974359,0.0267838006372182,0.0460308722076593,0.0453988112200334
0.565761217948718,0.0268630514673855,0.0550689720727576,0.0450693284741683
0.567360576923077,0.0269604505459031,0.0637899220524564,0.0446021449195275
0.568959935897436,0.0270563859262075,0.0547982349845371,0.0442079465047188
0.570559294871795,0.0271369155961109,0.0468856722842914,0.0439179783437827
0.572158653846154,0.0272088615537558,0.0435947139135921,0.0436597264372407
0.573758012820513,0.0272773744511858,0.0422631676256612,0.0434089808689567
0.575357371794872,0.0273444061387965,0.0416254292822912,0.0431597620177165
0.576956730769231,0.0274106543156799,0.0412432082293588,0.0429103687580726
0.57855608974359,0.0274763841822652,0.0409625261137278,0.0426602293247476
0.580155448717949,0.0275417044149299,0.0407251108171871,0.0424091291503077
0.581754807692308,0.0276066624455194,0.0405070748500134,0.0421569841031286
0.583354166666667,0.0276712797515049,0.0402978865151061,0.0419037639010606
0.584953525641026,0.0277355660568243,0.0400925980163618,0.0416494623389271
0.586552884615385,0.0277995254170177,0.0398887539890485,0.0413940849904109
0.588152243589744,0.0278631590062386,0.0396850770207334,0.0411376436366273
0.589751602564103,0.0279264664988884,0.0394808747418492,0.040880153278615
0.591350961538462,0.0279894466955868,0.0392757583704074,0.0406216312837166
0.59295032051282,0.0280520979605231,0.0390695025724143,0.0403620959817483
0.59454967948718,0.028114418338924,0.038861973134434,0.0401015669898851
0.596149038461538,0.0281764057289621,0.0386530880994515,0.0398400644494303
0.597748397435897,0.0282380579211893,0.0384427961625474,0.0395776091281519
0.599347756410256,0.028299372628835,0.0382310645094,0.0393142224259974
0.600947115384615,0.0283603475343249,0.0380178715316423,0.0390499261216567
0.602546474358974,0.0284209802794852,0.0378032026065789,0.0387847425756694
0.604145833333333,0.0284812685251513,0.0375870472839469,0.038518694244832
0.605745192307692,0.0285412098530101,0.0373693978533384,0.0382518046580739
0.607344551282051,0.0286008018772385,0.0371502480391625,0.0379840974012594
0.60894391025641,0.0286600422135552,0.0369295922637568,0.0377155964297388
0.610543269230769,0.0287189284235203,0.0367074253063591,0.0374463266267792
0.612142628205128,0.0287774581074352,0.0364837416536073,0.0371763129255158
0.613741987179487,0.0288356288217389,0.0362585353519916,0.036905581120819
0.615341346153846,0.0288934381136866,0.0360317995943953,0.0366341575482432
0.616940705128205,0.0289508835535748,0.0358035264011861,0.0363620687727381
0.618540064102564,0.0290079626687508,0.0355737063289109,0.0360893422484413
0.620139423076923,0.0290646729747187,0.0353423281066883,0.0358160060217752
0.621738782051282,0.0291210119763982,0.0351093780630748,0.0355420887239858
0.623338141025641,0.0291769771355318,0.0348748396691483,0.0352676199068279
0.6249375,0.0292325658933931,0.0346386927231773,0.0349926298192337
0.6249375,NaN,NaN,NaN
0.6250625,0.0292368945729698,0.0346201700748115,0.0349711165332607
0.626661858974359,0.0292924015703938,0.0353398984125104,0.0346917112940047
0.628261217948718,0.0293546966579254,0.0446088282852863,0.0343288759288667
0.629860576923077,0.029435600725166,0.053543735253344,0.033788300471528
0.631459935897436,0.0295149698063774,0.044292100082834,0.0333287506831627
0.633059294871795,0.0295784960044605,0.036156771757342,0.0330067822258244
0.634658653846154,0.0296331971175967,0.0327732641292579,0.0327332040949997
0.636258012820513,0.0296843683919714,0.0314040099897962,0.0324735569670164
0.637857371794872,0.0297340163905012,0.0307481437620553,0.0322182227825356
0.639456730769231,0.0297828587902799,0.0303553322962379,0.0319642299597176
0.64105608974359,0.0298311689404281,0.0300674281820543,0.0317105262587444
0.642655448717949,0.0298790594919604,0.0298246057730869,0.031456698211963
0.644254807692308,0.0299265801912223,0.0296023514832751,0.0312025728639885
0.645854166666667,0.0299737541783199,0.0293898628923966,0.0309480772521611
0.647453525641026,0.0300205925311205,0.0291820681130293,0.0306931835801525
0.649052884615385,0.0300671005265872,0.0289764522197895,0.0304378858759371
0.650652243589744,0.0301132804842597,0.0287717083621621,0.0301821896213988
0.652251602564103,0.0301591331915256,0.0285671294294175,0.0299261061735161
0.653850961538462,0.0302046585490272,0.0283623194831431,0.029669650802361
0.65545032051282,0.0302498560014099,0.0281570500020186,0.0294128406332132
0.65704967948718,0.0302947246928026,0.0279511858184226,0.0291556944333005
0.658649038461538,0.0303392635995036,0.0277446452397787,0.0288982319829319
0.660248397435897,0.0303834715980437,0.0275373779920148,0.0286404738136
0.661847756410256,0.0304273474998403,0.0273293526936262,0.028382441123512
0.663447115384615,0.03047089007478,0.0271205494702036,0.0281241557011082
0.665046474358974,0.0305140980667294,0.0269109555795835,0.0278656398707249
0.666645833333333,0.0305569702102475,0.0267005626398727,0.0276069163778888
0.668245192307692,0.0305995052077851,0.026489365046646,0.0273480087235214
0.669844551282051,0.0306417017792193,0.0262773586657129,0.0270889406084468
0.67144391025641,0.0306835586342753,0.0260645402078641,0.0268297362948616
0.673043269230769,0.0307250744612995,0.0258509067110363,0.0265704207718895
0.674642628205128,0.0307662479577605,0.0256364550485649,0.0263110194012721
0.676241987179487,0.030807077815718,0.0254211816497603,0.0260515581111467
0.677841346153846,0.030847562704761,0.0252050822241535,0.0257920636266817
0.679440705128205,0.030887701318543,0.0249881513243931,0.0255325628971877
0.681040064102564,0.0309274923078985,0.024770382215844,0.0252730839525134
0.682639423076923,0.030966934328181,0.0245517663690867,0.025013655316961
0.684238782051282,0.0310060260284755,0.024332293005406,0.0247543061524199
0.685838141025641,0.0310447660119129,0.0241119487088518,0.0244950667827227
0.6874375,0.0310831528731363,0.0238907165641054,0.0242359682193454
0.6874375,NaN,NaN,NaN
0.6875625,0.0310861381311404,0.023873390003163,0.0242157248634946
0.689161858974359,0.0311244606036994,0.0245822428740024,0.0239521458518041
0.690761217948718,0.0311693929913721,0.0335931393055519,0.023588765361172
0.692360576923077,0.031232389420709,0.0422473813549681,0.0230055798755678
0.693959935897436,0.0312938583972718,0.0332529358132593,0.0225106777284961
0.695559294871795,0.0313399544416018,0.0253720462917756,0.0221881529688948
0.697158653846154,0.0313775146903228,0.0221077375242403,0.0219317904672573
0.698758012820513,0.0314116796154656,0.0207973966636001,0.0216961989853352
0.700357371794872,0.0314443952726829,0.0201788222306443,0.0214678105705932
0.701956730769231,0.0314763577192307,0.0198155074780322,0.0212422626970174
0.70355608974359,0.0315078324371069,0.0195542666960529,0.0210179740954798
0.705155448717949,0.0315389293059643,0.0193371849778868,0.0207943108812659
0.706754807692308,0.0315696973236117,0.0191405447835561,0.020571000173221
0.708354166666667,0.0316001597479008,0.0189539004628811,0.0203479200470669
0.709953525641026,0.0316303281802667,0.0187723507368426,0.0201250167660554
0.711552884615385,0.0316602086061223,0.0185934671960618,0.0199022696938292
0.713152243589744,0.0316898041758886,0.0184159891755946,0.0196796750421699
0.714751602564103,0.0317191165434919,0.018239235577117,0.0194572380894388
0.716350961538462,0.0317481465266093,0.0180628257975879,0.0192349694948431
0.71795032051282,0.0317768944919645,0.0178865409061705,0.019012882807131
0.71954967948718,0.0318053605244825,0.0177102520598756,0.0187909937151083
0.721149038461538,0.0318335445497657,0.017533882001052,0.0185693192283794
0.722748397435897,0.0318614464000282,0.0173573837825719,0.018347877278442
0.724347756410256,0.0318890658412007,0.0171807286979899,0.0181266866698565
0.725947115384615,0.0319164026121541,0.0170038991217197,0.0179057667074108
0.727546474358974,0.0319434564183664,0.0168268843650192,0.0176851374393249
0.729145833333333,0.0319702269668077,0.0166496779202718,0.0174648192138215
0.730745192307692,0.0319967139402698,0.0164722759957493,0.0172448331462468
0.732344551282051,0.032022917024906,0.0162946763053499,0.0170252007376853
0.73394391025641,0.0320488359072631,0.0161168773857496,0.016805943955
0.735543269230769,0.0320744702636252,0.0159388781525513,0.0165870854307614
0.737142628205128,0.032099819773993,0.0157606774517946,0.0163686482638946
0.738741987179487,0.0321248841164928,0.0155822737699057,0.0161506561291464
0.740341346153846,0.0321496629644535,0.0154036649827376,0.0159331333440057
0.741940705128205,0.032174155984565,0.0152248480759029,0.0157161049178494
0.743540064102564,0.0321983628460866,0.0150458188104771,0.0154995964147717
0.745139423076923,0.032222283198338,0.0148665715064146,0.0152836343456326
0.746738782051282,0.0322459166947653,0.0146870985016662,0.0150682457793594
0.748338141025641,0.0322692629611013,0.0145073898408653,0.0148534588960555
0.7499375,0.032292321609674,0.014327432580593,0.0146393027610894
0.7499375,NaN,NaN,NaN
0.7500625,0.0322941116591122,0.0143133587822258,0.0146225925483689
0.751661858974359,0.0323171482165335,0.0149776638913894,0.0144037266188391
0.753261217948718,0.032346202514406,0.0231420459724199,0.0140691323524993
0.754860576923077,0.0323915001394267,0.0308199026020533,0.0134752990043103
0.756459935897436,0.0324352181827905,0.0226635660534832,0.0129773197023221
0.758059294871795,0.0324651526564883,0.0156567655361947,0.0126836609204661
0.759658653846154,0.0324875362653713,0.0127883670725484,0.0124725274873771
0.761258012820513,0.0325069543740551,0.0116550600231682,0.0122884565400286
0.762857371794872,0.0325251321213402,0.011133925011145,0.0121141771915323
0.764456730769231,0.0325426851264351,0.0108384653152484,0.0119440092978612
0.76605608974359,0.0325598481846683,0.0106333643026298,0.0117758666420536
0.767655448717949,0.0325767187227712,0.0104675387797516,0.0116089034779218
0.769254807692308,0.0325933404998702,0.0103200925156469,0.0114427495452716
0.770854166666667,0.0326097346059757,0.0101818314643408,0.0112772340267779
0.772453525641026,0.0326259118698969,0.0100484457603932,0.0111122763569721
0.774052884615385,0.0326418781943748,0.0099178021233113,0.0109478394517434
0.775652243589744,0.0326576369851531,0.00978879442088819,0.0107839085443377
0.777251602564103,0.0326731903362106,0.00966082590920598,0.0106204807115485
0.778850961538462,0.0326885396167196,0.00953356375010191,0.0104575598125668
0.78045032051282,0.0327036857913009,0.00940681706047755,0.0102951536025283
0.78204967948718,0.0327186295860406,0.00928047395780828,0.0101332723318857
0.783649038461538,0.0327333715893128,0.00915446778538852,0.00997192781378012
0.785248397435897,0.0327479123047246,0.00902875847711292,0.00981113299693078
0.786847756410256,0.0327622521864962,0.00890332192671703,0.00965090163591092
0.788447115384615,0.0327763916579206,0.00877814379265057,0.00949124815710995
0.790046474358974,0.0327903311247196,0.00865321577802697,0.00933218754063287
0.791645833333333,0.0328040709852301,0.00852853333268733,0.00917373521186676
0.793245192307692,0.0328176116283342,0.00840409427788722,0.00901590716001425
0.794844551282051,0.032830953441104,0.00827989784550072,0.00885871983028848
0.79644391025641,0.0328440968152465,0.00815594401994617,0.00870219002326718
0.798043269230769,0.0328570421357381,0.00803223321543437,0.00854633517559152
0.799642628205128,0.0328697897930049,0.00790876585916238,0.00839117312178213
0.801241987179487,0.0328823401770223,0.00778554218521156,0.00823672224759758
0.802841346153846,0.0328946936765622,0.00766256202223802,0.00808300153088074
0.804440705128205,0.0329068506808217,0.00753982455885494,0.00793003052693439
0.806040064102564,0.0329188115773495,0.007417328131097,0.00777782943659417
0.807639423076923,0.0329305767480889,0.00729506999744896,0.0076264192198642
0.809238782051282,0.0329421465735042,0.0071730459945918,0.00747582152156935
0.810838141025641,0.0329535214213434,0.00705125025478401,0.00732605895738554
0.8124375,0.0329647016514764,0.00692967469286109,0.00717715502405937
0.8124375,NaN,NaN,NaN
0.8125625,0.0329655672674754,0.00692018335239796,0.00716555412820209
0.814161858974359,0.0329767760079317,0.00749501271316596,0.00701150945615623
0.815761217948718,0.0329929440969092,0.0141332561875933,0.0067283663892898
0.817360576923077,0.0330218040976563,0.0196657370843667,0.00616575216656194
0.818959935897436,0.0330484861802145,0.0129561417485528,0.00571648229466784
0.820559294871795,0.0330644762346353,0.00774555460040314,0.00548527930051836
0.822158653846154,0.033074958549791,0.00569664428295031,0.0053415920358739
0.823758012820513,0.0330833477429576,0.00490958927238727,0.00522691109680791
0.825357371794872,0.0330908874105283,0.00455973758628163,0.0051228466239651
0.826956730769231,0.0330980155550286,0.00436980702208831,0.00502330155803107
0.82855608974359,0.0331048983057451,0.00424372777746922,0.00492602454641818
0.830155448717949,0.0331116045239015,0.00414544072538775,0.00483009792243283
0.831754807692308,0.0331181652519232,0.00406025100868791,0.0047351163035017
0.833354166666667,0.0331245956114312,0.00398171169334406,0.00464088927917889
0.834953525641026,0.0331309035377462,0.00390680815663132,0.00454732362909641
0.836552884615385,0.0331370935216336,0.00383405177448311,0.00445437296056724
0.838152243589744,0.0331431683162045,0.00376267255388858,0.00436201470861475
0.839751602564103,0.0331491297600599,0.00369225625206878,0.00427023900020242
0.841350961538462,0.033154979191447,0.00362257258728303,0.00417904305430637
0.84295032051282,0.0331607176675426,0.00355349008483509,0.00408842818620085
0.84454967948718,0.0331663460831223,0.00348493215426639,0.00399839819556228
0.846149038461538,0.0331718652378648,0.00341685359686957,0.00390895844348678
0.847748397435897,0.0331772758751833,0.00334922763988537,0.00382011532265289
0.849347756410256,0.0331825787052221,0.00328203857227986,0.00373187594634326
0.850947115384615,0.033187774419005,0.00321527744855125,0.00364424795647425
0.852546474358974,0.0331928636964473,0.0031489395331923,0.00355723943106199
0.854145833333333,0.0331978472128145,0.00308302271939841,0.00347085878570558
0.855745192307692,0.0332027256408398,0.00301752656843203,0.00338511477750236
0.857344551282051,0.0332074996537513,0.00295245167016561,0.00330001646019855
0.85894391025641,0.0332121699262181,0.00288779923604445,0.00321557319218366
0.860543269230769,0.0332167371350889,0.00282357081797507,0.00313179464367569
0.862142628205128,0.0332212019598147,0.00275976810561124,0.0030486908093689
0.863741987179487,0.0332255650827054,0.00269639277039802,0.00296627202365662
0.865341346153846,0.0332298271883671,0.00263344634224253,0.0028845490023721
0.866940705128205,0.0332339889640815,0.00257093008111446,0.00280353285216862
0.868540064102564,0.0332380510984484,0.00250884486888971,0.00272323514030305
0.870139423076923,0.0332420142811478,0.00244719107057207,0.00264366792742973
0.871738782051282,0.0332458792022616,0.00238596837482605,0.00256484381686679
0.873338141025641,0.0332496465502786,0.00232517561540633,0.00248677605409713
0.8749375,0.0332533170112199,0.00226481052083839,0.00240947858920406
0.8749375,NaN,NaN,NaN
0.8750625,0.0332535998187986,0.00226011160144562,0.00240347018232007
0.876661858974359,0.0332573399689882,0.00270595905825928,0.00232021514224267
0.878261217948718,0.0332645571708194,0.00710272681101219,0.00209990208599834
0.879860576923077,0.0332785215726113,0.00863831526893313,0.00165883321006623
0.881459935897436,0.0332888607356022,0.00435041060257906,0.00138156148795045
0.883059294871795,0.0332937300048277,0.00211676207285961,0.00126716805468711
0.884658653846154,0.0332963992134116,0.00135511602823418,0.00120748773149058
0.886258012820513,0.0332983124338854,0.00107955748914938,0.00116502058610444
0.887857371794872,0.0332999326700518,0.000960914109575431,0.00112876356981029
0.889456730769231,0.0333014147576207,0.000897866440299672,0.00109515313595913
0.89105608974359,0.0333028160182302,0.000856676534898896,0.0010628876825792
0.892655448717949,0.0333041599555988,0.000824954131146953,0.00103143985720636
0.894254807692308,0.0333054571624939,0.000797721576077107,0.00100057731370436
0.895854166666667,0.0333067128651765,0.000772818797192847,0.000970190725573394
0.897453525641026,0.0333079298921024,0.00074924525255926,0.000940226073411905
0.899052884615385,0.0333091099330809,0.000726511337208015,0.000910655823372376
0.900652243589744,0.0333102541088773,0.000704366186493175,0.00088146582017051
0.902251602564103,0.0333113632435207,0.000682676272542043,0.000852648981394931
0.903850961538462,0.0333124380008087,0.000661368319619738,0.000824202115078104
0.90545032051282,0.033313478955634,0.000640401196787862,0.000796124244633377
0.90704967948718,0.0333144866326652,0.000619751506502282,0.000768415692465204
0.908649038461538,0.0333154615279327,0.000599405928912237,0.000741077565744361
0.910248397435897,0.0333164041212724,0.000579357022842623,0.000714111456840173
0.911847756410256,0.0333173148836685,0.000559600857073797,0.000687519265058039
0.913447115384615,0.0333181942816647,0.000540135640330274,0.000661303089147231
0.915046474358974,0.0333190427800868,0.000520960910122297,0.000635465160270591
0.916645833333333,0.0333198608437345,0.000502077042906556,0.000610007800576989
0.918245192307692,0.0333206489384803,0.00048348495170823,0.000584933395509766
0.919844551282051,0.0333214075319477,0.000465185897340164,0.000560244377818057
0.92144391025641,0.033322137093973,0.000447181367366385,0.000535943216227608
0.923043269230769,0.0333228380969022,0.000429472997558387,0.00051203240866685
0.924642628205128,0.0333235110157705,0.000412062520258313,0.000488514479321154
0.926241987179487,0.0333241563284493,0.000394951728147035,0.000465391975381686
0.927841346153846,0.0333247745156952,0.000378142449926932,0.000442667468606662
0.929440705128205,0.0333253660612162,0.000361636530620598,0.000420343554933591
0.931040064102564,0.0333259314516677,0.000345435816659612,0.000398422858191221
0.932639423076923,0.0333264711766518,0.000329542141446508,0.000376908033514596
0.934238782051282,0.0333269857286824,0.000313957310771003,0.00035580177320236
0.935838141025641,0.0333274756031282,0.000298683085823724,0.000335106814566902
0.9374375,0.0333279412981247,0.000283721161666421,0.000314825950699442
0.9374375,NaN,NaN,NaN
0.9375625,0.0333279766909967,0.000282565610709533,0.000313258402339984
0.939161858974359,0.0333285380540371,0.000611770076408082,0.000283655612111806
0.940761217948718,0.0333306195525838,0.00167749027797171,0.000138575213932958
0.942360576923077,0.0333323969394538,0.000543875978317154,3.1224426784496e-05
0.943959935897436,0.0333328427324662,0.000120375903031146,7.58733661655221e-06
0.945559294871795,0.0333329473962615,3.17676963447566e-05,2.13490357279297e-06
0.947158653846154,0.0333329771256299,9.96117006505733e-06,5.40765665372079e-07
0.948758012820513,0.0333329868978943,3.4462114243008e-06,-2.00723422822194e-08
0.950357371794872,0.0333329903017074,1.17690397294396e-06,-2.45612676778514e-07
0.951956730769231,0.0333329913700409,2.88401178673149e-07,-3.45576928607004e-07
0.95355608974359,0.033332991486509,-9.20962907183111e-08,-3.93130697839278e-07
0.955155448717949,0.033332991182325,-2.66726982117557e-07,-4.16900809406279e-07
0.956754807692308,0.0333329906802876,-3.51262015441033e-07,-4.29140603842946e-07
0.958354166666667,0.0333329900806734,-3.93842778785685e-07,-4.35485141809556e-07
0.959953525641026,0.0333329894312677,-4.15870854959277e-07,-4.38681231788602e-07
0.961552884615385,0.0333329887559327,-4.27400202669679e-07,-4.40133358805325e-07
0.963152243589744,0.0333329880670554,-4.33376190609889e-07,-4.40588618201045e-07
0.964751602564103,0.0333329873712774,-4.36326929235699e-07,-4.40457655669427e-07
0.966350961538462,0.0333329866722595,-4.37587302021276e-07,-4.39972361101007e-07
0.96795032051282,0.0333329859720687,-4.37881478860921e-07,-4.39266556394226e-07
0.96954967948718,0.0333329852718981,-4.37611181243627e-07,-4.38418739103896e-07
0.971149038461538,0.0333329845724523,-4.37003236896428e-07,-4.37475403045322e-07
0.972748397435897,0.0333329838741579,-4.36187341318972e-07,-4.3646407379451e-07
0.974347756410256,0.0333329831772825,-4.35238062337439e-07,-4.35400724408969e-07
0.975947115384615,0.0333329824820022,-4.34197979689325e-07,-4.34294019623863e-07
0.977546474358974,0.0333329817884414,-4.33090585623038e-07,-4.33147696594308e-07
0.979145833333333,0.0333329810966971,-4.31927446360217e-07,-4.31961773672811e-07
0.980745192307692,0.0333329804068551,-4.30711983590995e-07,-4.30732917148027e-07
0.982344551282051,0.0333329797190004,-4.29441053879289e-07,-4.29454039809797e-07
0.98394391025641,0.0333329790332289,-4.28104750899424e-07,-4.28112944055817e-07
0.985543269230769,0.0333329783496588,-4.26684183451401e-07,-4.26689417156595e-07
0.987142628205128,0.0333329776684489,-4.25145998005609e-07,-4.25149350356813e-07
0.988741987179487,0.0333329769898304,-4.23430297122541e-07,-4.23432418548714e-07
0.990341346153846,0.0333329763141683,-4.21422955332041e-07,-4.2142425518395e-07
0.991940705128205,0.0333329756420947,-4.18885670806581e-07,-4.18886421448689e-07
0.993540064102564,0.0333329749748407,-4.15251256917681e-07,-4.15251649836523e-07
0.995139423076923,0.0333329743152216,-4.08880186741334e-07,-4.08880361401319e-07
0.996738782051282,0.0333329736715199,-3.93241653528095e-07,-3.93241711192736e-07
0.998338141025641,0.0333329730837797,-3.17578831959488e-07,-3.17578841522136e-07
0.9999375,0.033332976623627,6.84719396998495e-05,6.8471939699844e-05
0.9999375,NaN,NaN,NaN


==> pic/shape_XFEM_3_n4_3.txt <==
pos,G,dGDP,dGCP
0.00025,0.00290620067097803,-0.0153858195182271,-0.0153858195188019
0.0066474358974359,0.00281153355917695,-0.0142133113876202,-0.0142133251756823
0.0130448717948718,0.00272429363608306,-0.0130640292536412,-0.0130641554048441
0.0194423076923077,0.00264432982280184,-0.0119387333779668,-0.0119392171689702
0.0258397435897436,0.00257148649136928,-0.0108380945207038,-0.0108393516536734
0.0322371794871795,0.00250560381060759,-0.00976277403764196,-0.00976533581702456
0.0386346153846154,0.00244651740556328,-0.00871355596196033,-0.00871788654594793
0.0450320512820513,0.00239405712112644,-0.00769147952987822,-0.00769767562165635
0.0514294871794872,0.00234804526028318,-0.00669784663486838,-0.00670536403707915
0.0578269230769231,0.00230829548774312,-0.00573400099053021,-0.00574164626487206
0.064224358974359,0.00227461369665765,-0.00480097166502566,-0.00480726662475317
0.0706217948717949,0.00224680086495015,-0.00389925426784365,-0.00390297556413482
0.0770192307692308,0.00222465636202841,-0.00302889143389942,-0.00302944809289636
0.0834166666666667,0.00220798005098787,-0.00218973145043426,-0.00218722376503208
0.0898141025641026,0.00219657277051161,-0.00138164649981628,-0.00137670024687745
0.0962115384615385,0.00219023584469147,-0.000604616089768762,-0.000598165248846967
0.102608974358974,0.00218877041561869,0.000141289902111878,0.000148163784419602
0.10900641025641,0.00219197702818588,0.000855963811641519,0.000862110436285923
0.115403846153846,0.00219965555205995,0.00153930916046878,0.00154352362917615
0.121801282051282,0.00221160536917941,0.00219127426543981,0.00219227158515278
0.128198717948718,0.00222762572983023,0.00281187205763468,0.00280824081724752
0.134596153846154,0.00224751620404564,0.00340119082829226,0.0033913370472112
0.14099358974359,0.00227107718324778,0.00395939966670181,0.00394148652277016
0.147391025641026,0.00229811040532391,0.00448675051957685,0.00445863728076015
0.153788461538462,0.00232841948304965,0.00498357708026623,0.00494276055565318
0.160185897435897,0.0023618104120435,0.00545028913991593,0.00539385297745859
0.166583333333333,0.00239809202043476,0.00588735934969945,0.00581194061017321
0.172980769230769,0.00243707629661515,0.00629529730023453,0.00619708635630469
0.179378205128205,0.00247857849109394,0.00667460333171208,0.00654940282578289
0.185775641025641,0.00252241683144634,0.00702569187876673,0.00686907336004435
0.192173076923077,0.00256841161824834,0.00734877269567412,0.00715638423199127
0.198570512820513,0.00261638340064433,0.00764368105792142,0.00741177046789014
0.204967948717949,0.00266614990665106,0.00790966079907874,0.00763587509400308
0.211365384615385,0.0027175215154798,0.00814513518903546,0.00782961527549797
0.217762820512821,0.00277029544881905,0.00834755663258405,0.0079942375396276
0.224160256410256,0.00282424966876241,0.00851349788623174,0.00813132954498715
0.230557692307692,0.00287913867797762,0.00863918778985379,0.00824274565965463
0.236955128205128,0.00293469453817695,0.00872160852441386,0.00833041405915028
0.243352564102564,0.00299063633734792,0.00875997411367575,0.00839603964244532
0.24975,0.00304668881004461,0.00875698019431694,0.00844079122751414
0.24975,NaN,NaN,NaN
0.25025,0.00305106685603772,0.00875516799788483,0.00844342737223982
0.256647435897436,0.00310696433641061,0.00871481769808681,0.0084661374128637
0.263044871794872,0.00316251837022896,0.00864931852517009,0.00846811331140162
0.269442307692308,0.0032175943041075,0.00856638010378494,0.00844880910858627
0.275839743589744,0.00327209687744074,0.00847057978438199,0.00840779162757801
0.282237179487179,0.00332595089187236,0.00836375040073897,0.00834491898138798
0.288634615384615,0.00337908667260158,0.00824595997883044,0.00826036966185533
0.295032051282051,0.0034314319306482,0.00811645976306671,0.00815459149048682
0.301429487179487,0.0034829088047246,0.00797433819920212,0.00802822750152739
0.307826923076923,0.00353343408538805,0.00781887256940752,0.00788204868776568
0.314224358974359,0.00358292095247591,0.00764966735169789,0.00771690318494616
0.320621794871795,0.00363128117011664,0.00746667244391704,0.00753368135784717
0.327019230769231,0.00367842719703802,0.00727014683072131,0.00733329296002867
0.333416666666667,0.00372427399591085,0.00706060515770469,0.00711665242637698
0.339814102564103,0.00376874049774786,0.0068387651591063,0.0068846692716249
0.346211538461538,0.0038117507524955,0.00660550264243796,0.00663824157523701
0.352608974358974,0.00385323481943871,0.00636181505529852,0.00637825134700629
0.35900641025641,0.00389312944827965,0.00610879210882215,0.006105561168632
0.365403846153846,0.00393137858817608,0.00584759089808194,0.00582101195699745
0.371801282051282,0.00396793374409033,0.00557941252199404,0.00552542206815165
0.378198717948718,0.00400275417962316,0.00530547688884823,0.00521958831941294
0.384596153846154,0.0040358069430855,0.00502699199026027,0.00490428989646688
0.39099358974359,0.00406706666816483,0.00474511340858967,0.0045802965576111
0.397391025641026,0.00409651507181489,0.00446088934186651,0.00424838303950313
0.403788461538462,0.00412414004129526,0.00417518638880803,0.00390935203870072
0.410185897435897,0.00414993417470164,0.00388859252453787,0.00356406841648365
0.416583333333333,0.00417389262665668,0.00360129744459539,0.00321350700981131
0.422980769230769,0.00419601013525555,0.00331295865636384,0.00285881506528417
0.429378205128205,0.00421627720305836,0.00302257638563959,0.00250138707436155
0.435775641025641,0.00423467561902955,0.00272842225782815,0.00214294391616056
0.442173076923077,0.00425117387765635,0.00242809215110818,0.0017855995686701
0.448570512820513,0.00426572356497257,0.00211877025809749,0.00143188880996269
0.454967948717949,0.00427825831303146,0.00179777578159595,0.00108472282076173
0.461365384615385,0.00428869717733319,0.00146338812942266,0.000747243919966637
0.467762820512821,0.00429695383686118,0.00111580295518425,0.000422573066844156
0.474160256410256,0.00430295153144913,0.000757906657788808,0.000113484002764336
0.480557692307692,0.00430664133216203,0.000395483174883597,-0.000177918784038172
0.486955128205128,0.00430801916898634,3.66002399325742e-05,-0.000450421296123351
0.493352564102564,0.00430713642935058,-0.000309738939265656,-0.000703747906819754
0.49975,0.00430410070728314,-0.000635230440820756,-0.000938425720505195
0.49975,NaN,NaN,NaN
0.50025,0.00430377699493506,-0.000659590860221632,-0.000956010326009072
0.506647435897436,0.0042985944591695,-0.000955678426183223,-0.00117177978817748
0.513044871794872,0.00429161375801182,-0.00122160444573886,-0.00137128007024931
0.519442307692308,0.00428302763222852,-0.00145783098407515,-0.00155552027711819
0.525839743589744,0.00427301990319342,-0.00166644733276317,-0.00172515704651301
0.53223717948718,0.00426175909227234,-0.00184999471911424,-0.00188049082320741
0.538634615384615,0.00424939792971469,-0.00201079433209187,-0.00202152633054614
0.545032051282051,0.00423607581950942,-0.00215066886103653,-0.00214805113549175
0.551429487179487,0.00422192225387811,-0.00227089938378125,-0.00225970874328527
0.557826923076923,0.00420706009497305,-0.00237229354767949,-0.00235605761531935
0.564224358974359,0.00419160827616197,-0.00245528994823231,-0.00243661521966053
0.570621794871795,0.00417568382685923,-0.00252006130291863,-0.0025008893125996
0.577019230769231,0.00415940328420998,-0.00256660174838655,-0.00254839936722307
0.583416666666667,0.00414288360708671,-0.00259479517505063,-0.00257869078842969
0.589814102564103,0.00412624270924137,-0.00260446646008185,-0.00259134397743393
0.596211538461539,0.00410959971045194,-0.00259541898872106,-0.00258597972793179
0.602608974358974,0.00409307498234087,-0.00256746184827993,-0.00256226194746065
0.60900641025641,0.00407679004557929,-0.00252042950438337,-0.00251989831132517
0.615403846153846,0.00406086735947541,-0.00245419605911718,-0.00245863915157702
0.621801282051282,0.00404543003374341,-0.00236868550132834,-0.00237827463189249
0.628198717948718,0.0040306014853241,-0.00226387870666821,-0.00227863003734439
0.634596153846154,0.00401650506039795,-0.00213981727315254,-0.00215955880554475
0.64099358974359,0.00400326364361607,-0.00199660348735771,-0.00202093275696596
0.647391025641026,0.00399099928422964,-0.00183439468149965,-0.00186262890728296
0.653788461538461,0.00397983288416285,-0.00165338885487404,-0.00168451239753582
0.660185897435897,0.00396988401841181,-0.00145379673261056,-0.0014864156931015
0.666583333333333,0.00396127099428427,-0.00123579390235646,-0.0012681155964732
0.672980769230769,0.00395411129791487,-0.000999446743371468,-0.0010293120458532
0.679378205128205,0.00394852260549845,-0.000744610433129776,-0.000769615949087435
0.685775641025641,0.00394462451159803,-0.000470810284967533,-0.000488556220469533
0.692173076923077,0.00394254098559952,-0.00017714084722699,-0.000185616110677633
0.698570512820513,0.00394240325995074,0.000137756323470036,0.000139697446004353
0.704967948717949,0.00394435241964505,0.000475566867287192,0.000487761551811124
0.711365384615385,0.00394854060986741,0.000837998482177177,0.000858748820314812
0.717762820512821,0.00395512984739151,0.0012263560120568,0.00125257804616028
0.724160256410256,0.00396428813314687,0.00164115432527133,0.00166893080243977
0.730557692307692,0.00397618370682441,0.00208195055201731,0.00210733600802478
0.736955128205128,0.00399097920996288,0.00254748578141367,0.00256729805690309
0.743352564102564,0.00400882761687201,0.00303607392957256,0.00304843165990254
0.74975,0.00402987100727203,0.00354607019006729,0.00355057261022836
0.74975,NaN,NaN,NaN
0.75025,0.00403165421769749,0.00358679193443418,0.00359070479593413
0.756647435897436,0.00405629091080714,0.00411859050536354,0.00411565105167219
0.763044871794872,0.0040843940662581,0.00467058296854207,0.00466223898261782
0.769442307692308,0.00411609524623992,0.00524361183528187,0.00523125544030606
0.775839743589744,0.00415153310004352,0.00583901661461443,0.00582379035200586
0.78223717948718,0.00419085599781795,0.00645847854401449,0.00644123908575644
0.788634615384615,0.00423422395173216,0.00710395012113657,0.00708531428889359
0.795032051282051,0.00428181029480101,0.00777764531758019,0.00775806863707249
0.801429487179487,0.00433380342457273,0.00848206618226357,0.00846192755765294
0.807826923076923,0.00439040878711281,0.00922004927468161,0.00919973041469733
0.814224358974359,0.00445185119516779,0.00999482263300254,0.00997477874622798
0.820621794871795,0.0045183775316561,0.0108100688009697,0.0107908903646128
0.827019230769231,0.00459025987056947,0.0116699921428477,0.0116524582502432
0.833416666666667,0.00466779904097002,0.0125793900612262,0.0125645131538722
0.839814102564103,0.00475132865998173,0.0135437285269217,0.0135327887584838
0.846211538461539,0.00484121966588279,0.0145692232163195,0.0145637883383936
0.852608974358974,0.00493788539569901,0.0156629293508352,0.0156648524236652
0.85900641025641,0.00504178728216451,0.0168328470796294,0.0168442284419203
0.865403846153846,0.00515344130773621,0.0180880556174222,0.0181111459204864
0.871801282051282,0.00527342546167059,0.0194388964770851,0.019475904253667
0.878198717948718,0.00540238858206849,0.0208972253992247,0.0209499831200473
0.884596153846154,0.00554106102582962,0.0224767266160543,0.0225461872911752
0.89099358974359,0.00569026738389382,0.02419321963258,0.0242788387085843
0.897391025641026,0.005850940774329,0.0260648199977691,0.026164031194511
0.903788461538461,0.00602413735866961,0.0281118405014675,0.0282199618013068
0.910185897435897,0.00621104952986301,0.0303565094706181,0.0304673319836107
0.916583333333333,0.00641301749085778,0.0328228098578435,0.0329297691622118
0.922980769230769,0.00663154103806858,0.0355367346830283,0.0356341926319559
0.929378205128205,0.006868294415919,0.0385269632979208,0.0386110800712854
0.935775641025641,0.00712514615727559,0.0418256899713439,0.0418946635787482
0.942173076923077,0.00740418395190959,0.0454693360485286,0.0455231324490704
0.948570512820513,0.00770774343276296,0.0494990659633248,0.0495389125777581
0.954967948717949,0.00803843982255981,0.0539611849384216,0.0539890543413279
0.961365384615385,0.00839920205870301,0.0589075331765579,0.0589257283956176
0.967762820512821,0.00879330964940764,0.064395954243862,0.0644068160346846
0.974160256410256,0.00922443285817019,0.0704908696713364,0.0704965825476054
0.980557692307692,0.00969667692273151,0.0772639655144755,0.0772664293343988
0.986955128205128,0.0102146310189803,0.0847949888308917,0.0847957278171677
0.993352564102564,0.0107834226702459,0.0931726539277113,0.0931727436113739
0.99975,0.0114087783167481,0.102495663167225,0.10249566314061
0.99975,NaN,NaN,NaN


==> pic/shape_XFEM_3_n8_3.txt <==
pos,G,dGDP,dGCP
0.000125,0.00290812534428895,-0.0154089548784327,-0.0154089548784508
0.00332371794871795,0.00285978049011774,-0.0148196302778791,-0.0148196308241454
0.0065224358974359,0.00281331162738356,-0.0142360097337015,-0.0142360152330535
0.00972115384615385,0.00276870032801928,-0.0136582060430736,-0.0136582284587421
0.0129198717948718,0.00272592781391461,-0.0130863257427478,-0.0130863864930402
0.0161185897435897,0.00268497497081389,-0.0125204734777519,-0.0125206011231006
0.0193173076923077,0.00264582234300962,-0.0119607595559553,-0.0119609803710092
0.0225160256410256,0.00260845010160727,-0.0114073080887923,-0.011407629673737
0.0257147435897436,0.00257283799485491,-0.0108602586428221,-0.0108606541718287
0.0289134615384615,0.00253896531326652,-0.0103197548536863,-0.0103201613811072
0.0321121794871795,0.00250681090844292,-0.00978592414777702,-0.00978626197277276
0.0353108974358974,0.00247635327094432,-0.00925886384335853,-0.00925906688653091
0.0385096153846154,0.00244757062652286,-0.00873864396806243,-0.00873868222861968
0.0417083333333333,0.00242044100241407,-0.00822532116075764,-0.00822520552160288
0.0449070512820513,0.00239494224829551,-0.00771895135036147,-0.00771872521516197
0.0481057692307692,0.00237105202790134,-0.00721959517548206,-0.0072193225547893
0.0513044871794872,0.00234874780358077,-0.00672731754950275,-0.0067270739675169
0.0545032051282051,0.00232800682680761,-0.00624218490594042,-0.00624205284293732
0.0577019230769231,0.00230880613789674,-0.00576426243561098,-0.00576433049295392
0.060900641025641,0.00229112257338488,-0.00529361209845549,-0.0052939765068488
0.064099358974359,0.00227493277849978,-0.00483029139809547,-0.00483105877391902
0.0672980769230769,0.00226021322263041,-0.00437435269258222,-0.00437564336111597
0.0704967948717949,0.00224694021640908,-0.00392584285221597,-0.00392779433966634
0.0736955128205128,0.00223508992946158,-0.00348480317912823,-0.003487573589503
0.0768942307692308,0.0022246384079792,-0.0030512696116502,-0.0030550405704466
0.0800929487179487,0.00221556159102171,-0.00262527334491546,-0.00263025202307622
0.0832916666666667,0.00220783532385022,-0.00220684212087688,-0.00221326154096421
0.0864903846153846,0.00220143536555095,-0.00179600258849871,-0.00180411893475763
0.0896891025641026,0.00219633738665813,-0.00139278430688878,-0.00140286928792757
0.0928878205128205,0.00219251695038295,-0.000997226124117838,-0.0010095515916685
0.0960865384615385,0.00218994946859493,-0.000609385701889274,-0.000624196862234503
0.0992852564102564,0.00218861012162045,-0.000229352626131175,-0.000246825726221946
0.102483974358974,0.00218847373104035,0.000142735590771622,0.000122554332181991
0.105682692307692,0.00218951458047822,0.000506677832608578,0.000483951466914114
0.10888141025641,0.00219170619603067,0.00086220150060244,0.00083739050959158
0.112080128205128,0.00219502113010868,0.00120897497062248,0.00118291072891773
0.115278846153846,0.00219943083750141,0.0015466550005306,0.00152055838289069
0.118477564102564,0.00220490577020181,0.0018749757345046,0.00185037341609263
0.121676282051282,0.0022114158051655,0.00219386232225033,0.00217237281839904
0.124875,0.0022189310131143,0.00250352014923567,0.002486537046776
0.124875,NaN,NaN,NaN
0.125125,0.00221955987245693,0.00252734569664056,0.00251075936622266
0.128323717948718,0.00222812660076326,0.00282761360588269,0.00281640820055228
0.131522435897436,0.00223764079900547,0.00311985601620831,0.00311406751412108
0.134721153846154,0.00224807767911293,0.00340458645126644,0.00340365330952345
0.137919871794872,0.00225941371031314,0.00368207671417074,0.00368510392273639
0.14111858974359,0.00227162588380438,0.00395239261817612,0.00395838435646254
0.144317307692308,0.0022846911741919,0.0042154714986195,0.00422348252644386
0.147516025641026,0.00229858625019261,0.00447119516923931,0.00448040264108559
0.150714743589744,0.00231328738300557,0.00471943938513463,0.00472915903908515
0.153913461538462,0.00232877047395615,0.00496009985989581,0.00496977171592265
0.157112179487179,0.00234501113718874,0.00519310199823684,0.00520226354298085
0.160310897435897,0.0023619847973945,0.00541840161108671,0.00542665874253457
0.163509615384615,0.00237966678244871,0.00563598165650436,0.00564298215729748
0.166708333333333,0.00239803240328391,0.00584584784115873,0.00585125896991353
0.169907051282051,0.00241705701976849,0.00604802439909853,0.00605151465522971
0.173105769230769,0.0024367160940366,0.00624255049514711,0.00624377504542697
0.176304487179487,0.00245698523335797,0.00642947726076705,0.00642806645280937
0.179503205128205,0.0024778402242933,0.00660886526734383,0.00660441583632347
0.182701923076923,0.00249925705909093,0.00678078214852118,0.00677285102532645
0.185900641025641,0.00252121195426414,0.00694530002715502,0.00693340103501155
0.189099358974359,0.00254368136010091,0.00710249234686158,0.00708609652695537
0.192298076923077,0.00256664195847113,0.00725242963864874,0.00723097048798892
0.195496794871795,0.00259007064466728,0.00739517367297609,0.00736805922135789
0.198695512820513,0.00261394448714012,0.0075307693807119,0.00749740376343418
0.201894230769231,0.00263824065699289,0.00765923392814167,0.0076190518502032
0.205092948717949,0.00266293631734342,0.00778054250548183,0.00773306054681704
0.208291666666667,0.00268800846196357,0.0078946109067989,0.0078394995977093
0.211490384615385,0.00271343369442894,0.0080012760851713,0.00793845542061965
0.214689102564103,0.00273918794567752,0.00810027782798696,0.00803003541596064
0.217887820512821,0.00276524614239372,0.00819124764067707,0.00811437186585621
0.221086538461538,0.00279158186375608,0.00827371448322584,0.00819162417954144
0.224285256410256,0.00281816705987236,0.00834713976489888,0.00826197774346703
0.227483974358974,0.00284497194493252,0.00841099309201315,0.00832563746828936
0.230682692307692,0.00287196520386175,0.00846487181570454,0.00838281474874806
0.23388141025641,0.00289911463422479,0.0085086490795404,0.00843370833830946
0.237080128205128,0.00292638825729126,0.00854261050853642,0.00847848241529174
0.240278846153846,0.00295375577211269,0.00856752199374096,0.00851724775432821
0.243477564102564,0.00298119004539369,0.00858457836358916,0.00855005258433745
0.246676282051282,0.00300866822643113,0.00859522352141047,0.00857688712998513
0.249875,0.00303617213901145,0.00860089081405771,0.00859770074543049
0.249875,NaN,NaN,NaN
0.250125,0.00303832239593995,0.00860116082853277,0.00859907182257225
0.253323717948718,0.00306583851056268,0.00860274243080793,0.00861331852067628
0.256522435897436,0.00309335445841532,0.00860108885530936,0.00862141826399742
0.259721153846154,0.00312085995955439,0.00859617549804262,0.00862335304210752
0.262919871794872,0.00314834413212562,0.00858768775930255,0.00861914197242133
0.26611858974359,0.0031757948896437,0.00857521334367523,0.00860883485661257
0.269317307692308,0.00320319884132206,0.00855836334570977,0.00859250371531143
0.272516025641026,0.00323054147343685,0.00853683001109722,0.00857023515567686
0.275714743589744,0.00325780744267546,0.00851040270978493,0.0085421245454066
0.278913461538462,0.00328498088091305,0.00847896189449214,0.00850827197372473
0.282112179487179,0.0033120456640252,0.00844246431379486,0.00846877961946617
0.285310897435897,0.00333898562974838,0.00840092675616882,0.00842375010719505
0.288509615384615,0.00336578474589457,0.00835441157234589,0.00837328551210151
0.291708333333333,0.00339242723660111,0.0083030149608142,0.0083174867755381
0.294907051282051,0.00341889767546394,0.00824685790746486,0.0082564533799747
0.298105769230769,0.0034451810532253,0.00818607922714974,0.00819028319807787
0.301304487179487,0.00347126282565738,0.00812083002298794,0.00811907247927031
0.304503205128205,0.00349712894506032,0.00805126886670731,0.00804291597462034
0.307701923076923,0.00352276587658059,0.0079775570127558,0.00796190723286932
0.310900641025641,0.00354816059834776,0.00789985294754608,0.00787613913110843
0.314099358974359,0.0035733005821319,0.00781830553200825,0.00778570473573187
0.317298076923077,0.00359817374875245,0.00773304493339748,0.00769069862338629
0.320496794871795,0.00362276838981757,0.00764417050092988,0.00759121882508318
0.323695512820513,0.00364707304472203,0.00755173479933894,0.00748736958157862
0.326894230769231,0.00367107631970887,0.00745572331515593,0.00737926509840151
0.330092948717949,0.00369476663530819,0.00735603011290828,0.00726703443641229
0.333291666666667,0.0037181318915426,0.00725243124251966,0.0071508275260042
0.336490384615385,0.00374115904988964,0.00714456029964573,0.00703082199638592
0.339689102564103,0.00376383365085385,0.00703189434414389,0.00690723001834974
0.342887820512821,0.00378613931944451,0.00691376290694755,0.00678030367045301
0.346086538461538,0.00380805735786013,0.00678939634858428,0.00665033657652555
0.349285256410256,0.0038295665770345,0.00665802892075552,0.00651765905181125
0.352483974358974,0.00385064355475235,0.00651906181259188,0.00638262428020541
0.355682692307692,0.00387126349228532,0.00637226895899321,0.00624558470943833
0.35888141025641,0.00389140173695286,0.00621799679335167,0.00610686105090451
0.362080128205128,0.00391103583569077,0.00605728296106171,0.00596671015397943
0.365278846153846,0.00393014773741425,0.00589182083343043,0.00582530061187337
0.368477564102564,0.00394872558802641,0.00572374139657158,0.00568270410420236
0.371676282051282,0.00396676458773797,0.00555525934733676,0.00553890566224228
0.374875,0.00398426664265918,0.00538829462951779,0.00539382937793546
0.374875,NaN,NaN,NaN
0.375125,0.00398561209823962,0.00537535303180955,0.00538243392792691
0.378323717948718,0.00400254335800128,0.00521146012142723,0.00523586409122008
0.381522435897436,0.0040189555016963,0.00505075412715699,0.00508781567647427
0.384721153846154,0.00403485823000518,0.00489284864691929,0.00493824298385546
0.387919871794872,0.00405025944107693,0.00473705600830609,0.00478714845726313
0.39111858974359,0.00406516471199653,0.00458264556319498,0.00463457644381867
0.394317307692308,0.00407957741750924,0.00442898626856117,0.00448060329860422
0.397516025641026,0.00409349915489184,0.00427560163378263,0.00432532762004393
0.400714743589744,0.00410693025302061,0.00412217294801095,0.00416886218897068
0.403913461538462,0.00411987024752362,0.00396851852253921,0.00401132791501018
0.407112179487179,0.00413231827486408,0.00381456575302494,0.00385284953928406
0.410310897435897,0.00414427337756558,0.00366032437198758,0.00369355268812823
0.413509615384615,0.00415573473051641,0.00350586410369905,0.00353356189667389
0.416708333333333,0.00416670180376171,0.00335129725650819,0.00337299930391928
0.419907051282051,0.00417717447673739,0.00319676561538569,0.00321198380940492
0.423105769230769,0.00418715311610253,0.00304243060861651,0.00305063055793131
0.426304487179487,0.00419663862592354,0.00288846568106309,0.00288905068064954
0.429503205128205,0.00420563247565531,0.00273504988014276,0.00272735127179586
0.432701923076923,0.00421413670831802,0.00258236173947326,0.00256563562516234
0.435900641025641,0.0042221539284187,0.00243057258591816,0.00240400379752675
0.439099358974359,0.00422968726637616,0.0022798383930687,0.00224255361075617
0.442298076923077,0.00423674031336391,0.0021302892799873,0.00208138225096232
0.445496794871795,0.00424331701759641,0.00198201576120075,0.00192058866887656
0.448695512820513,0.00424942153038946,0.00183505099035571,0.0017602770210151
0.451894230769231,0.00425505798848229,0.00168934866906428,0.00160056139634064
0.455092948717949,0.00426023021942225,0.00154475726002478,0.00144157201312688
0.458291666666667,0.00426494136149931,0.00140099296542513,0.00128346289261302
0.461490384615385,0.00426919340200834,0.00125761690206575,0.00112642065262842
0.464689102564103,0.00427298666134758,0.00111402604559242,0.000970673455399862
0.467887820512821,0.00427631928849111,0.000969472098310355,0.000816498287568269
0.471086538461538,0.00427918688416515,0.000823125330042859,0.00066422379239302
0.474285256410256,0.00428158242041088,0.000674197735602067,0.00051422520612395
0.477483974358974,0.00428349665343256,0.000522126717724057,0.000366908230790388
0.480682692307692,0.00428491919217152,0.000366794533661436,0.000222680613825773
0.48388141025641,0.00428584025291044,0.000208725529076599,8.19140107794778e-05
0.487080128205128,0.00428625290193101,4.91800649018367e-05,-5.50965906756413e-05
0.490278846153846,0.00428615533393345,-0.000109925514541709,-0.000188165305061639
0.493477564102564,0.0042855525853666,-0.000266288145750485,-0.00031722968584288
0.496676282051282,0.00428445716092324,-0.000417610980228827,-0.000442342300585012
0.499875,0.00428288836917406,-0.000561994590532467,-0.000563642590515021
0.499875,NaN,NaN,NaN
0.500125,0.00428274650059905,-0.000572945586233681,-0.000572967670423488
0.503323717948718,0.00428069470498889,-0.000708534563610528,-0.000690367368644544
0.506522435897436,0.00427822260790575,-0.000835787897641231,-0.000804340811955942
0.509721153846154,0.00427535611412554,-0.000955257937772696,-0.000915028828333977
0.512919871794872,0.00427211880631722,-0.00106778802169771,-0.00102251768705119
0.51611858974359,0.00426853148217332,-0.00117424233904989,-0.00112684254792495
0.519317307692308,0.00426461234742253,-0.00127536241048625,-0.00122799729677132
0.522516025641026,0.00426037750873329,-0.00137171618672812,-0.0013259456816451
0.525714743589744,0.00425584153507495,-0.001463700187709,-0.00142063125246672
0.528913461538462,0.00425101796839887,-0.00155156520411345,-0.00151198527106674
0.532112179487179,0.00424591973898956,-0.00163544817103729,-0.00159993260257012
0.535310897435897,0.00424055948106204,-0.00171540181036093,-0.00168439592577612
0.538509615384615,0.00423494976162968,-0.00179141899742958,-0.00176529866206036
0.541708333333333,0.0042291032405208,-0.00186345151663214,-0.00184256697327045
0.544907051282051,0.0042230327783769,-0.00193142400751539,-0.00191613109720314
0.548105769230769,0.00421675150622755,-0.00199524423692984,-0.00198592620773984
0.551304487179487,0.0042102728665755,-0.00205481081743063,-0.0020518929160285
0.554503205128205,0.00420361063253571,-0.00211001936415182,-0.00211397746960392
0.557701923076923,0.00419677890861629,-0.00216076795054427,-0.0021721316546514
0.560900641025641,0.00418979211414035,-0.00220696262837807,-0.00222631235862786
0.564099358974359,0.00418266494795512,-0.0022485237235649,-0.00227648070277654
0.567298076923077,0.00417541233085152,-0.00228539358742766,-0.00232260060522213
0.570496794871795,0.00416804932001339,-0.00231754643033965,-0.00236463658727995
0.573695512820513,0.00416059098800913,-0.00234500071638283,-0.00240255059626632
0.576894230769231,0.00415305225781095,-0.00236783423383898,-0.00243629760499215
0.580092948717949,0.0041454476860335,-0.00238620120266526,-0.00246581979299558
0.583291666666667,0.00413779119060926,-0.00240034942250325,-0.00249103926679502
0.586490384615385,0.00413009572870605,-0.00241063332460517,-0.00251184960050605
0.589689102564103,0.00412237294837081,-0.00241751591646951,-0.00252810703552191
0.592887820512821,0.00411463286471342,-0.0024215496230508,-0.00253962298051054
0.596086538461538,0.00410688364647927,-0.0024233245738958,-0.00254616038062936
0.599285256410256,0.00409913163243745,-0.00242337580524699,-0.00254743722824884
0.602483974358974,0.00409138170982291,-0.00242205137782716,-0.00254314035747292
0.605682692307692,0.0040836381520154,-0.00241936258971636,-0.002532951013633
0.60888141025641,0.00407590590811495,-0.00241486017033531,-0.00251658024889697
0.612080128205128,0.00406819217107882,-0.00240759330839665,-0.00249380776463382
0.615278846153846,0.00406050788129555,-0.00239619550694722,-0.00246451445769464
0.618477564102564,0.00405286874470677,-0.00237909746157391,-0.00242869902284958
0.621676282051282,0.0040452954358111,-0.00235481021200615,-0.00238647341607953
0.624875,0.00403781290476248,-0.00232218606660021,-0.00233803899344269
0.624875,NaN,NaN,NaN
0.625125,0.00403723272254597,-0.00231926245645832,-0.00233399919365689
0.628323717948718,0.0040298792890494,-0.00227696441509187,-0.00227915675852646
0.631522435897436,0.00402267551266208,-0.00222574894197061,-0.00221864369441432
0.634721153846154,0.00401564915510118,-0.00216614283755256,-0.0021526893106994
0.637919871794872,0.00400882594943568,-0.00209884855004596,-0.00208147415555204
0.64111858974359,0.00400222936013077,-0.00202455961424769,-0.00200512967258202
0.644317307692308,0.00399588078114438,-0.00194386796683843,-0.00192374542418723
0.647516025641026,0.00398979991923385,-0.00185723558482608,-0.0018373786915487
0.650714743589744,0.00398400520484992,-0.00176500133726447,-0.0017460636353769
0.653913461538462,0.00397851415365836,-0.0016674023641294,-0.00164981887098638
0.657112179487179,0.00397334365305144,-0.00156459826568934,-0.00154865323893441
0.660310897435897,0.00396851017454841,-0.00145669273013513,-0.00144256996713615
0.663509615384615,0.0039640299237311,-0.0013437508624562,-0.00133156954872712
0.666708333333333,0.00395991894173043,-0.00122581223030835,-0.00121565165421448
0.669907051282051,0.00395619317094716,-0.00110290031780932,-0.00109481634093347
0.673105769230769,0.00395286849516221,-0.000975029220909919,-0.000969064757623046
0.676304487179487,0.00394996076161889,-0.000842208337738656,-0.000838399482956926
0.679503205128205,0.00394748579048233,-0.000704445658490695,-0.000702824588291821
0.682701923076923,0.00394545937539187,-0.000561750108873807,-0.000562345475952065
0.685900641025641,0.00394389727758359,-0.000414133271144291,-0.000416968512676698
0.689099358974359,0.00394281521520265,-0.000261610698758914,-0.000266700450984293
0.692298076923077,0.00394222884888547,-0.000104202946714274,-0.00011154760748582
0.695496794871795,0.00394215376444794,5.80636524457824e-05,4.84852536400977e-05
0.698695512820513,0.0039426054535819,0.000225156541585127,0.000213396399622067
0.701894230769231,0.00394359929390224,0.000397037027522806,0.000383189043240043
0.705092948717949,0.00394515053061074,0.000573661282525999,0.000557873748130671
0.708291666666667,0.00394727426357329,0.000754982843425889,0.000737471324777214
0.711490384615385,0.00394998544581998,0.000940957400924438,0.000922016096499407
0.714689102564103,0.0039532989022288,0.00113155077637852,0.00111155920749973
0.717887820512821,0.00395722937981344,0.00132675077465879,0.00130617134643487
0.721086538461538,0.00396179164210426,0.00152658275759091,0.00150594391729487
0.724285256410256,0.00396700061702075,0.00173112698528677,0.00171098744532871
0.727483974358974,0.00397287159721871,0.0019405330554954,0.0019214261035645
0.730682692307692,0.00397942047240201,0.0021550240676102,0.002137387951703
0.73388141025641,0.00398666394768668,0.00237488258800812,0.00235899186849576
0.737080128205128,0.00399461968185945,0.00260041460507157,0.00258633385490311
0.740278846153846,0.00400330628086465,0.0028318968920782,0.00281947652799767
0.743477564102564,0.0040127431163993,0.00306952358412889,0.0030584453139928
0.746676282051282,0.00402294999951192,0.00331337209491886,0.00330323288387707
0.749875,0.0040339467959775,0.00356340198772894,0.00355381062221823
0.749875,NaN,NaN,NaN
0.750125,0.00403484012052018,0.00358320051301456,0.00357363777010936
0.753323717948718,0.00404671049944963,0.00383975598788276,0.00383041942935727
0.756522435897436,0.00405941101685377,0.00410222429601121,0.00409292957693443
0.759721153846154,0.00407296040727367,0.0043705006929198,0.00436116777191486
0.762919871794872,0.00408737714968963,0.00464453278852545,0.00463516555039892
0.76611858974359,0.00410267964992475,0.00492432696335328,0.00491498825329794
0.769317307692308,0.00411888642115268,0.00520994243483348,0.00520073350252668
0.772516025641026,0.00413601623721317,0.00550148125450437,0.00549252853953374
0.775714743589744,0.00415408825396991,0.00579907881500695,0.00579052767761605
0.778913461538462,0.00417312210371191,0.00610289661637541,0.00609491041301656
0.782112179487179,0.00419313797042679,0.0064131175031329,0.00640588033141496
0.785310897435897,0.00421415665328901,0.00672994297280556,0.00672366475295643
0.788509615384615,0.00423619962415723,0.00705359203933236,0.00704851498885501
0.791708333333333,0.0042592890833332,0.00738430122340855,0.00738070707103677
0.794907051282051,0.00428344801669877,0.00772232538968367,0.00772054282539531
0.798105769230769,0.00430870025669158,0.00806793929970958,0.00806835116933592
0.801304487179487,0.00433507054938202,0.00842143988506182,0.00842448951585307
0.804503205128205,0.0043625846301287,0.00878314936964442,0.00878934515486279
0.807701923076923,0.00439126931089476,0.0091534194890665,0.00916333645579365
0.810900641025641,0.00442115258328116,0.00953263716715295,0.00954691369334002
0.814099358974359,0.00445226374263967,0.00992123209941687,0.00994055924382028
0.817298076923077,0.00448463354013317,0.0103196867190922,0.0103447868422106
0.820496794871795,0.00451829437099441,0.0107285489012754,0.0107601395508861
0.823695512820513,0.00455328050782822,0.0111484473595463,0.0111871861105448
0.826894230769231,0.00458962838641818,0.0115801088209039,0.011626515486903
0.830092948717949,0.00462737694633217,0.0120243745418088,0.012078729781672
0.833291666666667,0.00466656801743979,0.0124822115097127,0.0125444363296794
0.836490384615385,0.00470724672449811,0.0129547111519242,0.0130242407755016
0.839689102564103,0.00474946185591082,0.0134430667432696,0.0135187440516877
0.842887820512821,0.00479326611570957,0.0139485221335481,0.0140285470028292
0.846086538461538,0.00483871616362609,0.0144722913918475,0.0145542661466433
0.849285256410256,0.00488587236661422,0.0150154622396868,0.0150965619699845
0.852483974358974,0.00493479825183424,0.0155789118300506,0.0156561771462509
0.855682692307692,0.00498555975964082,0.016163272011936,0.0162339774207208
0.85888141025641,0.00503822450509519,0.0167689722020137,0.0168309851489029
0.862080128205128,0.00509286130522714,0.0173963596270736,0.0174483968167053
0.865278846153846,0.00514954017228615,0.0180458623155005,0.018087581295757
0.868477564102564,0.00520833282543861,0.0187181411780531,0.0187500623419648
0.871676282051282,0.00526931360807234,0.0194141860702975,0.0194374933546624
0.874875,0.00533256059666901,0.0201353395417934,0.020151632888242
0.874875,NaN,NaN,NaN
0.875125,0.00533760161153792,0.0201928067577436,0.0202086260273168
0.878323717948718,0.00540338503714866,0.0209429866671803,0.0209536254614755
0.881522435897436,0.00547161409925992,0.0217223130225755,0.0217292110749502
0.884721153846154,0.00554238563319345,0.0225330509251427,0.0225373227646321
0.887919871794872,0.00561580380145244,0.0233775093155154,0.0233799707296794
0.89111858974359,0.00569198019242949,0.0242580227486606,0.0242592549762332
0.894317307692308,0.0057710339190582,0.0251769650217241,0.025177382512618
0.897516025641026,0.00585309178243531,0.026136773697199,0.0261366817635408
0.900714743589744,0.00593828851667002,0.0271399753413379,0.0271396147029602
0.903913461538462,0.00602676711018411,0.0281892078149034,0.0281887873878176
0.907112179487179,0.00611867919263296,0.0292872390549682,0.0292869594478288
0.910310897435897,0.00621418547703096,0.0304369829479129,0.0304370528754855
0.913509615384615,0.00631345624914751,0.0316415131543426,0.0316421602473395
0.916708333333333,0.00641667189890921,0.0329040756644925,0.0329055523139264
0.919907051282051,0.00652402349076606,0.0342281006923089,0.0342306847308592
0.923105769230769,0.00663571337166545,0.0356172143606441,0.0356212035965919
0.926304487179487,0.00675195581654908,0.0370752505325586,0.0370809494878145
0.929503205128205,0.00687297771238235,0.0386062631353596,0.0386139599815822
0.932701923076923,0.00699901928296654,0.0402145394232446,0.0402244714168386
0.935900641025641,0.00713033485844474,0.0419046147610192,0.041916922018266
0.939099358974359,0.00726719369517912,0.0436812893532511,0.0436959603135764
0.942298076923077,0.00740988085158557,0.0455496462135686,0.0455664641767952
0.945496794871795,0.00755869811956717,0.0475150671788509,0.0475335751831887
0.948695512820513,0.00771396499688154,0.0495832415806753,0.0496027485993543
0.951894230769231,0.00787601967069283,0.0517601647056941,0.0517798115028608
0.955092948717949,0.00804521998710077,0.0540521326292474,0.0540710142001492
0.958291666666667,0.00822194441850572,0.0564657487315064,0.0564830596775647
0.961490384615385,0.00840659308688464,0.0590079527236622,0.0590231053182886
0.964689102564103,0.00859958891067618,0.0616860666082217,0.0616987451272725
0.967887820512821,0.00880137890360241,0.0645078408521691,0.0645179889915279
0.971086538461538,0.00901243560351195,0.0674814884356923,0.0674892531592883
0.974285256410256,0.00923325858870096,0.0706157062688482,0.0706213674782994
0.977483974358974,0.00946437605125482,0.0739196907258226,0.0739235972853979
0.980682692307692,0.00970634642000649,0.0774031540004947,0.0774056746618603
0.98388141025641,0.00995976004209976,0.0810763446767674,0.0810778342050145
0.987080128205128,0.0102252409380767,0.0849500730699229,0.0849508502953728
0.990278846153846,0.0105034486447441,0.0890357406102644,0.0890360745488685
0.993477564102564,0.0107950801572577,0.0933453723605298,0.0933454732338159
0.996676282051282,0.011100871979331,0.0978916520245919,0.0978916649601855
0.999875,0.0114216022889468,0.102687959126731,0.102687959125695
0.999875,NaN,NaN,NaN


==> pic/shape_analytic_solution_1000000.txt <==
pos,G,dG
0,0.00291005291005291,-0.023148125
0.00200400801603206,0.00286450017844822,-0.0223136930186251
0.00400801603206413,0.00282061847790968,-0.0214804478250736
0.00601202404809619,0.00277840535917694,-0.0206484601113323
0.00801603206412826,0.0027378582318889,-0.0198178000038453
0.0100200400801603,0.00269897436571761,-0.0189885370630188
0.0120240480961924,0.00266175089150308,-0.0181607402827429
0.0140280561122244,0.00262618480238906,-0.0173344780899304
0.0160320641282565,0.00259227295495969,-0.0165098183440733
0.0180360721442886,0.00256001207037705,-0.0156868283368165
0.0200400801603206,0.00252939873551958,-0.0148655747915481
0.0220440881763527,0.00250042940412122,-0.0140461238630083
0.0240480961923848,0.00247310039791138,-0.013228541136914
0.0260521042084168,0.00244740790775565,-0.0124128916296021
0.0280561122244489,0.00242334799479714,-0.0115992397876892
0.030060120240481,0.00240091659159859,-0.0107876494877485
0.032064128256513,0.00238010950328498,-0.00997818403600506
0.0340681362725451,0.00236092240868687,-0.00917090616804673
0.0360721442885772,0.00234335086148419,-0.00836587804855367
0.0380761523046092,0.00232739029135062,-0.00756316127104455
0.0400801603206413,0.00231303600509846,-0.00676281685764007
0.0420841683366733,0.0023002831878239,-0.00596490525884386
0.0440881763527054,0.00228912690405276,-0.00516948635334059
0.0460921843687375,0.00227956209888663,-0.00437661944781138
0.0480961923847695,0.00227158359914933,-0.00358636327676645
0.0501002004008016,0.00226518611453369,-0.00279877600239506
0.0521042084168337,0.00226036423874862,-0.00201391521443278
0.0541082164328657,0.00225711245066645,-0.00123183793004588
0.0561122244488978,0.00225542511547044,-0.00045260059373317
0.0581162324649299,0.00225529648580251,0.000323740922754966
0.0601202404809619,0.0022567207029111,0.0010971313204803
0.062124248496994,0.00225969179779913,0.00186751587336318
0.064128256513026,0.00226420369237205,0.00263484042821164
0.0661322645290581,0.00227025020058594,0.00339905140473333
0.0681362725450902,0.00227782502959555,0.00416009579553002
0.0701402805611222,0.00228692178090246,0.00491792116607506
0.0721442885771543,0.00229753395150298,0.00567247565467331
0.0741482965931864,0.00230965493503611,0.00642370797240404
0.0761523046092184,0.00232327802293133,0.00717156740304632
0.0781563126252505,0.00233839640555615,0.00791600380298733
0.0801603206412826,0.00235500317336355,0.00865696760111334
0.0821643286573146,0.00237309131803915,0.00939440979868333
0.0841683366733467,0.00239265373364809,0.0101282819691855
0.0861723446893788,0.00241368321778166,0.0108585362581762
0.0881763527054108,0.00243617247270349,0.0115851253831023
0.0901803607214429,0.00246011410649551,0.0123080026331051
0.0921843687374749,0.00248550063420335,0.0130271218688082
0.094188376753507,0.00251232447898141,0.0137424375220873
0.0961923847695391,0.00254057797323739,0.0144539045958231
0.0981963927855711,0.00257025335977634,0.0151614786636366
0.100200400801603,0.00260134279294412,0.0158651158696078
0.102204408817635,0.00263383833977036,0.0165647729279759
0.104208416833667,0.00266773198111069,0.0172604071228239
0.106212424849699,0.00270301561278842,0.0179519763077442
0.108216432865731,0.00273968104673549,0.0186394389054883
0.110220440881764,0.00277772001213268,0.0193227539075983
0.112224448897796,0.0028171241565491,0.0200018808740219
0.114228456913828,0.00285788504708089,0.0206767799327092
0.11623246492986,0.00289999417148908,0.0213474117791933
0.118236472945892,0.00294344293933656,0.0220137376761526
0.120240480961924,0.00298822268312427,0.0226757194529567
0.122244488977956,0.00303432465942629,0.0233333195051943
0.124248496993988,0.00308174005002412,0.0239865007941845
0.12625250501002,0.0031304599630399,0.0246352268464701
0.128256513026052,0.00318047543406858,0.0252794617532943
0.130260521042084,0.00323177742730905,0.0259191701700598
0.132264529058116,0.00328435683669419,0.0265543173157706
0.134268537074148,0.00333820448701971,0.0271848689724565
0.13627254509018,0.00339331113507191,0.0278107914845808
0.138276553106212,0.00344966747075418,0.0284320517584298
0.140280561122244,0.00350726411821226,0.0290486172614861
0.142284569138277,0.00356609163695825,0.0296604560217837
0.144288577154309,0.00362614052299331,0.0302675366272465
0.146292585170341,0.00368740120992897,0.0308698282250091
0.148296593186373,0.00374986407010714,0.0314673005207207
0.150300601202405,0.00381351941571865,0.0320599237778312
0.152304609218437,0.00387835749992034,0.0326476688168604
0.154308617234469,0.00394436851795072,0.0332305070146502
0.156312625250501,0.00401154260824403,0.0338084103035988
0.158316633266533,0.00407986985354287,0.0343813511708782
0.160320641282565,0.0041493402820091,0.0349493026576344
0.162324649298597,0.00421994386833323,0.0355122383581697
0.164328657314629,0.00429167053484213,0.0360701324191087
0.166332665330661,0.00436451015260498,0.0366229595385461
0.168336673346693,0.00443845254253762,0.0371706949651782
0.170340681362725,0.00451348747650503,0.0377133144974162
0.172344689378758,0.0045896046784221,0.0382507944824823
0.17434869739479,0.00466679382535246,0.0387831118154897
0.176352705410822,0.00474504454860563,0.0393102439385038
0.178356713426854,0.00482434643483204,0.0398321688395869
0.180360721442886,0.00490468902711634,0.0403488650518255
0.182364729458918,0.0049860618260686,0.0408603116523407
0.18436873747495,0.00506845429091354,0.0413664882612805
0.186372745490982,0.00515185584057777,0.0418673750407956
0.188376753507014,0.0052362558547749,0.0423629526939975
0.190380761523046,0.0053216436750886,0.0428532024638995
0.192384769539078,0.00540800860605347,0.0433381061323402
0.19438877755511,0.00549533991623374,0.0438176460188904
0.196392785571142,0.00558362683929982,0.0442918049797416
0.198396793587174,0.00567285857510256,0.0447605664065783
0.200400801603206,0.00576302429074519,0.0452239142254325
0.202404809619238,0.00585411312165306,0.0456818328955209
0.204408817635271,0.00594611417264091,0.046134307408065
0.206412825651303,0.00603901651897785,0.0465813232850941
0.208416833667335,0.0061328092074499,0.0470228665782302
0.210420841683367,0.00622748125742001,0.0474589238674569
0.212424849699399,0.0063230216618857,0.0478894822598701
0.214428857715431,0.00641941938853414,0.0483145293884114
0.216432865731463,0.00651666338079463,0.0487340534105849
0.218436873747495,0.00661474255888852,0.0491480430071563
0.220440881763527,0.00671364582087658,0.0495564873808343
0.222444889779559,0.00681336204370357,0.0499593762549359
0.224448897795591,0.00691388008424021,0.0503566998720331
0.226452905811623,0.00701518878032243,0.0507484489925833
0.228456913827655,0.0071172769517878,0.0511346148935418
0.230460921843687,0.00722013340150919,0.0515151893669577
0.232464929859719,0.00732374691642564,0.0518901647185516
0.234468937875752,0.00742810626857026,0.0522595337662771
0.236472945891784,0.00753320021609534,0.0526232898388639
0.238476953907816,0.00763901750429447,0.0529814267743448
0.240480961923848,0.00774554686662168,0.0533339389185642
0.24248496993988,0.0078527770257076,0.0536808211236706
0.244488977955912,0.00796069669437256,0.0540220687465907
0.246492985971944,0.00806929457663665,0.0543576776474869
0.248496993987976,0.00817855936872665,0.0546876441881975
0.250501002004008,0.00828847976007975,0.055011965230659
0.25250501002004,0.00839904443434427,0.0553306381353121
0.254509018036072,0.00851024207037694,0.0556436607594897
0.256513026052104,0.00862206134323712,0.0559510314557878
0.258517034068136,0.00873449092517765,0.0562527490704192
0.260521042084168,0.00884751948663236,0.05654881294155
0.2625250501002,0.00896113569720033,0.0568392228976184
0.264529058116232,0.00907532822662664,0.0571239792556375
0.266533066132265,0.00919008574577981,0.0574030828194784
0.268537074148297,0.00930539692762569,0.0576765348781389
0.270541082164329,0.00942125044819796,0.0579443372039925
0.272545090180361,0.00953763498756499,0.058206492051022
0.274549098196393,0.00965453923079327,0.0584630021530343
0.276553106212425,0.00977195186890711,0.0587138707218592
0.278557114228457,0.00988986159984483,0.0589591014455298
0.280561122244489,0.0100082571294112,0.0591986984864466
0.282565130260521,0.0101271271722264,0.0594326664795238
0.284569138276553,0.0102464604526706,0.0596610105303182
0.286573146292585,0.0103662457058258,0.0598837362131412
0.288577154308617,0.0104864716784131,0.0601008495691537
0.290581162324649,0.0106071271297261,0.0603123571044429
0.292585170340681,0.0107282008325611,0.0605182657880825
0.294589178356713,0.0108496815741427,0.0607185830501757
0.296593186372746,0.0109715581570457,0.0609133167798802
0.298597194388778,0.0110938194001133,0.0611024753234171
0.30060120240481,0.0112164541393707,0.0612860674820612
0.302605210420842,0.0113394512289354,0.0614641025101149
0.304609218436874,0.0114627995419228,0.0616365901128649
0.306613226452906,0.0115864879713477,0.0618035404445208
0.308617234468938,0.0117105054310225,0.0619649641061371
0.31062124248497,0.0118348408564498,0.0621208721435186
0.312625250501002,0.0119594832057123,0.0622712760451059
0.314629258517034,0.0120844214603571,0.0624161877398474
0.316633266533066,0.0122096446262767,0.062555619595051
0.318637274549098,0.0123351417345854,0.0626895844142192
0.32064128256513,0.0124609018424908,0.062818095434869
0.322645290581162,0.0125869140341617,0.0629411663263307
0.324649298597194,0.0127131674215913,0.063058811187533
0.326653306613226,0.0128396511454557,0.0631710445447688
0.328657314629259,0.012966354375968,0.0632778813494453
0.330661322645291,0.0130932663137284,0.0633793369758138
0.332665330661323,0.0132203761905689,0.0634754272186868
0.334669338677355,0.0133476732703937,0.0635661682911331
0.336673346693387,0.0134751468500155,0.0636515768221591
0.338677354709419,0.0136027862599865,0.0637316698543717
0.340681362725451,0.0137305808654247,0.0638064648416226
0.342685370741483,0.0138585200668361,0.0638759796466376
0.344689378757515,0.0139865933009313,0.0639402325386273
0.346693386773547,0.0141147900414378,0.0639992421908803
0.348697394789579,0.0142430997999074,0.0640530276783404
0.350701402805611,0.0143715121265187,0.0641016084751646
0.352705410821643,0.0145000166108747,0.0641450044522665
0.354709418837675,0.0146286028827953,0.064183235874839
0.356713426853707,0.0147572606131048,0.0642163233998633
0.35871743486974,0.0148859795144152,0.0642442880735982
0.360721442885772,0.0150147493419028,0.0642671513290523
0.362725450901804,0.0151435598940815,0.0642849349834407
0.364729458917836,0.01527240101357,0.0642976612356223
0.366733466933868,0.0154012625878537,0.0643053526635209
0.3687374749499,0.0155301345500421,0.064308032221529
0.370741482965932,0.0156590068796206,0.0643057232378942
0.372745490981964,0.015787869603197,0.0642984494120887
0.374749498997996,0.0159167127952427,0.0642862348121601
0.376753507014028,0.0160455265788288,0.0642691038720666
0.37875751503006,0.0161743011263565,0.064247081388995
0.380761523046092,0.0163030266602828,0.0642201925206595
0.382765531062124,0.0164316934538397,0.0641884627825849
0.384769539078156,0.0165602918317489,0.0641519180453724
0.386773547094188,0.0166888121709302,0.0641105845319474
0.38877755511022,0.0168172449012054,0.0640644888147908
0.390781563126253,0.0169455805059955,0.0640136578131527
0.392785571142285,0.0170738095230132,0.063958118790248
0.394789579158317,0.0172019225449489,0.0638978993504362
0.396793587174349,0.0173299102201522,0.0638330274363835
0.398797595190381,0.0174577632533064,0.0637635313262065
0.400801603206413,0.017585472406098,0.0636894396306007
0.402805611222445,0.0177130284978806,0.0636107812899487
0.404809619238477,0.0178404224063325,0.0635275855714157
0.406813627254509,0.0179676450681084,0.0634398820660215
0.408817635270541,0.0180946874794859,0.0633477006857017
0.410821643286573,0.0182215406970053,0.0632510716603479
0.412825651302605,0.0183481958381041,0.0631500255348295
0.414829659318637,0.018474644081745,0.0630445931660023
0.416833667334669,0.0186008766690382,0.0629348057196975
0.418837675350701,0.0187268849038575,0.0628206946676925
0.420841683366733,0.0188526601534505,0.0627022917846648
0.422845691382766,0.0189781938490423,0.0625796291451321
0.424849699398798,0.0191034774864336,0.062452739120369
0.42685370741483,0.0192285026265922,0.0623216543753121
0.428857715430862,0.0193532608962382,0.0621864078654458
0.430861723446894,0.0194777439884234,0.0620470328336674
0.432865731462926,0.0196019436631039,0.0619035628071407
0.434869739478958,0.0197258517477067,0.0617560315941297
0.43687374749499,0.0198494601376899,0.0616044732808143
0.438877755511022,0.0199727607970964,0.061448922228088
0.440881763527054,0.0200957457591011,0.0612894130683429
0.442885771543086,0.0202184071265519,0.061125980702232
0.444889779559118,0.0203407370725039,0.0609586602954158
0.44689378757515,0.0204627278407473,0.0607874872752955
0.448897795591182,0.0205843717463288,0.0606124973277224
0.450901803607214,0.0207056611760656,0.0604337263936948
0.452905811623247,0.0208265885890544,0.0602512106660371
0.454909819639279,0.0209471465171717,0.0600649865860585
0.456913827655311,0.021067327565569,0.0598750908401995
0.458917835671343,0.0211871244131607,0.0596815603566562
0.460921843687375,0.0213065298131048,0.0594844323019883
0.462925851703407,0.0214255365932773,0.059283744077715
0.464929859719439,0.0215441376567401,0.0590795333168854
0.466933867735471,0.0216623259822008,0.0588718378806385
0.468937875751503,0.0217800946244668,0.0586606958547423
0.470941883767535,0.0218974367148918,0.0584461455461163
0.472945891783567,0.0220143454618157,0.0582282254793361
0.474949899799599,0.0221308141509971,0.0580069743931246
0.476953907815631,0.0222468361460387,0.0577824312368196
0.478957915831663,0.0223624048888063,0.0575546351668297
0.480961923847695,0.02247751389984,0.057323625543069
0.482965931863727,0.0225921567787582,0.0570894419253783
0.48496993987976,0.022706327204655,0.056852124069924
0.486973947895792,0.0228200189364899,0.0566117119255852
0.488977955911824,0.0229332258134702,0.0563682456303213
0.490981963927856,0.0230459417554267,0.0561217655075188
0.492985971943888,0.0231581607631808,0.0558723120623281
0.49498997995992,0.0232698769189063,0.0556199259779755
0.496993987975952,0.0233810843864812,0.0553646481120631
0.498997995991984,0.0234917774118345,0.05510651949285
0.501002004008016,0.0236019503232838,0.0548455813155153
0.503006012024048,0.0237115975318665,0.0545818749384035
0.50501002004008,0.0238207135316627,0.0543154418792582
0.507014028056112,0.0239292929001109,0.0540463238114254
0.509018036072144,0.0240373302983161,0.0537745625600582
0.511022044088176,0.0241448204713501,0.0535002000982847
0.513026052104208,0.0242517582485445,0.0532232785433758
0.51503006012024,0.0243581385437751,0.0529438401528817
0.517034068136273,0.0244639563557397,0.0526619273207627
0.519038076152305,0.0245692067682274,0.0523775825734926
0.521042084168337,0.0246738849503801,0.0520908485661538
0.523046092184369,0.0247779861569466,0.0518017680785073
0.525050100200401,0.024881505728528,0.0515103840110513
0.527054108216433,0.0249844390918163,0.0512167393810615
0.529058116232465,0.0250867817598241,0.0509208773186102
0.531062124248497,0.0251885293321066,0.0506228410625688
0.533066132264529,0.0252896774949758,0.0503226739566036
0.535070140280561,0.0253902220217064,0.0500204194451369
0.537074148296593,0.0254901587727336,0.0497161210693043
0.539078156312625,0.0255894836958429,0.0494098224628884
0.541082164328657,0.0256881928263517,0.049101567348239
0.543086172344689,0.0257862822872826,0.0487913995321721
0.545090180360721,0.0258837482895288,0.0484793629018525
0.547094188376753,0.0259805871320107,0.0481655014206649
0.549098196392786,0.0260767952018243,0.0478498591240582
0.551102204408818,0.0261723689743822,0.0475324801153799
0.55310621242485,0.0262673050135446,0.0472134085616881
0.555110220440882,0.0263615999717435,0.0468926886895531
0.557114228456914,0.0264552505900971,0.0465703647808322
0.559118236472946,0.0265482536985168,0.0462464811684367
0.561122244488978,0.0266406062158053,0.0459210822320735
0.56312625250501,0.0267323051497456,0.0455942123939833
0.565130260521042,0.0268233475971824,0.0452659161146337
0.567134268537074,0.0269137307440943,0.0449362378884255
0.569138276553106,0.0270034518656573,0.0446052222393711
0.571142284569138,0.0270925083263,0.044272913716745
0.57314629258517,0.0271808975797498,0.0439393568907302
0.575150300601202,0.0272686171690704,0.0436045963480437
0.577154308617234,0.0273556647266905,0.0432686766875398
0.579158316633267,0.0274420379744237,0.0429316425158046
0.581162324649299,0.0275277347234797,0.0425935384427269
0.583166332665331,0.0276127528744664,0.0422544090770498
0.585170340681363,0.027697090417383,0.0419142990219168
0.587174348697395,0.0277807454316044,0.0415732528703895
0.589178356713427,0.0278637160858567,0.0412313152009445
0.591182364729459,0.0279460006381829,0.0408885305729668
0.593186372745491,0.0280275974359008,0.0405449435222241
0.595190380761523,0.0281085049155505,0.0402005985563083
0.597194388777555,0.0281887216028338,0.0398555401500633
0.599198396793587,0.0282682461125438,0.0395098127410338
0.601202404809619,0.0283470771484855,0.0391634607248272
0.603206412825651,0.0284252135033872,0.0388165284505219
0.605210420841683,0.0285026540588026,0.0384690602160183
0.607214428857715,0.0285793977850037,0.0381211002633989
0.609218436873748,0.0286554437408641,0.0377726927742527
0.61122244488978,0.028730791073733,0.0374238818649861
0.613226452905812,0.0288054390193002,0.0370747115821232
0.615230460921844,0.0288793869014509,0.0367252258975852
0.617234468937876,0.028952634132112,0.0363754687039578
0.619238476953908,0.0290251802110876,0.0360254838097175
0.62124248496994,0.0290970247258865,0.035675314934475
0.623246492985972,0.0291681673515386,0.0353250057041871
0.625250501002004,0.0292386078504028,0.0349745996463356
0.627254509018036,0.0293083460719649,0.0346241401851126
0.629258517034068,0.0293773819526254,0.0342736706365821
0.6312625250501,0.0294457155154781,0.0339232342038069
0.633266533066132,0.0295133468700789,0.0335728739719895
0.635270541082164,0.0295802762122046,0.0332226329035493
0.637274549098196,0.0296465038236019,0.0328725538332621
0.639278557114228,0.0297120300717266,0.0325226794632841
0.64128256513026,0.0297768554094732,0.0321730523582232
0.643286573146293,0.0298409803748938,0.0318237149401791
0.645290581162325,0.0299044055909079,0.0314747094837746
0.647294589178357,0.0299671317650017,0.0311260781111241
0.649298597194389,0.0300291596889176,0.0307778627868559
0.651302605210421,0.0300904902383332,0.0304301053130438
0.653306613226453,0.0301511243725309,0.0300828473242132
0.655310621242485,0.0302110631340567,0.0297361302822166
0.657314629258517,0.0302703076483694,0.0293899954711778
0.659318637274549,0.0303288591234793,0.0290444839923758
0.661322645290581,0.0303867188495761,0.0286996367591614
0.663326653306613,0.0304438881986479,0.0283554944917788
0.665330661322645,0.0305003686240886,0.0280120977122541
0.667334669338677,0.0305561616602958,0.0276694867391718
0.669338677354709,0.0306112689222574,0.0273277016825447
0.671342685370741,0.0306656921051289,0.0269867824385651
0.673346693386774,0.0307194329837996,0.0266467686844312
0.675350701402806,0.0307724934124482,0.0263076998730391
0.677354709418838,0.0308248753240883,0.0259696152277979
0.67935871743487,0.0308765807301033,0.0256325537373122
0.681362725450902,0.0309276117197699,0.025296554150092
0.683366733466934,0.0309779704597728,0.0249616549692763
0.685370741482966,0.0310276591937065,0.0246278944472664
0.687374749498998,0.0310766802415681,0.0242953105804275
0.68937875751503,0.0311250359992386,0.0239639411036925
0.691382765531062,0.0311727289379539,0.0236338234851822
0.693386773547094,0.031219761603764,0.0233049949208448
0.695390781563126,0.0312661366169832,0.0229774923290118
0.697394789579158,0.0313118566716274,0.0226513523450138
0.69939879759519,0.0313569245348419,0.0223266113156311
0.701402805611222,0.0314013430463177,0.0220033052937972
0.703406813627255,0.0314451151176969,0.0216814700329553
0.705410821643287,0.0314882437319674,0.0213611409816379
0.707414829659319,0.0315307319428458,0.0210423532779567
0.709418837675351,0.0315725828741505,0.0207251417440187
0.711422845691383,0.0316137997191621,0.0204095408804655
0.713426853707415,0.031654385739974,0.0200955848608195
0.715430861723447,0.0316943442668314,0.0197833075259199
0.717434869739479,0.0317336786974585,0.0194727423783346
0.719438877755511,0.0317723924963756,0.0191639225767884
0.721442885771543,0.0318104891942039,0.0188568809303786
0.723446893787575,0.0318479723869591,0.0185516498931636
0.725450901803607,0.0318848457353351,0.0182482615581814
0.727454909819639,0.0319211129639734,0.0179467476520528
0.729458917835671,0.0319567778607246,0.0176471395290966
0.731462925851703,0.0319918442758953,0.0173494681656896
0.733466933867735,0.0320263161214857,0.017053764154494
0.735470941883767,0.0320601973704146,0.0167600576986299
0.7374749498998,0.0320934920557332,0.0164683786061156
0.739478957915832,0.0321262042698271,0.0161787562838111
0.741482965931864,0.0321583381636068,0.0158912197317783
0.743486973947896,0.032189897945687,0.0156057975374584
0.745490981963928,0.0322208878815531,0.0153225178697356
0.74749498997996,0.0322513122927169,0.0150414084730355
0.749498997995992,0.0322811755558605,0.0147624966617111
0.751503006012024,0.0323104821019676,0.014485809313809
0.753507014028056,0.0323392364154445,0.0142113728654349
0.755511022044088,0.0323674430332269,0.0139392133045963
0.75751503006012,0.0323951065438777,0.0136693561654495
0.759519038076152,0.03242223158667,0.013401826522217
0.761523046092184,0.0324488228506602,0.0131366489832213
0.763527054108216,0.0324748850737482,0.0128738476849188
0.765531062124248,0.0325004230417257,0.0126134462858702
0.767535070140281,0.0325254415873123,0.0123554679607686
0.769539078156313,0.0325499455891801,0.0120999353940806
0.771543086172345,0.0325739399709651,0.01184687077448
0.773547094188377,0.0325974297002673,0.0115962957884958
0.775551102204409,0.0326204197876384,0.0113482316142294
0.777555110220441,0.0326429152855569,0.0111026989155817
0.779559118236473,0.0326649212873914,0.0108597178359522
0.781563126252505,0.0326864429263512,0.0106193079919042
0.783567134268537,0.0327074853744249,0.0103814884674358
0.785571142284569,0.032728053841306,0.0101462778074004
0.787575150300601,0.032748153573307,0.00991369401129153
0.789579158316633,0.0327677898522603,0.0096837545275158
0.791583166332665,0.032786967994407,0.00945647624644723
0.793587174348697,0.0328056933492724,0.00923187549473189
0.795591182364729,0.0328239712985308,0.00900996802875432
0.797595190380762,0.0328418072548551,0.00879076902819456
0.799599198396794,0.0328592066607563,0.00857429309029859
0.801603206412826,0.0328761749874084,0.00836055422277827
0.803607214428858,0.0328927177334616,0.00814956583824263
0.80561122244489,0.032908840423843,0.00794134074686924
0.807615230460922,0.0329245486085433,0.00773589115118842
0.809619238476954,0.0329398478613923,0.00753322863893939
0.811623246492986,0.0329547437788201,0.00733336417665955
0.813627254509018,0.0329692419786066,0.00713630810332643
0.81563126252505,0.0329833480986169,0.00694207012446591
0.817635270541082,0.0329970677955254,0.00675065930466155
0.819639278557114,0.033010406743525,0.00656208406225705
0.821643286573146,0.0330233706330249,0.0063763521614475
0.823647294589178,0.0330359651693348,0.00619347070719529
0.82565130260521,0.0330481960713347,0.00601344613753492
0.827655310621243,0.033060069070135,0.00583628421809851
0.829659318637275,0.0330715899077191,0.00566199003449205
0.831663326653307,0.0330827643355762,0.00549056798637277
0.833667334669339,0.0330935981133197,0.00532202178064207
0.835671342685371,0.0331040970072917,0.00515635442509714
0.837675350701403,0.0331142667891552,0.00499356822090241
0.839679358717435,0.0331241132344728,0.00483366475726029
0.841683366733467,0.0331336421212712,0.00467664490356246
0.843687374749499,0.0331428592285943,0.00452250880370651
0.845691382765531,0.0331517703350399,0.00437125586831924
0.847695390781563,0.0331603812172852,0.00422288476875336
0.849699398797595,0.0331686976485995,0.00407739343042848
0.851703406813627,0.0331767253973399,0.00393477902552986
0.853707414829659,0.033184470225437,0.00379503796666798
0.855711422845691,0.0331919378868652,0.0036581659003923
0.857715430861723,0.0331991341261003,0.00352415769849606
0.859719438877755,0.0332060646765616,0.00339300745443116
0.861723446893788,0.0332127352590433,0.00326470847330216
0.86372745490982,0.0332191515801291,0.0031392532666887
0.865731462925852,0.0332253193305954,0.00301663354621001
0.867735470941884,0.0332312441837987,0.00289684021467383
0.869739478957916,0.0332369317940513,0.00277986336096978
0.871743486973948,0.0332423877949811,0.00266569225282465
0.87374749498998,0.0332476177978785,0.00255431532898535
0.875751503006012,0.03325262739003,0.00244572019263213
0.877755511022044,0.0332574221330358,0.00233989360429244
0.879759519038076,0.0332620075611159,0.00223682147695365
0.881763527054108,0.0332663891793999,0.00213648886526157
0.88376753507014,0.0332705724622044,0.00203887996146921
0.885771543086172,0.033274562851295,0.00194397808677794
0.887775551102204,0.0332783657541356,0.00185176568442455
0.889779559118236,0.0332819865421217,0.00176222431470948
0.891783567134269,0.0332854305488012,0.00167533464343876
0.893787575150301,0.0332887030680795,0.00159107644099954
0.895791583166333,0.0332918093524118,0.00150942856849093
0.897795591182365,0.0332947546109795,0.00143036897644511
0.899799599198397,0.0332975440078536,0.00135387469349364
0.901803607214429,0.0333001826601427,0.00127992182004691
0.903807615230461,0.0333026756361273,0.00120848552342543
0.905811623246493,0.0333050279533793,0.00113954002981486
0.907815631262525,0.0333072445768669,0.00107305861281936
0.909819639278557,0.0333093304170446,0.00100901359322337
0.911823647294589,0.0333112903279306,0.000947376325773881
0.913827655310621,0.0333131291051668,0.000888117193630578
0.915831663326653,0.0333148514840657,0.000831205604636123
0.917835671342685,0.0333164621376428,0.000776609977725823
0.919839679358717,0.0333179656746344,0.000724297739555542
0.92184368737475,0.0333193666374984,0.000674235318171165
0.923847695390782,0.033320669500404,0.000626388132955619
0.925851703406814,0.033321878667204,0.000580720589308139
0.927855711422846,0.033322998469393,0.000537196061809468
0.929859719438878,0.03332403316405,0.000495776913121052
0.93186372745491,0.0333249869317684,0.000456424439677492
0.933867735470942,0.0333258638745675,0.000419098929464698
0.935871743486974,0.0333266680137924,0.000383759594676662
0.937875751503006,0.0333274032879969,0.000350364577428945
0.939879759519038,0.0333280735508116,0.000318870983323242
0.94188376753507,0.0333286825687979,0.000289234820196132
0.943887775551102,0.0333292340192856,0.000261411021468644
0.945891783567134,0.033329731488196,0.000235353415250667
0.947895791583166,0.03333017846785,0.00021101477765586
0.949899799599198,0.0333305783547606,0.000188346711475038
0.95190380761523,0.0333309344474104,0.000167299767104017
0.953907815631262,0.0333312499440133,0.000147823334205904
0.955911823647295,0.033331527940262,0.000129865692118438
0.957915831663327,0.0333317714270589,0.000113373999159139
0.959919839679359,0.0333319832882319,9.82942250157719e-05
0.961923847695391,0.0333321662982363,8.45712508432751e-05
0.963927855711423,0.0333323231198388,7.21487223070662e-05
0.965931863727455,0.0333324563017877,6.09692095103423e-05
0.967935871743487,0.0333325682764684,5.09739793881759e-05
0.969939879759519,0.0333326613575404,4.21033163036541e-05
0.971943887775551,0.0333327377375632,3.42960700757127e-05
0.973947895791583,0.0333327994856031,2.74900848002409e-05
0.975951903807615,0.0333328485448276,2.16219460565983e-05
0.977955911823647,0.0333328867300834,1.66270308801285e-05
0.979959919839679,0.0333329157254616,1.24395364144289e-05
0.981963927855711,0.0333329370818495,8.9918278161223e-06
0.983967935871743,0.0333329522144725,6.21666651108344e-06
0.985971943887776,0.0333329624004321,4.04342491586203e-06
0.987975951903808,0.033332968776252,2.4025308978498e-06
0.98997995991984,0.0333329723354693,1.22174205286376e-06
0.991983967935872,0.0333329739263741,4.2607371649444e-07
0.993987975951904,0.0333329742502836,-5.55432512394797e-08
0.995991983967936,0.0333329738622718,-2.94773203988292e-07
0.997995991983968,0.0333329731916598,-2.63497650786491e-07
1,0.0333332500000529,364.088524736422


==> pic/shape_analytic_solution_3.txt <==
pos,G,dG
0,0.00291005291005291,-0.0154320987654321
0.00200400801603206,0.00287949798271853,-0.0150620862843408
0.00400801603206413,0.00284968234318722,-0.0146942946780425
0.00601202404809619,0.00282060151007707,-0.01432875453066
0.00801603206412826,0.00279225094122889,-0.0139654959138763
0.0100200400801603,0.00276462603473258,-0.0136045483874963
0.0120240480961924,0.00273772212995239,-0.0132459410000293
0.0140280561122244,0.00271153450855095,-0.0128897022892901
0.0160320641282565,0.00268605839551205,-0.0125358602830224
0.0180360721442886,0.00266128896016225,-0.0121844424995406
0.0200400801603206,0.00263722131719107,-0.011835475948393
0.0220440881763527,0.00261385052766989,-0.0114889871310453
0.0240480961923848,0.00259117160006946,-0.0111450020415839
0.0260521042084168,0.00256917949127597,-0.0108035461674403
0.0280561122244489,0.00254786910760565,-0.0104646444901356
0.030060120240481,0.00252723530581783,-0.0101283214860452
0.032064128256513,0.0025072728941265,-0.00979460112718464
0.0340681362725451,0.00248797663321024,-0.00946350688201576
0.0360721442885772,0.00246934123722053,-0.00913506171627313
0.0380761523046092,0.00245136137478832,-0.0088092880938115
0.0400801603206413,0.00243403167002903,-0.00848620797747373
0.0420841683366733,0.00241734670354562,-0.00816584282997944
0.0440881763527054,0.00240130101342994,-0.00784821361483439
0.0460921843687375,0.00238588909626228,-0.00753334079726063
0.0480961923847695,0.00237110540810892,-0.0072212443451474
0.0501002004008016,0.00235694436551787,-0.00691194373002294
0.0521042084168337,0.00234340034651255,-0.00660545792804712
0.0541082164328657,0.00233046769158355,-0.00630180542102495
0.0561122244488978,0.00231814070467822,-0.0060010041974411
0.0581162324649299,0.0023064136541883,-0.00570307175351529
0.0601202404809619,0.00229528077393532,-0.00540802509427886
0.062124248496994,0.00228473626415383,-0.00511588073467216
0.064128256513026,0.00227477429247247,-0.00482665470066324
0.0661322645290581,0.00226538899489269,-0.00454036253038752
0.0681362725450902,0.00225657447676525,-0.00425701927530865
0.0701402805611222,0.00224832481376432,-0.00397663950140064
0.0721442885771543,0.0022406340528592,-0.00369923729035106
0.0741482965931864,0.00223349621328359,-0.00342482624078568
0.0761523046092184,0.00222690528750246,-0.00315341946951428
0.0781563126252505,0.0022208552421763,-0.00288502961279788
0.0801603206412826,0.00221534001912286,-0.00261966882763732
0.0821643286573146,0.00221035353627629,-0.00235734879308324
0.0841683366733467,0.00220588968864364,-0.00209808071156752
0.0861723446893788,0.00220194234925865,-0.00184187531025624
0.0881763527054108,0.00219850537013278,-0.00158874284242411
0.0901803607214429,0.00219557258320353,-0.00133869308885051
0.0921843687374749,0.00219313780127993,-0.00109173535923713
0.094188376753507,0.00219119481898506,-0.000847878493647163
0.0961923847695391,0.00218973741369586,-0.000607130863966335
0.0981963927855711,0.00218875934647978,-0.00036950037538549
0.100200400801603,0.00218825436302861,-0.000134994467904994
0.102204408817635,0.00218821619458915,9.63798821390037e-05
0.104208416833667,0.00218863855889089,0.000324616160526683
0.106212424849699,0.00218951516107047,0.00054970831358454
0.108216432865731,0.0021908396945931,0.000771650746593694
0.110220440881764,0.00219260584217064,0.000990438322176144
0.112224448897796,0.00219480727667648,0.00120606635865903
0.114228456913828,0.00219743766205718,0.00141853062841699
0.11623246492986,0.00220049065424061,0.00162782735619233
0.118236472945892,0.00220395990204089,0.00183395321739322
0.120240480961924,0.00220783904805973,0.0020369053363697
0.122244488977956,0.00221212172958443,0.00223668128466749
0.124248496993988,0.00221680157948225,0.00243327907925967
0.12625250501002,0.00222187222709127,0.00262669718075614
0.128256513026052,0.00222732729910764,0.00281693449159066
0.130260521042084,0.00223316042046916,0.00300399035418569
0.132264529058116,0.00223936521523515,0.00318786454909494
0.134268537074148,0.00224593530746262,0.00336855729312331
0.13627254509018,0.00225286432207857,0.00354606923742466
0.138276553106212,0.00226014588574856,0.00372040146557688
0.140280561122244,0.00226777362774129,0.00389155549163471
0.142284569138277,0.00227574118078935,0.00405953325815979
0.144288577154309,0.00228404218194593,0.00422433713422822
0.146292585170341,0.00229267027343758,0.00438596991341562
0.148296593186373,0.00230161910351282,0.0045444348117594
0.150300601202405,0.00231088232728675,0.00469973546569836
0.152304609218437,0.00232045360758141,0.00485187592998969
0.154308617234469,0.002330326615762,0.00500086067560306
0.156312625250501,0.00234049503256889,0.00514669458759206
0.158316633266533,0.00235095254894521,0.00528938296294274
0.160320641282565,0.00236169286686026,0.00542893150839928
0.162324649298597,0.00237270970012844,0.00556534633826684
0.164328657314629,0.0023839967752238,0.00569863397219142
0.166332665330661,0.00239554783209009,0.00582880133291672
0.168336673346693,0.0024073566249463,0.00595585574401816
0.170340681362725,0.00241941692308768,0.00607980492761371
0.172344689378758,0.00243172251168204,0.00620065700205178
0.17434869739479,0.00244426719256152,0.00631842047957584
0.176352705410822,0.00245704478500959,0.00643310426396618
0.178356713426854,0.00247004912654329,0.00654471764815823
0.180360721442886,0.00248327407369071,0.00665327031183794
0.182364729458918,0.0024967135027636,0.00675877231901373
0.18436873747495,0.00251036131062512,0.00686123411556537
0.186372745490982,0.00252421141545263,0.00696066652676939
0.188376753507014,0.0025382577574955,0.00705708075480136
0.190380761523046,0.00255249429982791,0.00715048837621472
0.192384769539078,0.00256691502909653,0.00724090133939631
0.19438877755511,0.00258151395626316,0.00732833196199836
0.196392785571142,0.00259628511734209,0.00741279292834729
0.198396793587174,0.00261122257413235,0.0074942972868289
0.200400801603206,0.0026263204149446,0.00757285844725001
0.202404809619238,0.00264157275532282,0.00764849017817687
0.204408817635271,0.00265697373876052,0.00772120660424975
0.206412825651303,0.00267251753741164,0.00779102220347418
0.208416833667335,0.00268819835279595,0.00785795180448851
0.210420841683367,0.00270401041649897,0.0079220105838079
0.212424849699399,0.00271994799086633,0.00798321406304473
0.214428857715431,0.00273600536969254,0.00804157810610528
0.216432865731463,0.00275217687890414,0.00809711891636294
0.218436873747495,0.00276845687723712,0.00814985303380746
0.220440881763527,0.00278483975690864,0.00819979733217073
0.222444889779559,0.00280131994428294,0.00824696901602882
0.224448897795591,0.00281789190053144,0.00829138561788011
0.226452905811623,0.00283455012228696,0.0083330649952
0.228456913827655,0.00285128914229197,0.00837202532747151
0.230460921843687,0.00286810353004096,0.00840828511319233
0.232464929859719,0.00288498789241667,0.0084418631668581
0.234468937875752,0.00290193687432033,0.00847277861592163
0.236472945891784,0.00291894515929579,0.00850105089772874
0.238476953907816,0.00293600747014741,0.00852669975642989
0.240480961923848,0.00295311856955183,0.00854974523986827
0.24248496993988,0.0029702732606634,0.00857020769644389
0.244488977955912,0.00298746638771335,0.00858810777195388
0.246492985971944,0.00300469283660259,0.0086034664064091
0.248496993987976,0.00302194753548812,0.00861630483082672
0.250501002004008,0.00303922545536293,0.00862664456399908
0.25250501002004,0.00305652161062952,0.00863450740923869
0.254509018036072,0.00307383105966673,0.00863991545109936
0.256513026052104,0.00309114890539008,0.0086428910520737
0.258517034068136,0.00310847029580542,0.00864345684926647
0.260521042084168,0.00312579042455592,0.00864163575104457
0.2625250501002,0.00314310453146226,0.00863745093366266
0.264529058116232,0.00316040790305616,0.00863092583786567
0.266533066132265,0.00317769587310689,0.00862208416546692
0.268537074148297,0.0031949638231411,0.00861094987590294
0.270541082164329,0.00321220718295558,0.00859754718276432
0.272545090180361,0.00322942143112308,0.00858190055030296
0.274549098196393,0.00324660209549116,0.00856403468991549
0.276553106212425,0.00326374475367389,0.00854397455660324
0.278557114228457,0.00328084503353649,0.00852174534540845
0.280561122244489,0.00329789861367276,0.00849737248782676
0.282565130260521,0.00331490122387535,0.00847088164819651
0.284569138276553,0.00333184864559872,0.00844229872006395
0.286573146292585,0.00334873671241482,0.00841164982252547
0.288577154308617,0.0033655613104614,0.00837896129654612
0.290581162324649,0.00338231837888296,0.00834425970125469
0.292585170340681,0.00339900391026418,0.00830757181021559
0.294589178356713,0.00341561395105591,0.00826892460767721
0.296593186372746,0.00343214460199361,0.00822834528479714
0.298597194388778,0.00344859201850819,0.00818586123584422
0.30060120240481,0.00346495241112924,0.00814150005437727
0.302605210420842,0.00348122204588052,0.00809528952940103
0.304609218436874,0.0034973972446678,0.00804725764149864
0.306613226452906,0.00351347438565888,0.00799743255894158
0.308617234468938,0.0035294499036558,0.00794584263377662
0.31062124248497,0.0035453202904592,0.0078925163978897
0.312625250501002,0.00356108209522471,0.00783748255904749
0.314629258517034,0.0035767319248115,0.0077807699969161
0.316633266533066,0.00359226644412271,0.00772240775905724
0.318637274549098,0.0036076823764379,0.00766242505690192
0.32064128256513,0.00362297650373739,0.00760085126170192
0.322645290581162,0.00363814566701847,0.00753771590045892
0.324649298597194,0.00365318676660342,0.00747304865183132
0.326653306613226,0.00366809676243933,0.00740687934201936
0.328657314629259,0.00368287267438959,0.00733923794062813
0.330661322645291,0.00369751158251717,0.00727015455650861
0.332665330661323,0.00371201062735945,0.00719965943357747
0.334669338677355,0.00372636701019467,0.00712778294661481
0.336673346693387,0.00374057799329999,0.00705455559704112
0.338677354709419,0.00375464090020103,0.00698000800867218
0.340681362725451,0.00376855311591281,0.0069041709234536
0.342685370741483,0.00378231208717231,0.00682707519717411
0.344689378757515,0.00379591532266218,0.00674875179515772
0.346693386773547,0.003809360393226,0.00666923178793596
0.348697394789579,0.00382264493207473,0.00658854634689889
0.350701402805611,0.00383576663498444,0.00650672673992648
0.352705410821643,0.00384872326048534,0.00642380432699947
0.354709418837675,0.00386151263004185,0.00633981055579044
0.356713426853707,0.00387413262822399,0.00625477695723546
0.35871743486974,0.00388658120286973,0.00616873514108568
0.360721442885772,0.00389885636523848,0.00608171679144019
0.362725450901804,0.00391095619015559,0.00599375366225954
0.364729458917836,0.00392287881614784,0.00590487757286054
0.366733466933868,0.0039346224455699,0.00581512040339246
0.3687374749499,0.00394618534472165,0.00572451409029474
0.370741482965932,0.00395756584395649,0.00563309062173698
0.372745490981964,0.00396876233778035,0.00554088203304081
0.374749498997996,0.00397977328494161,0.00544792040208424
0.376753507014028,0.00399059720851178,0.00535423784468899
0.37875751503006,0.00400123269595689,0.00525986650999063
0.380761523046092,0.00401167839919959,0.00516483857579211
0.382765531062124,0.00402193303467193,0.00506918624390112
0.384769539078156,0.00403199538335881,0.00497294173545094
0.386773547094188,0.00404186429083197,0.00487613728620653
0.38877755511022,0.00405153866727462,0.0047788051418542
0.390781563126253,0.00406101748749656,0.00468097755327713
0.392785571142285,0.00407029979093989,0.0045826867718157
0.394789579158317,0.00407938468167515,0.00448396504451426
0.396793587174349,0.00408827132838791,0.00438484460935323
0.398797595190381,0.00409695896435586,0.00428535769046832
0.400801603206413,0.00410544688741622,0.00418553649335702
0.402805611222445,0.0041137344599236,0.00408541320007139
0.404809619238477,0.00412182110869821,0.00398501996440036
0.406813627254509,0.00412970632496433,0.00388438890703835
0.408817635270541,0.00413738966427919,0.00378355211074476
0.410821643286573,0.00414487074645204,0.00368254161549143
0.412825651302605,0.00415214925545358,0.00358138941359984
0.414829659318637,0.00415922493931555,0.0034801274448698
0.416833667334669,0.00416609761002062,0.0033787875916976
0.418837675350701,0.0041727671433824,0.00327740167418651
0.420841683366733,0.0041792334789158,0.00317600144524885
0.422845691382766,0.00418549661969734,0.00307461858570073
0.424849699398798,0.00419155663221582,0.0029732846993498
0.42685370741483,0.00419741364621308,0.00287203130807729
0.428857715430862,0.00420306785451484,0.00277088984691385
0.430861723446894,0.00420851951285174,0.00266989165911081
0.432865731462926,0.00421376893967045,0.00256906799120703
0.434869739478958,0.00421881651593496,0.00246844998809292
0.43687374749499,0.00422366268491786,0.00236806868807062
0.438877755511022,0.00422830795198184,0.00226795501791265
0.440881763527054,0.00423275288435119,0.00216813978791942
0.442885771543086,0.00423699811087347,0.00206865368697642
0.444889779559118,0.00424104432177123,0.00196952727761067
0.44689378757515,0.00424489226838383,0.00187079099104951
0.448897795591182,0.00424854276289935,0.00177247512228108
0.450901803607214,0.00425199667807665,0.00167460982511718
0.452905811623247,0.0042552549469575,0.0015772251072609
0.454909819639279,0.0042583185625688,0.00148035082537753
0.456913827655311,0.00426118857761502,0.00138401668017365
0.458917835671343,0.0042638661041607,0.0012882522114797
0.460921843687375,0.00426635231330315,0.00119308679334324
0.462925851703407,0.00426864843483527,0.00109854962912969
0.464929859719439,0.00427075575689868,0.00100466974663229
0.466933867735471,0.00427267562562688,0.000911475993194486
0.468937875751503,0.00427440944477883,0.000818997030844199
0.470941883767535,0.00427595867536269,0.000727261331440027
0.472945891783567,0.00427732483524984,0.000636297171833682
0.474949899799599,0.00427850949877928,0.000546132629047729
0.476953907815631,0.00427951429635236,0.000456795575469787
0.478957915831663,0.00428034091401785,0.000368313674065956
0.480961923847695,0.00428099109304752,0.000280714373613557
0.482965931863727,0.00428146662950211,0.00019402490395547
0.48496993987976,0.00428176937378788,0.000108272271276171
0.486973947895792,0.00428190123020367,2.34832534029321e-05
0.488977955911824,0.00428186415647855,-6.03156048675502e-05
0.490981963927856,0.00428166016330025,-0.000143097996416469
0.492985971943888,0.00428129131383412,-0.000224837856418951
0.49498997995992,0.00428075972323302,-0.000305509366933294
0.496993987975952,0.004280067558138,-0.000385086961454411
0.498997995991984,0.00427921703616989,-0.000463545329435305
0.501002004008016,0.00427821042541179,-0.000540859420772831
0.503006012024048,0.00427705004388278,-0.000617004450255098
0.50501002004008,0.00427573825900255,-0.000691955901969157
0.507014028056112,0.00427427748704742,-0.000765689533670375
0.509018036072144,0.00427267019259751,-0.000838181381102043
0.511022044088176,0.0042709188879754,-0.000909407762276973
0.513026052104208,0.00426902613267618,-0.000979345281704995
0.51503006012024,0.00426699453278914,-0.00104797083457526
0.517034068136273,0.00426482674041104,-0.00111526161088309
0.519038076152305,0.00426252545305131,-0.00118119509950478
0.521042084168337,0.00426009341302901,-0.00124574909221476
0.523046092184369,0.00425753340686183,-0.00130890168764298
0.525050100200401,0.00425484826464727,-0.00137063129517104
0.527054108216433,0.004252040859436,-0.00143091663876414
0.529058116232465,0.00424911410659769,-0.00148973676073599
0.531062124248497,0.00424607096317928,-0.00154707102544347
0.533066132264529,0.00424291442725603,-0.00160289912290951
0.535070140280561,0.00423964753727523,-0.00165720107236988
0.537074148296593,0.00423627337139303,-0.00170995722574145
0.539078156312625,0.00423279504680427,-0.00176114827101059
0.541082164328657,0.00422921571906577,-0.00181075523553458
0.543086172344689,0.00422553858141289,-0.00185875948925659
0.545090180360721,0.00422176686406994,-0.00190514274783033
0.547094188376753,0.00421790383355418,-0.00194988707564712
0.549098196392786,0.00421395279197417,-0.00199297488876907
0.551102204408818,0.004209917076322,-0.00203438895775643
0.55310621242485,0.00420580005776027,-0.00207411241039419
0.555110220440882,0.00420160514090346,-0.00211212873430354
0.557114228456914,0.00419733576309434,-0.00214842177944697
0.559118236472946,0.00419299539367542,-0.00218297576050988
0.561122244488978,0.00418858753325577,-0.00221577525916659
0.56312625250501,0.00418411571297334,-0.00224680522621563
0.565130260521042,0.0041795834937533,-0.00227605098359018
0.567134268537074,0.00417499446556231,-0.00230349822623012
0.569138276553106,0.00417035224665926,-0.00232913302381686
0.571142284569138,0.00416566048284269,-0.00235294182236474
0.57314629258517,0.00416092284669513,-0.00237491144566218
0.575150300601202,0.00415614303682472,-0.00239502909656169
0.577154308617234,0.0041513247771044,-0.00241328235810882
0.579158316633267,0.00414647181590904,-0.00242965919450748
0.581162324649299,0.00414158792535069,-0.00244414795191671
0.583166332665331,0.00413667690051259,-0.00245673735907122
0.585170340681363,0.00413174255868193,-0.00246741652772144
0.587174348697395,0.00412678873858202,-0.00247617495288607
0.589178356713427,0.00412181929960417,-0.00248300251291282
0.591182364729459,0.00411683812103953,-0.00248788946933891
0.593186372745491,0.00411184910131153,-0.00249082646654679
0.595190380761523,0.00410685615720919,-0.00249180453120539
0.597194388777555,0.0041018632231217,-0.00249081507149602
0.599198396793587,0.00409687425027489,-0.00248784987610737
0.601202404809619,0.00409189320596984,-0.00248290111300244
0.603206412825651,0.0040869240728243,-0.00247596132793926
0.605210420841683,0.00408197084801724,-0.00246702344274911
0.607214428857715,0.00407703754253714,-0.00245608075335291
0.609218436873748,0.00407212818043451,-0.00244312692751668
0.61122244488978,0.00406724679807919,-0.00242815600233432
0.613226452905812,0.00406239744342304,-0.00241116238142946
0.615230460921844,0.0040575841752683,-0.00239214083186347
0.617234468937876,0.00405281106254276,-0.002371086480753
0.619238476953908,0.00404808218358179,-0.00234799481157067
0.62124248496994,0.00404340162541813,-0.00232286166013396
0.623246492985972,0.00403877348308017,-0.00229568321026534
0.625250501002004,0.00403420185889908,-0.0022664559891116
0.627254509018036,0.00402969086182583,-0.00223517686212295
0.629258517034068,0.00402524460675855,-0.00220184302766444
0.6312625250501,0.00402086721388104,-0.00216645201126644
0.633266533066132,0.00401656280801324,-0.00212900165948743
0.635270541082164,0.00401233551797433,-0.00208949013339246
0.637274549098196,0.00400818947595935,-0.00204791590161482
0.639278557114228,0.00400412881693016,-0.00200427773301776
0.64128256513026,0.0040001576780214,-0.00195857468891461
0.643286573146293,0.00399628019796266,-0.00191080611484913
0.645290581162325,0.00399250051651749,-0.00186097163192558
0.647294589178357,0.00398882277394018,-0.00180907112766535
0.649298597194389,0.00398525111045153,-0.00175510474637959
0.651302605210421,0.00398178966573419,-0.00169907287904891
0.653306613226453,0.00397844257844901,-0.00164097615268274
0.655310621242485,0.00397521398577305,-0.00158081541915933
0.657314629258517,0.0039721080229606,-0.00151859174351598
0.659318637274549,0.00396912882292826,-0.00145430639168129
0.661322645290581,0.00396628051586506,-0.00138796081762541
0.663326653306613,0.00396356722886898,-0.00131955664992717
0.665330661322645,0.00396099308561108,-0.00124909567771568
0.667334669338677,0.00395856220602834,-0.00117657983599551
0.669338677354709,0.00395627870604651,-0.00110201119030685
0.671342685370741,0.00395414669733449,-0.00102539192073279
0.673346693386774,0.00395217028709141,-0.000946724305210236
0.675350701402806,0.00395035357786781,-0.000866010702130998
0.677354709418838,0.00394870066742241,-0.000783253532214996
0.67935871743487,0.00394721564861608,-0.000698455259638362
0.681362725450902,0.00394590260934425,-0.000611618372371636
0.683366733466934,0.00394476563250956,-0.000522745361739094
0.685370741482966,0.00394380879603642,-0.000431838701144172
0.687374749498998,0.00394303617292883,-0.000338900823957114
0.68937875751503,0.0039424518313735,-0.000243934100528608
0.691382765531062,0.00394205983489001,-0.000146940814312411
0.693386773547094,0.00394186424252955,-4.79231370552506e-05
0.695390781563126,0.00394186910912443,5.31168969449326e-05
0.697394789579158,0.00394207848559027,0.000156177417584207
0.69939879759519,0.00394249641928247,0.000261256746677556
0.701402805611222,0.0039431269544097,0.000368353426742842
0.703406813627255,0.00394397413250566,0.000477466250842535
0.705410821643287,0.00394504199296227,0.000588594293522344
0.707414829659319,0.00394633457362543,0.00070173694288859
0.709418837675351,0.00394785591145673,0.000816893933850916
0.711422845691383,0.00394961004326267,0.000934065382558465
0.713426853707415,0.00395160100649417,0.00105325182208048
0.715430861723447,0.00395383284011894,0.00117445423935524
0.717434869739479,0.00395630958556914,0.00129767411344714
0.719438877755511,0.00395903528776703,0.00142291345516528
0.721442885771543,0.00396201399623158,0.00155017484805157
0.723446893787575,0.0039652497662682,0.00167946149082279
0.725450901803607,0.00396874666024569,0.00181077724126748
0.727454909819639,0.00397250874896194,0.00194412666167565
0.729458917835671,0.00397654011310281,0.00207951506581638
0.731462925851703,0.00398084484479636,0.00221694856754025
0.733466933867735,0.00398542704926642,0.00235643413103091
0.735470941883767,0.00399029084658831,0.00249797962276034
0.7374749498998,0.0039954403735507,0.00264159386521557
0.739478957915832,0.00400087978562667,0.00278728669241962
0.741482965931864,0.00400661325905813,0.00293506900733462
0.743486973947896,0.00401264499305705,0.00308495284117095
0.745490981963928,0.00401897921212757,0.00323695141468245
0.74749498997996,0.00402562016851295,0.00339107920150365
0.749498997995992,0.00403257214477159,0.00354735199357141
0.751503006012024,0.00403983945648622,0.00370578696873192
0.753507014028056,0.00404742645511101,0.0038664027605491
0.755511022044088,0.00405533753096046,0.00402921953042524
0.75751503006012,0.00406357711634571,0.00419425904208466
0.759519038076152,0.00407214968886203,0.00436154473848404
0.761523046092184,0.00408105977483329,0.0045311018212303
0.763527054108216,0.00409031195291805,0.00470295733260021
0.765531062124248,0.00409991085788255,0.00487714024019814
0.767535070140281,0.00410986118454639,0.00505368152438032
0.769539078156313,0.00412016769190593,0.00523261426848149
0.771543086172345,0.00413083520744147,0.00541397375198925
0.773547094188377,0.00414186863161427,0.00559779754668064
0.775551102204409,0.00415327294255935,0.00578412561586859
0.777555110220441,0.00416505320097992,0.00597300041684953
0.779559118236473,0.00417721455525112,0.00616446700661409
0.781563126252505,0.00418976224673823,0.00635857315094115
0.783567134268537,0.00420270161533761,0.00655536943700155
0.785571142284569,0.00421603810524632,0.00675490938954173
0.787575150300601,0.00422977727096881,0.00695724959077138
0.789579158316633,0.00424392478356723,0.00716244980407978
0.791583166332665,0.00425848643716393,0.00737057310167368
0.793587174348697,0.00427346815570345,0.00758168599630165
0.795591182364729,0.00428887599998297,0.00779585857712483
0.797595190380762,0.00430471617495931,0.00801316464993312
0.799599198396794,0.00432099503734101,0.00823368188179579
0.801603206412826,0.00433771910347541,0.00845749195028412
0.803607214428858,0.0043548950575389,0.00868468069744668
0.80561122244489,0.00437252976004132,0.00891533828862663
0.807615230460922,0.00439063025665256,0.00914955937635002
0.809619238476954,0.00440920378736415,0.00938744326933556
0.811623246492986,0.00442825779599362,0.00962909410690656
0.813627254509018,0.00444779994004462,0.00987462103887464
0.81563126252505,0.00446783810093282,0.010124138411153
0.817635270541082,0.00448838039459002,0.0103777659571491
0.819639278557114,0.00450943518245732,0.0106356289953207
0.821643286573146,0.00453101108288086,0.0108978586328668
0.823647294589178,0.00455311698292194,0.0111645919759129
0.82565130260521,0.0045757620505951,0.0114359723463134
0.827655310621243,0.00459895574754735,0.0117121495053211
0.829659318637275,0.00462270784219272,0.0119932798842827
0.831663326653307,0.00464702842331666,0.012279526822683
0.833667334669339,0.00467192791416454,0.0125710608136712
0.835671342685371,0.00469741708703017,0.0128680597573606
0.837675350701403,0.00472350707836002,0.0131707092221331
0.839679358717435,0.00475020940438912,0.0134792027142577
0.841683366733467,0.00477753597732575,0.0137937419559726
0.843687374749499,0.00480549912210276,0.0141145371724261
0.845691382765531,0.00483411159371183,0.014441807387701
0.847695390781563,0.0048633865951418,0.0147757807302065
0.849699398797595,0.00489333779593732,0.015116694747791
0.851703406813627,0.00492397935139985,0.0154647967328398
0.853707414829659,0.00495532592244996,0.0158203440576916
0.855711422845691,0.00498739269617268,0.0161836045207648
0.857715430861723,0.00502019540706761,0.0165548567036222
0.859719438877755,0.00505375035902533,0.0169343903395123
0.861723446893788,0.00508807444805477,0.0173225066935522
0.86372745490982,0.00512318518578413,0.0177195189551165
0.865731462925852,0.00515910072376081,0.0181257526427355
0.867735470941884,0.00519583987857552,0.018541546021915
0.869739478957916,0.00523342215783741,0.0189672505363747
0.871743486973948,0.0052718677870265,0.0194032312530559
0.87374749498998,0.00531119773725279,0.0198498673214425
0.875751503006012,0.00535143375395033,0.0203075524475944
0.877755511022044,0.00539259838653605,0.0207766953834617
0.879759519038076,0.00543471501906567,0.0212577204319153
0.881763527054108,0.00547780790191722,0.0217510679680789
0.88376753507014,0.00552190218453637,0.0222571949774608
0.885771543086172,0.0055670239492774,0.0227765756115232
0.887775551102204,0.00561320024637581,0.0233097017611463
0.889779559118236,0.00566045913008796,0.0238570836487831
0.891783567134269,0.00570882969603754,0.0244192504397601
0.893787575150301,0.00575834211980554,0.0249967508734551
0.895791583166333,0.00580902769680707,0.0255901539150331
0.897795591182365,0.0058609188834944,0.0262000494284147
0.899799599198397,0.00591404933993084,0.0268270488712766
0.901803607214429,0.00596845397378021,0.0274717860126436
0.903807615230461,0.00602416898575729,0.0281349176741987
0.905811623246493,0.00608123191658908,0.0288171244956925
0.907815631262525,0.0061396816955337,0.0295191117256524
0.909819639278557,0.00619955869051085,0.0302416100381242
0.911823647294589,0.00626090475989562,0.0309853763762991
0.913827655310621,0.00632376330603034,0.0317511948239853
0.915831663326653,0.006388179330512,0.0325398775060842
0.917835671342685,0.00645419949131384,0.0333522655187649
0.919839679358717,0.00652187216180192,0.0341892298906148
0.92184368737475,0.00659124749170945,0.0350516725758246
0.923847695390782,0.00666237747013462,0.0359405274804366
0.925851703406814,0.00673531599062961,0.0368567615229094
0.927855711422846,0.00681011891844975,0.0378013757302693
0.929859719438878,0.00688684416003601,0.0387754063709546
0.93186372745491,0.00696555173480647,0.039779926125793
0.933867735470942,0.00704630384933261,0.040816045298464
0.935871743486974,0.00712916497398326,0.0418849130668262
0.937875751503006,0.00721420192211738,0.0429877187764731
0.939879759519038,0.00730148393191363,0.0441256932784748
0.94188376753507,0.0073910827509253,0.04530011031219
0.943887775551102,0.00748307272345422,0.0465122879354929
0.945891783567134,0.00757753088083878,0.0477635900036886
0.947895791583166,0.00767453703475639,0.0490554276991269
0.949899799599198,0.00777417387364338,0.0503892611131059
0.95190380761523,0.00787652706234011,0.051766600882471
0.953907815631262,0.00798168534507018,0.0531890098823265
0.955911823647295,0.00808974065187207,0.0546581049773281
0.957915831663327,0.00820078820859926,0.0561755588337437
0.959919839679359,0.00831492665061578,0.0577431017941268
0.961923847695391,0.00843225814031206,0.0593625238176399
0.963927855711423,0.00855288848857784,0.0610356764876403
0.965931863727455,0.00867692728036758,0.0627644750898219
0.967935871743487,0.00880448800450362,0.0645509007630149
0.969939879759519,0.00893568818786373,0.0663970027257703
0.971943887775551,0.00907064953411073,0.0683049005812135
0.973947895791583,0.00920949806711996,0.0702767867036403
0.975951903807615,0.00935236427927584,0.0723149287093675
0.977955911823647,0.00949938328480566,0.0744216720156786
0.979959919839679,0.0096506949783337,0.076599442490614
0.981963927855711,0.00980644419883925,0.078850749197787
0.983967935871743,0.00996678089921235,0.0811781872392401
0.985971943887776,0.01013186032161,0.0835844407005016
0.987975951903808,0.0103018431788185,0.086072285701842
0.98997995991984,0.0104768958418407,0.0886445935596314
0.991983967935872,0.0106571905339337,0.0913043340623244
0.993987975951904,0.0108429055313277,0.0940545788654277
0.995991983967936,0.0110342253708745,0.0968985050102072
0.997995991983968,0.011231341064873,0.099839398570997
1,0.0114344503233392,0.102880658436224


==> pic/top_FEM_1_n16_3.txt <==
pos,dG,dGex
0,-0.0186549660600262,-0.0559648981800786
0.0625,-0.0179771177562667,-0.0539313532688
0.125,-0.0160822198714739,-0.0482466596144217
0.1875,-0.0132942678015909,-0.0398828034047727
0.25,-0.0100052724649877,-0.030015817394963
0.3125,-0.00663364743009026,-0.0199009422902708
0.375,-0.00359341318224683,-0.0107802395467405
0.4375,-0.00126671275974792,-0.00380013827924375
0.5,2.03612409991983e-05,6.10837229975948e-05
0.5625,1.86282911418397e-05,5.5884873425519e-05
0.625,-0.00142662981410085,-0.00427988944230256
0.6875,-0.00436143006807492,-0.0130842902042248
0.75,-0.00871216073448275,-0.0261364822034483
0.8125,-0.0142779651983285,-0.0428338955949854
0.875,-0.0207264371860174,-0.0621793115580523
0.9375,-0.0275926273546101,-0.0827778820638303
1,-0.0310637700704881,-0.0931913102114642


==> pic/top_FEM_1_n32_1000000.txt <==
pos,dG,dGex
0,-1.38486187143514e-07,-0.138486187143514
0.03125,-1.37301298806748e-07,-0.137301298806748
0.0625,-1.33819959826137e-07,-0.133819959826137
0.09375,-1.28217196499774e-07,-0.128217196499774
0.125,-1.2071756896556e-07,-0.12071756896556
0.15625,-1.11584976335362e-07,-0.111584976335362
0.1875,-1.0111669623894e-07,-0.10111669623894
0.21875,-8.96374243685725e-08,-0.0896374243685725
0.25,-7.74933140243833e-08,-0.0774933140243833
0.28125,-6.50460156603625e-08,-0.0650460156603625
0.3125,-5.26667164310889e-08,-0.0526667164310889
0.34375,-4.07301797391502e-08,-0.0407301797391502
0.375,-2.96087847832615e-08,-0.0296087847832615
0.40625,-1.96665661070823e-08,-0.0196665661070823
0.4375,-1.12532531487323e-08,-0.0112532531487323
0.46875,-4.69830979100497e-09,-0.00469830979100496
0.5,-3.04973912280762e-10,-0.000304973912280762
0.53125,1.65570306186232e-09,0.00165570306186232
0.5625,9.50816606338994e-10,0.000950816606338994
0.59375,-2.60843045645129e-09,-0.00260843045645129
0.625,-9.16076751033088e-09,-0.00916076751033088
0.65625,-1.87888956997489e-08,-0.0187888956997489
0.6875,-3.1513527484885e-08,-0.031513527484885
0.71875,-4.72874261974507e-08,-0.0472874261974507
0.75,-6.59894455971908e-08,-0.0659894455971908
0.78125,-8.74185694290816e-08,-0.0874185694290816
0.8125,-1.11287950981229e-07,-0.111287950981229
0.84375,-1.37218952643463e-07,-0.137218952643463
0.875,-1.64735185466635e-07,-0.164735185466635
0.90625,-1.93256548722608e-07,-0.193256548722608
0.9375,-2.22093269464948e-07,-0.222093269464948
0.96875,-2.50439942090317e-07,-0.250439942090317
1,-2.6438267736859e-07,-0.26438267736859


==> pic/top_FEM_1_n32_3.txt <==
pos,dG,dGex
0,-0.0188088326220527,-0.0564264978661581
0.03125,-0.0186304081760255,-0.0558912245280765
0.0625,-0.0181093780369854,-0.0543281341109563
0.09375,-0.0172785083751804,-0.0518355251255411
0.125,-0.016177573390765,-0.0485327201722949
0.15625,-0.014851219135762,-0.044553657407286
0.1875,-0.0133478200569013,-0.0400434601707039
0.21875,-0.0117183872786017,-0.0351551618358051
0.25,-0.0100155286260961,-0.0300465858782883
0.28125,-0.00829246038869943,-0.0248773811660983
0.3125,-0.00660207082321982,-0.0198062124696595
0.34375,-0.00499603539751268,-0.014988106192538
0.375,-0.00352398377417782,-0.0105719513225335
0.40625,-0.0022327185343997,-0.00669815560319909
0.4375,-0.00116548564193057,-0.00349645692579172
0.46875,-0.000361296647216803,-0.00108388994165041
0.5,0.000145697368331897,0.000437092104995692
0.53125,0.000326780107930119,0.000980340323790356
0.5625,0.00015919263486141,0.000477577904584231
0.59375,-0.00037339579222011,-0.00112018737666033
0.625,-0.00128046862413118,-0.00384140587239354
0.65625,-0.00256429466614385,-0.00769288399843154
0.6875,-0.00421961246311297,-0.0126588373893389
0.71875,-0.00623336642474672,-0.0187000992742402
0.75,-0.00858449469102018,-0.0257534840730605
0.78125,-0.0112437687377319,-0.0337313062131957
0.8125,-0.0141736847222035,-0.0425210541666106
0.84375,-0.0173284065691225,-0.0519852197073676
0.875,-0.0206537607965278,-0.0619612823895834
0.90625,-0.0240872830819385,-0.0722618492458154
0.9375,-0.0275583165686256,-0.0826749497058767
0.96875,-0.030988161912027,-0.0929644857360809
1,-0.0326824529717366,-0.0980473589152098


==> pic/top_FEM_1_n4_3.txt <==
pos,dG,dGex
0,-0.0159746334876543,-0.047923900462963
0.25,-0.00975055459104938,-0.0292516637731481
0.5,-0.00242633584104938,-0.00727900752314815
0.75,-0.0113178771219136,-0.0339536313657407
1,-0.0213095582561728,-0.0639286747685185


==> pic/top_FEM_1_n8_3.txt <==
pos,dG,dGex
0,-0.0180689493815104,-0.0542068481445312
0.125,-0.0157007759000048,-0.0471023277000145
0.25,-0.00996177579149788,-0.0298853273744936
0.375,-0.00386767917209201,-0.011603037516276
0.5,-0.000478014533902392,-0.00143404360170718
0.625,-0.00201025126892843,-0.0060307538067853
0.75,-0.00922520955403646,-0.0276756286621094
0.875,-0.0210243978618104,-0.0630731935854311
1,-0.0278072592652874,-0.0834217777958623


==> pic/top_XFEM_1_n16_3.txt <==
pos,dG
0,0
0.0625,-0.0545679253560526
0.125,-0.048750564455986
0.1875,-0.0402400210315799
0.25,-0.0302228138402656
0.3125,-0.0199635657999251
0.375,-0.0107126167894881
0.4375,-0.00362357055699384
0.5,0.000319224264886644
0.5625,0.000363259035863994
0.625,-0.00395948412241759
0.6875,-0.0127898156642914
0.75,-0.0259085560654417
0.8125,-0.0427136873757398
0.875,-0.0622074388795429
0.9375,-0.0829933068634551
1,0


==> pic/top_XFEM_1_n32_1000000.txt <==
pos,dG
0,0
0.03125,-0.137687176010799
0.0625,-0.134177976022229
0.09375,-0.128541093271427
0.125,-0.121001932195303
0.15625,-0.111825236388872
0.1875,-0.10130912780225
0.21875,-0.0897791465813703
0.25,-0.0775822903901303
0.28125,-0.0650810540855701
0.3125,-0.0526474692496402
0.34375,-0.0406571436526898
0.375,-0.029483300889843
0.40625,-0.0194908199096408
0.4375,-0.0110302745471563
0.46875,-0.00443197307860202
0.5,2.2197741686378e-09
0.53125,0.00199375552630679
0.5625,0.00131553791975418
0.59375,-0.00222429217352812
0.625,-0.00876530853351085
0.65625,-0.0183910567012726
0.6875,-0.0311230935284618
0.71875,-0.0469150267411483
0.75,-0.0656465545136038
0.78125,-0.0871175049508541
0.8125,-0.111041875803162
0.84375,-0.137041873765997
0.875,-0.164641954342999
0.90625,-0.193262861180384
0.9375,-0.222215665730491
0.96875,-0.2506958067571
1,0


==> pic/top_XFEM_1_n32_3.txt <==
pos,dG
0,0
0.03125,-0.0560646852259927
0.0625,-0.0544871960013507
0.09375,-0.051978594928198
0.125,-0.0486585754113571
0.15625,-0.0446614291645402
0.1875,-0.0401326158388667
0.21875,-0.0352254878718084
0.25,-0.0300981705565649
0.28125,-0.0249105973318679
0.3125,-0.019821700292214
0.34375,-0.0149867559185275
0.375,-0.0105548860292514
0.40625,-0.00666671395186841
0.4375,-0.00345217591485032
0.46875,-0.00102848766003678
0.5,0.000501733724556771
0.53125,0.00105219275150218
0.5625,0.000554483260292514
0.59375,-0.00104049907675312
0.625,-0.00376129946901382
0.65625,-0.0076148019425203
0.6875,-0.0125852824953373
0.71875,-0.0186336174733753
0.75,-0.0256966471666309
0.78125,-0.0336866946258571
0.8125,-0.0424912396996616
0.84375,-0.0519727482920352
0.875,-0.0619686568403088
0.90625,-0.0722915120135395
0.9375,-0.082729265631326
0.96875,-0.0930457248030529
1,0


==> pic/top_XFEM_1_n4_3.txt <==
pos,dG
0,0
0.25,-0.0327706042631173
0.5,-0.00328158154899691
0.75,-0.0301182122878086
1,0


==> pic/top_XFEM_1_n8_3.txt <==
pos,dG
0,0
0.125,-0.0491256478392048
0.25,-0.0307237954787266
0.375,-0.0113427197491681
0.5,-0.000408255023720824
0.625,-0.00474941583327305
0.75,-0.0267546265213578
0.875,-0.0631637337767048
1,0


==> pic/top_analytic_solution_1000000.txt <==
pos,dG
0,-0.138888587963125
0.0101010101010101,-0.138761648615614
0.0202020202020202,-0.138383428213904
0.0303030303030303,-0.137758272749828
0.0404040404040404,-0.136891110764864
0.0505050505050505,-0.13578743231929
0.0606060606060606,-0.13445326796159
0.0707070707070707,-0.13289516769828
0.0808080808080808,-0.131120179962181
0.0909090909090909,-0.129135830580935
0.101010101010101,-0.12695010175139
0.111111111111111,-0.124571411002307
0.121212121212121,-0.122008590165933
0.131313131313131,-0.119270864349801
0.141414141414141,-0.116367830902618
0.151515151515152,-0.113309438388569
0.161616161616162,-0.11010596554479
0.171717171717172,-0.106768000272496
0.181818181818182,-0.103306418577631
0.191919191919192,-0.0997323635692737
0.202020202020202,-0.0960572244148352
0.212121212121212,-0.0922926152816217
0.222222222222222,-0.0884503543802566
0.232323232323232,-0.0845424428462138
0.242424242424242,-0.0805810437850596
0.252525252525253,-0.0765784611685376
0.262626262626263,-0.072547118888906
0.272727272727273,-0.0684995396586601
0.282828282828283,-0.0644483239921101
0.292929292929293,-0.0604061291996913
0.303030303030303,-0.0563856483386189
0.313131313131313,-0.0523995891926461
0.323232323232323,-0.0484606532554608
0.333333333333333,-0.0445815146376844
0.343434343434343,-0.0407747990902863
0.353535353535354,-0.0370530630098074
0.363636363636364,-0.0334287722871522
0.373737373737374,-0.0299142813892104
0.383838383838384,-0.026521812302235
0.393939393939394,-0.0232634335188777
0.404040404040404,-0.0201510388360475
0.414141414141414,-0.0171963266475359
0.424242424242424,-0.0144107785745291
0.434343434343434,-0.0118056387436809
0.444444444444444,-0.0093918924103491
0.454545454545455,-0.00718024533125572
0.464646464646465,-0.00518110234406777
0.474747474747475,-0.00340454668912571
0.484848484848485,-0.00186031867633574
0.494949494949495,-0.000557794846827164
0.505050505050505,0.000494033200084232
0.515151515151515,0.00128657964523882
0.525252525252525,0.00181168565177359
0.535353535353535,0.00206164037808776
0.545454545454545,0.00202920185984112
0.555555555555556,0.00170761821209453
0.565656565656566,0.00109064861317165
0.575757575757576,0.000172584244864993
0.585858585858586,-0.00105173049087171
0.595959595959596,-0.00258687713358086
0.606060606060606,-0.00443684207857586
0.616161616161616,-0.00660499546211213
0.626262626262626,-0.00909407026483677
0.636363636363636,-0.0119061411096482
0.646464646464647,-0.0150426033651456
0.656565656565657,-0.0185041520599043
0.666666666666667,-0.0222907610441325
0.676767676767677,-0.0264016615255969
0.686868686868687,-0.0308353214495583
0.696969696969697,-0.03558942420932
0.707070707070707,-0.0406608478660928
0.717171717171717,-0.0460456440487178
0.727272727272727,-0.0517390164895914
0.737373737373737,-0.0577353006374324
0.747474747474748,-0.0640279423387256
0.757575757575758,-0.0706094767083414
0.767676767676768,-0.0774715072911931
0.777777777777778,-0.0846046848455444
0.787878787878788,-0.0919986865046667
0.797979797979798,-0.0996421946329065
0.808080808080808,-0.107522875841823
0.818181818181818,-0.115627359744394
0.828282828282828,-0.123941218407708
0.838383838383838,-0.132448944685166
0.848484848484849,-0.141133931974764
0.858585858585859,-0.149978452202049
0.868686868686869,-0.158963635789405
0.878787878787879,-0.168069449966424
0.888888888888889,-0.177274677822425
0.898989898989899,-0.186556897737319
0.909090909090909,-0.195892461579206
0.919191919191919,-0.205256474397174
0.929292929292929,-0.214622772964503
0.939393939393939,-0.223963904969423
0.94949494949495,-0.23325110782207
0.95959595959596,-0.242454287676992
0.96969696969697,-0.251541998408356
0.97979797979798,-0.260481420703854
0.98989898989899,-0.269238340804918
1,-0.27777712963


==> pic/top_analytic_solution_3.txt <==
pos,dG
0,-0.0565843621399178
0.0101010101010101,-0.0565264973566792
0.0202020202020202,-0.0563545673106557
0.0303030303030303,-0.0560712670453932
0.0404040404040404,-0.0556795454081004
0.0505050505050505,-0.0551825914717401
0.0606060606060606,-0.0545838211341427
0.0707070707070707,-0.053886863894149
0.0808080808080808,-0.0530955498047789
0.0909090909090909,-0.0522138966034243
0.101010101010101,-0.0512460970190694
0.111111111111111,-0.0501965062565392
0.121212121212121,-0.0490696296577711
0.131313131313131,-0.0478701105401132
0.141414141414141,-0.0466027182116513
0.151515151515152,-0.0452723361635593
0.161616161616162,-0.0438839504394768
0.171717171717172,-0.0424426381819146
0.181818181818182,-0.0409535563556823
0.191919191919192,-0.039421930648347
0.202020202020202,-0.0378530445477144
0.212121212121212,-0.0362522285963386
0.222222222222222,-0.0346248498230562
0.232323232323232,-0.0329763013515486
0.242424242424242,-0.0313119921859276
0.252525252525253,-0.0296373371733516
0.262626262626263,-0.0279577471436634
0.272727272727273,-0.0262786192260569
0.282828282828283,-0.02460532734277
0.292929292929293,-0.022943212879802
0.303030303030303,-0.0212975755346593
0.313131313131313,-0.0196736643411258
0.323232323232323,-0.0180766688710602
0.333333333333333,-0.0165117106132197
0.343434343434343,-0.0149838345291084
0.353535353535354,-0.013498000785855
0.363636363636364,-0.012059076666113
0.373737373737374,-0.0106718286549896
0.383838383838384,-0.009340914704001
0.393939393939394,-0.00807087667205146
0.404040404040404,-0.00686613294344121
0.414141414141414,-0.00573097122289948
0.424242424242424,-0.00466954150764323
0.434343434343434,-0.00368584923646312
0.444444444444444,-0.00278374861583537
0.454545454545455,-0.00196693612305923
0.464646464646465,-0.00123894418642145
0.474747474747475,-0.000603135042386335
0.484848484848485,-6.26947698128405e-05
0.494949494949495,0.000379372498803168
0.505050505050505,0.000720250189059413
0.515151515151515,0.000957314719352759
0.525252525252525,0.00108814075855655
0.535353535353535,0.00111050630667438
0.545454545454545,0.00102239759846495
0.555555555555556,0.00082201383004292
0.565656565656566,0.000507771708452218
0.575757575757576,7.83098242134184e-05
0.585858585858586,-0.000467507153154814
0.595959595959596,-0.00113058445664024
0.606060606060606,-0.00191159338026946
0.616161616161616,-0.00281096761466366
0.626262626262626,-0.00382889975962324
0.636363636363636,-0.00496533801373743
0.646464646464647,-0.00621998304102026
0.656565656565657,-0.00759228501457258
0.666666666666667,-0.00908144083727075
0.676767676767677,-0.010686391539481
0.686868686868687,-0.0124058198538007
0.696969696969697,-0.0142381479668251
0.707070707070707,-0.0161815354479407
0.717171717171717,-0.0182338773551451
0.727272727272727,-0.0203928025178919
0.737373737373737,-0.0226556719969637
0.747474747474748,-0.0250195777213694
0.757575757575758,-0.0274813413022687
0.767676767676768,-0.0300375130239237
0.777777777777778,-0.0326843710116734
0.787878787878788,-0.0354179205769399
0.797979797979798,-0.0382338937392539
0.808080808080808,-0.0411277489253138
0.818181818181818,-0.0440946708450652
0.828282828282828,-0.0471295705448086
0.838383838383838,-0.0502270856373347
0.848484848484849,-0.0533815807090841
0.858585858585859,-0.0565871479043332
0.868686868686869,-0.0598376076864081
0.878787878787879,-0.063126509775923
0.888888888888889,-0.0664471342660454
0.898989898989899,-0.0697924929147866
0.909090909090909,-0.0731553306143204
0.919191919191919,-0.0765281270373272
0.929292929292929,-0.0799030984603625
0.939393939393939,-0.0832721997642544
0.94949494949495,-0.0866271266115247
0.95959595959596,-0.0899593178008412
0.96969696969697,-0.0932599577984862
0.97979797979798,-0.0965199794468634
0.98989898989899,-0.0997300668500224
1,-0.102880658436214

